Radiochromic Film Dosimetry for VHEE and UHDR: Considerations for the CLEAR Facility and Comparisons with Alanine, RPL and Dosimetry Phantoms

Radiochromic films (RCFs) offer valuable two-dimensional dosimetry capabilities with a conceptually simple operating principle that requires minimal investment, making them particularly suitable for very high energy electron (VHEE) FLASH dosimetry where dosimetry standards are currently lacking. However, achieving high-accuracy measurements with RCFs presents significant practical challenges. Without the standardised protocols that ensure reliable outcomes across applications and facilities, knowledge of RCF behaviour becomes essential. This paper identifies common sources of error in RCF preparation, scanning, and processing while proposing specific mitigation strategies to improve accuracy and efficiency. Using our optimised RCF protocol at the CLEAR facility, we demonstrate relative agreement within 5% compared to alanine dosimeters when measuring Gaussian VHEE beams, establishing a foundation for reliable dosimetry in these advanced radiotherapy applications.

==> figures/orientation_position.tikz <==
\begin{tikzpicture}

\node(image) at (0,0.7) {
	\includegraphics[width=0.5\linewidth]{figures/Scanner_mask_orientation.pdf}
};

\node(image) at (7.2,3) {
	\input{plots/orientation.tikz}
};

\node(image) at (8.5,-3) {
	\input{plots/position.tikz}
};

\end{tikzpicture}


==> plots/raw_data/CLEARvsCHUV.csv <==
idx,IC,CLEAR dose,CHUV dose
0,4.87,5.121008572383755,5.265323953318709
1,6.46,6.64135559496294,6.78757223737548
2,9.33,9.582156131969333,9.096668758648347
3,12.9,12.446196456417399,10.61403067157757


==> plots/raw_data/CLEARvsCHUV_green.csv <==
idx,IC,CLEAR dose,CHUV dose
0,4.87,5.206947103518146,5.247594864432814
1,6.46,6.7000239422472445,6.928089237995186
2,9.33,9.566642253260074,9.841458732581366
3,12.9,13.424719361833347,13.853926141919924


==> plots/raw_data/CLEARvsCHUV_red.csv <==
idx,IC,CLEAR dose,CHUV dose
0,4.87,5.302397376109631,5.608511737230546
1,6.46,6.969568607408964,7.6610810091691155
2,9.33,10.316074981073541,11.624473971078208
3,12.9,14.631897108565514,17.441225470133162


==> plots/raw_data/alanine_barchart.csv <==
Holder,Alanine Dose,Alanine Error,Film Multi Dose,Film Multi Error,Film Green Dose,Film Green Error,Energy
,,,,,,,
1,11.02,0.110534689,11.19613199,0.549592466,11.16095152,0.602720494,50
,,,,,,,
2,16.65,0.250309476,16.61334035,0.865540531,16.81076045,0.859340765,50
,,,,,,,
3,15.81,0.505300095,16.13245678,0.983698761,16.31496555,1.044289656,50
,,,,,,,
4,16.435,0.403002374,16.33655059,1.051850678,16.97043603,1.238906146,50
,,,,,,,
5,22.205,0.414274454,22.53468797,1.225160457,22.16080615,1.189985773,50
,,,,,,,
6,10.615,0.103469146,10.65825863,0.612083166,10.90349023,0.643802378,100
,,,,,,,
7,16.175,0.229914283,16.08275133,0.974683254,16.26799299,1.11520545,100
,,,,,,,
8,16.23,0.187307824,16.2177506,0.908843062,16.31392733,0.936271955,100
,,,,,,,
9,16.325,0.181829625,16.1069288,0.908763297,15.95217554,0.859487267,100
,,,,,,,
10,21.825,0.184748428,21.55952476,1.432132894,21.86583167,1.439413986,100
,,,,,,,
11,10.854,0.088261122,10.56175601,0.635035444,10.39490609,0.657969025,150
,,,,,,,
12,15.9445,0.168419604,15.48704408,0.859221811,15.62562432,0.879058345,150
,,,,,,,
13,16.7025,0.214736315,16.14965951,0.923558415,16.6864692,0.939344404,150
,,,,,,,
14,16.684,0.318417436,16.47799102,0.882676539,16.6811981,0.897004897,150
,,,,,,,
15,21.5935,0.987730306,21.126426,1.246860307,21.78346605,1.193209487,150
,,,,,,,
16,11.008,0.070816629,11.02491791,0.59763697,10.5902263,0.570489352,200
,,,,,,,
17,16.773,0.607850888,16.32705139,0.868042663,16.09291878,0.823021787,200
,,,,,,,
18,16.285,0.222710832,15.72544482,0.841166462,15.63556861,0.87972007,200
,,,,,,,
19,16.9105,0.374620574,16.2851833,0.887953969,15.97474659,0.85651638,200
,,,,,,,
20,21.6265,0.187056385,20.7766556,1.122998575,20.52684258,1.153630666,200


==> plots/raw_data/alanine_deviation.csv <==
Film Multi 200,Film Green 200,Film Multi 150,Film Green 150,Film Multi 100,Film Green 100,Film Multi 50,Film Green 50,Film Multi 200 avg,Film Green 200 avg,Film Multi 150 avg,Film Green 150 avg,Film Multi 100 avg,Film Green 100 avg,Film Multi 50 avg,Film Green 50 avg
,,,,,,,,,,,,,,,
0.153687409,-3.795182594,-2.692500369,-4.229720932,0.407523599,2.717760057,1.59829392,1.279051906,-2.7137004986,-4.491209138,-2.45385575,-1.0925332622,-0.5580918592,0.3426226344,0.8606828668,1.699483513
,,,,,,,,,,,,,,,
-2.658728969,-4.054618852,-2.869051522,-1.999910188,-0.570316352,0.574918022,-0.220178078,0.965528228,,,,,,,,
,,,,,,,,,,,,,,,
-3.436015843,-3.987911514,-3.309926598,-0.095978446,-0.075473814,0.517112323,2.039574826,3.193962998,,,,,,,,
,,,,,,,,,,,,,,,
-3.697801366,-5.533564413,-1.234769719,-0.016793934,-1.335811332,-2.28376392,-0.599022878,3.257901004,,,,,,,,
,,,,,,,,,,,,,,,
-3.929643724,-5.084768317,-2.163030542,0.879737189,-1.216381397,0.18708669,1.484746544,-0.199026571,,,,,,,,


==> plots/raw_data/calibration/A021_6Gy.csv <==
idx,scan #,dTh,PV,stdPV,PVg,stdPVg,PVb,stdPVb,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_green,stdDose_green,dose_multi,stdDose_multi
0,1,1.9469444444444444,87.75825899421625,1.3302696565195677,87.2286050387217,1.3394137955553718,95.08205077933536,1.0568732331957384,6.61586875718902,0.015180406167634755,0.7001967681578676,0.015180406167634754,5.4159310373468115,0.22079787794323882,5.638411534896737,0.19594692288636043,4.052084132075473,0.22918142259383467
1,2,2.9922222222222223,87.50896970885208,1.3156560400678763,87.52053720223508,1.333658127553411,95.87324772081169,1.0427161950061277,6.618711483362607,0.015048453665917455,0.7040227582083297,0.015048453665917455,5.471522229763611,0.22051979436611946,5.6179564639842905,0.19368936521543204,4.096967244312385,0.22740310471306568
2,3,4.013333333333334,87.28634447603176,1.3156991998265395,87.28879521615528,1.3422036234958736,95.89657876678757,1.0407768300908715,6.6212593357734795,0.015087092820977806,0.707046864915566,0.015087092820977806,5.515882526597807,0.22260126248166012,5.657723169576551,0.1963470982976203,4.128368882256311,0.23054656202909685
3,4,5.066666666666666,87.168610920498,1.325623491451652,87.1980198019802,1.3413557951123418,95.95441623370257,1.050895937386635,6.622611117647946,0.015223098065012822,0.708738708482239,0.01522309806501282,5.540894321796088,0.2255299274851711,5.6805608651952975,0.19677341414575705,4.145705026596553,0.23177825124671422
4,5,6.016944444444444,87.03176159200079,1.3173046587570827,87.01558670718558,1.3338997237601837,95.83540829330458,1.0460737168114227,6.624181194534095,0.015150725686942652,0.7109144580581406,0.015150725686942654,5.573074125773485,0.22555023991380033,5.709967705147298,0.19675035329574111,4.164735243028967,0.2327360297851015
5,6,7.0425,86.95500441133223,1.3174772118651952,86.9556906185668,1.3370359555802092,95.93775120086266,1.0477040410939134,6.625063757035777,0.015165725333560212,0.712335878070064,0.01516572533356021,5.594216786488357,0.22650748265059772,5.729182505279433,0.197678035668189,4.182642903726038,0.23460924066107214
6,7,7.609444444444445,86.92736006273894,1.319515385106646,86.82746789530438,1.3376359826682231,95.60739143221252,1.0425043316188627,6.6253821428658775,0.01519307292937816,0.7128140255235976,0.015193072929378165,5.601355576924326,0.22712907736392174,5.749242390194148,0.19840247431564523,4.189772975909365,0.2363996207836044
7,8,9.010833333333332,86.79551024409372,1.325159195848439,86.85913145770023,1.3383037569474807,96.084305460249,1.0489208772744791,6.626901438435376,0.015283251531430321,0.7150123984138668,0.01528325153143032,5.634264960039952,0.22973699264166264,5.759392655878539,0.19877852062875967,4.2142343939585585,0.23716296977148188
8,9,9.974166666666667,86.74090775414174,1.3233375798264881,86.72522301735124,1.3397031172875233,95.9905891579257,1.0460009017201934,6.627530570119114,0.015273228313684302,0.7161337460713288,0.015273228313684302,5.651086136876621,0.23021462249775726,5.780927623162411,0.19971310256777772,4.221837469761326,0.23674830416562848
9,10,10.879444444444443,86.7046368003137,1.3137785897399339,86.73071267522792,1.3368634829506583,95.97764925007353,1.0548576385864699,6.627947220777163,0.015168440052468283,0.7168604580807115,0.015168440052468283,5.661957685894061,0.2289889552317034,5.789081994681416,0.19939620217863047,4.228827438157169,0.2376248887890545
10,11,11.953888888888889,86.63817272816391,1.3256791864279232,86.7682580139202,1.3393138491780314,96.15027938437409,1.0526117709835614,6.628716320872439,0.0153153703489843,0.7179933361459041,0.015315370348984302,5.679106588472556,0.23175196310777002,5.794003596076601,0.19986865178918967,4.247435318113246,0.2405159055079191
11,12,12.949444444444445,86.57464954416234,1.3319464707903672,86.65052445838643,1.3381040571688538,96.03264385844525,1.0440794563157778,6.629451091139146,0.015400621213711099,0.7190851309189654,0.015400621213711099,5.695648712876948,0.23368766952991715,5.814831217781179,0.2003567213871761,4.255207663567065,0.24248353448590926
12,13,14.054444444444444,86.53210469561807,1.3265751240940775,86.6061170473483,1.3378937330160383,96.11253798647192,1.0614307656279662,6.62994183192591,0.015349414236039855,0.7201209043643714,0.015349414236039857,5.711310550370706,0.23358601304026713,5.826168692938121,0.20069406468158563,4.265076552645286,0.2415932948531995
13,14,14.891111111111112,86.52161552788942,1.3313604738434492,86.57053230075483,1.335771706291527,96.13577100284286,1.0549530346928113,6.630063910595896,0.015404207834542315,0.7204585647476243,0.015404207834542317,5.716461167292825,0.23452397567711086,5.838374647637202,0.20061081672156036,4.274954838296646,0.24397271206145535
14,15,15.911666666666667,86.46848348201156,1.328361547725989,86.54220174492697,1.3463920333909305,96.1927262033134,1.062459755341817,6.630677756298609,0.015374579797250479,0.7213444339619274,0.015374579797250473,5.729899849746077,0.23437650944692529,5.846427999175336,0.20253099065712094,4.280477105074543,0.2426673789048283
15,16,18.849444444444444,86.30565630820507,1.3325924839438197,86.50308793255563,1.3572720096278612,95.32251740025488,1.0429891962056799,6.632563853645933,0.015456391009740129,0.7256060198899086,0.015456391009740127,5.795075795240816,0.23812131039797768,5.88905980737505,0.20514573778989287,4.349984252552915,0.2512668362303251
16,17,19.8875,86.25771983138908,1.3475336481791513,86.40731300852858,1.353238062773923,95.21164591706696,1.0588069216568894,6.633122325695375,0.015644518760105777,0.7252084546816834,0.015644518760105777,5.789081364772462,0.24103989874244808,5.884575852197846,0.20476931590889982,4.332218236591457,0.2511489707756122
17,18,20.8925,86.24399568669739,1.3390039392911923,86.43093814331928,1.3521865920589469,95.35535731791,1.0576384683575262,6.633279921330817,0.01554613243266129,0.7257394020041114,0.01554613243266129,5.797177448952385,0.23975056906814562,5.887987440905639,0.20468587653229747,4.338125988613867,0.24850639181158277
18,19,21.90888888888889,86.23321243015391,1.3357234755309157,86.4292716400353,1.3512301463371452,95.31036172924223,1.0609960660683146,6.6334044227474545,0.015512173933221067,0.725889036396052,0.015512173933221067,5.7994593234717,0.23940148285018184,5.892611877483246,0.2046451016349899,4.340594349356318,0.251031326007679
19,20,22.926666666666666,86.14361337123812,1.339110518149734,86.35310263699637,1.3503195314915803,95.22507597294383,1.066609430623252,6.634444889911119,0.015570927460528697,0.727079299599424,0.015570927460528699,5.817813033224532,0.24111101057570924,5.905664562074037,0.20502326029027892,4.348650894320269,0.2511794385715856
20,21,24.010277777777777,86.12753651602785,1.3424908336127512,86.33192824232918,1.3533639778749424,95.38192334084894,1.0583425154074102,6.63463212618196,0.015606635556692129,0.7274806325117621,0.015606635556692134,5.824016953025916,0.2416259177920273,5.911524755915598,0.20552166188937257,4.3560457930437595,0.2531030939921481
21,22,24.89527777777778,86.07067934516223,1.3386504840081535,86.24360356827762,1.3529856078961129,95.31261641015587,1.0579737829643754,6.6352919745050105,0.015573705130378876,0.7282492197015104,0.015573705130378876,5.835866554709652,0.2416151656391685,5.925469096325701,0.206000687059813,4.36299713637945,0.25202924581753566
22,23,29.13138888888889,86.23115380845014,1.3432888705245,85.24752475247524,1.3338070589345674,97.90079403980002,1.1067696604505193,6.633429828498583,0.015616502078528452,0.7220522635386927,0.015616502078528452,5.740826106474934,0.23978738760911789,6.031522872054967,0.20822822258107743,4.261245080079494,0.24997140768047368
23,24,30.790277777777778,86.18145279874523,1.337078432400658,86.3459464758357,1.3632536205545478,92.52622291932164,1.0579352875984205,6.634005335806506,0.015548809063964619,0.7267044203606917,0.015548809063964619,5.812033443947672,0.24109158821259608,5.918564732468522,0.20782917507932083,4.3910410043745705,0.25543326594033555
24,25,40.23305555555555,85.78394275071072,1.3421525164345054,86.41250857759043,1.382178356318593,93.54024115282816,1.0529427632015782,6.638630391255547,0.015666516548884558,0.7335846675570286,0.015666516548884554,5.918892703267248,0.24624339748892823,5.950689963773287,0.21070723083653872,4.460255557813067,0.2590654886750387
25,26,42.06722222222222,85.82452700715616,1.336520103089772,86.42211547887462,1.3745759163842233,94.58886383687874,1.0669985595458307,6.638156239135502,0.015591064493003529,0.732462947940484,0.015591064493003529,5.901317307513745,0.24429677700154134,5.938371651908409,0.20925414069123982,4.4344694758537475,0.2560025620025466
26,27,43.14861111111111,85.86883638858936,1.322236473564234,86.35427899225566,1.3419270221330644,94.57180668561905,1.0455582246136057,6.6376374444066615,0.01542183023418707,0.7316198914778835,0.015421830234187072,5.888079563414837,0.24134950628520813,5.944170753751,0.20482389868797993,4.427157726985248,0.2555753287049997
27,28,44.619166666666665,85.83129104989708,1.3172653159645393,86.30114694637781,1.3506371902175662,94.59994118223703,1.0448411208493835,6.638074014142991,0.01537271201270823,0.7322490874764904,0.01537271201270823,5.897860832326896,0.24101579546884705,5.956165020035738,0.20628685484512532,4.435985731758972,0.25652398349040845
28,29,46.695277777777775,86.10204881874326,1.3391896053609362,85.14008430546025,1.3494733340585485,95.63042838937359,1.0864375441746568,6.634927664894329,0.01558175148531514,0.7242036187596839,0.015581751485315137,5.773649528813825,0.23977234499370284,6.06864905622585,0.21123905932983905,4.332674503961164,0.25385239436673446
29,30,47.621944444444445,86.12057641407705,1.343316298437491,85.98696206254289,1.3863248090757858,97.17478678560926,1.1029434183252234,6.634713329515559,0.015639053631269155,0.7275787589116748,0.015639053631269162,5.825566379631401,0.24328818793578696,5.982838692929169,0.21364954367106537,4.390484843438661,0.25614081736990013
30,31,49.03194444444444,85.86295461229291,1.3437803276072973,86.20713655523969,1.3746097808757585,97.02764434859327,1.1052008434630345,6.637710063697843,0.015693898552734013,0.731436202408491,0.015693898552734013,5.885390808979982,0.24659419675515404,5.963175673059304,0.21167935706129343,4.422743846765945,0.2594725642789336
31,32,50.79055555555556,85.7109106950299,1.3472070117982196,86.34614253504559,1.3921640858577577,96.95941574355456,1.1113480166268987,6.63948350483868,0.015764987125909596,0.7338062238448578,0.0157649871259096,5.922440303925407,0.24938093007371212,5.95456616243987,0.2143199575051171,4.45177381864867,0.260590880032884
32,33,66.71194444444444,85.47711008724634,1.3568657699681304,86.28242329183414,1.3827163728724747,97.48828546220959,1.1222172879097898,6.642217456215283,0.01591853780072921,0.7384132706033606,0.01591853780072921,5.995054843441014,0.25443662648874776,5.989657940821876,0.21346662642267425,4.5010462414515215,0.2633843611774125
33,34,68.04388888888889,85.47475737672777,1.334973300415779,86.25879815704343,1.3649287072896046,97.55249485344574,1.1051979479995013,6.642240817029135,0.015649640751337,0.7374042108808802,0.015649640751337,5.978929385487143,0.2485884386951134,5.981629311404085,0.20955689825338075,4.48539914263379,0.2620335743874655
34,35,68.97666666666667,85.52220370551906,1.3568049241023625,86.18557004215273,1.3909293418068065,97.49014802470346,1.1062228681706012,6.641689877090122,0.015906921024532988,0.7364754059941215,0.015906921024532988,5.964439357972022,0.25263942942471945,5.9892646317987515,0.21390434403035502,4.481178397901869,0.2618759970448646
35,36,69.81972222222223,85.55112243897658,1.3669674841569028,86.18008038427605,1.3938326890803625,97.59758847171845,1.131363080968596,6.641353730459374,0.016033045682800843,0.7360526352625635,0.016033045682800843,5.957869212565355,0.2552197821217672,5.989710013198569,0.21507274165293264,4.472000999874729,0.26289818954030625
36,37,71.97916666666667,85.49308891285168,1.3545105501049657,86.19929418684443,1.3936794500120433,97.631408685423,1.1173694661081675,6.642030091925208,0.015891493283078865,0.7372113463266469,0.015891493283078865,5.976041061107822,0.25317888620507384,5.994739015035206,0.2148059691519607,4.484028696388515,0.2622074159442871
37,38,74.00638888888889,85.36957161062641,1.342988743662872,86.25360258798158,1.3697378424976254,97.83903538868738,1.0908939515779355,6.643473965078108,0.01576354013306795,0.7391793016811198,0.01576354013306795,6.007084030694696,0.2514488308832708,5.9945658456687,0.21024724556043708,4.507272766609381,0.26144856420504653
38,39,75.03999999999999,85.37810018625625,1.3714450200987198,86.24928928536418,1.3886489767120307,97.89775512204686,1.10866150803904,6.643379394727507,0.016099752138196605,0.7389906536665587,0.016099752138196605,6.004298789680989,0.2569597199115866,5.9961066254300555,0.2133532188565019,4.506737087470434,0.26432334059449436
39,40,76.28583333333333,85.32536025879816,1.3556451154907385,86.25722968336437,1.395829957956013,97.83217331634154,1.1043346485270353,6.6439945832006035,0.015932025851893003,0.7396734231300837,0.015932025851893003,6.015033804404886,0.25502356205316856,5.996279178006494,0.214521008875058,4.514781920185347,0.2648526268742975
40,41,78.01666666666667,85.2437996274875,1.3445191062020345,86.27938437408098,1.3669016816222614,97.92108616802274,1.0993877847023144,6.644948928529729,0.01580115090292233,0.7409889573166575,0.015801150902922327,6.035859780723701,0.25296322265982857,5.997280886820722,0.20967162013303148,4.523328595954081,0.2639923837286081
41,42,85.55583333333334,85.08352122340946,1.334131869081584,86.3201646897363,1.3814042956316355,96.3849622586021,1.0793102508697592,6.646829518520585,0.015712637396367145,0.7450046502762355,0.015712637396367145,6.100062885084883,0.2541946477429945,6.02086283448987,0.21288785971179763,4.590116955652881,0.26663811731828824
42,43,86.65027777777777,85.06734633859426,1.3320689590020058,86.2163513381041,1.384493811856003,96.47750220566611,1.0939176807178306,6.647019341493808,0.015694681762619594,0.7441075801153942,0.015694681762619594,6.085649402426766,0.253618492075845,6.018543790615322,0.2138959238115828,4.5609351604660535,0.2646017057790523
43,44,89.3536111111111,85.12361533183021,1.3357577278955908,86.1062640917557,1.3871569712012977,96.3871189099108,1.084882321941761,6.646358599225828,0.01572606504017331,0.7445169318689889,0.01572606504017331,6.092235661918832,0.2541703661630619,6.050289422833913,0.21495261579105476,4.584014334484062,0.2671594109497638
44,45,94.58083333333335,85.23468287422801,1.3352089656575004,85.99098127634545,1.3813627157264508,96.5861190079404,1.088235223438228,6.645054230203513,0.015697486332333553,0.7429976400939425,0.015697486332333553,6.067864783995675,0.2527513460740513,6.066551560348247,0.21454352360638937,4.561630391508054,0.2676181363228368
45,46,95.66916666666665,85.21978237427703,1.3446130696650602,85.89765709244192,1.3858965136705528,96.8289383393785,1.0973807120749575,6.645230830503316,0.015809351621575488,0.7419317048978523,0.015809351621575488,6.050896814964285,0.25383194816665083,6.058823847763535,0.2152329708138713,4.539155835099812,0.26538870592546293
46,47,97.61,85.19076561121459,1.3494715395272916,85.8735418096265,1.385178908732356,96.85383785903343,1.0888871172820485,6.645572305869538,0.0158656579521385,0.7428044201727945,0.0158656579521385,6.064868948055273,0.2549765078945695,6.067262382161015,0.21505749884955652,4.553298721222855,0.2677968172080557
47,48,115.16388888888888,84.91167532594844,1.3555832932587406,86.17439466718949,1.3893439561442835,97.02666405254386,1.09694513818309,6.648855808571363,0.015998187401003363,0.7490298101658583,0.015998187401003366,6.165262735376844,0.26147793053087476,6.07598831717343,0.21584198321304995,4.626709013773917,0.2708303606488938
48,49,116.50305555555556,84.95814135869033,1.353184162530669,86.16831683168317,1.389387987745723,97.57710028428585,1.1219884208444777,6.648308382575192,0.015984821937967398,0.7472333178021694,0.0159848219379674,6.136180432561842,0.26171890575259604,6.0602238482038135,0.21698083830786177,4.593719897321359,0.26982549902889347
49,50,125.1,84.80982256641505,1.3496998246243648,86.2633075188707,1.3870137267382425,96.8209979413783,1.0963370512769441,6.650055232133544,0.015946961199285875,0.7500361220182339,0.01594696119928587,6.181582952814869,0.2611316523927779,6.0702771011763454,0.21497993950150557,4.65522539530091,0.27440782622837634
50,51,144.6552777777778,84.7730614645623,1.3547231109813147,86.23644740711696,1.393533627997178,96.49848054112341,1.0846997359380814,6.650489804068308,0.016009984582027948,0.751216483623821,0.01600998458202795,6.2008513137698476,0.26266545904989896,6.084465648177239,0.216021917240194,4.666684452605529,0.2749910274580006
51,52,146.2133333333333,84.75218115870993,1.358692708024016,86.27605136751299,1.3956757952008836,96.60837172826193,1.0872371428913308,6.650736975886317,0.016062833393783064,0.7501262181174437,0.016062833393783064,6.183121240732868,0.26309144991360545,6.06189464964588,0.2160829469354218,4.648441856478069,0.2720369901623288
52,53,166.65305555555554,84.58357023821193,1.3377335544978897,86.11802764434859,1.3962114463510544,96.37427703166357,1.0702695654653311,6.652724962822598,0.015845657321596752,0.7531384471852111,0.015845657321596752,6.232181706285123,0.26121636166947215,6.10146319590874,0.21716161307020226,4.6907517967811705,0.27419961604401927
53,54,168.70499999999998,84.58494265268111,1.3328750671602965,86.15214194686796,1.3805359082711928,96.70620527399275,1.0770938147585951,6.652707828217908,0.01578824904164171,0.7533220062160382,0.01578824904164171,6.235156012126426,0.2604278421050234,6.0927417475121075,0.21448674954515926,4.66726007168349,0.27163455487477695
54,55,192.0991666666667,84.59631408685424,1.337609523110765,86.13606509165768,1.3980093418388004,96.7198313890795,1.0794930184778315,6.6525742098655005,0.015838306122080027,0.7534672791630334,0.01583830612208003,6.237567444665086,0.26120730277819754,6.105392813287597,0.21728478406391477,4.692432238138352,0.2745763857673342
55,56,193.86222222222221,84.56543476129791,1.340791929210093,86.15380845015194,1.3933924253087895,97.02117439466718,1.0808610433878212,6.652939972331507,0.01588050934332318,0.7528424064764884,0.015880509343323183,6.227349098855315,0.2614105333924767,6.089431626584986,0.21625480389836013,4.670775785722457,0.27373336477104326
56,57,214.8211111111111,84.49612783060485,1.3435500210573907,86.07489461817468,1.3968041060881382,96.90334280952848,1.079738992330632,6.653760673047273,0.015933315664970173,0.7547338157907894,0.015933315664970173,6.258441389411464,0.2639149317537654,6.112491312020793,0.2177761127353802,4.698563043430313,0.27657549519577046
57,58,237.24944444444446,84.6013135967062,1.3417775023372058,85.67846289579452,1.3926775856540465,96.3348691304774,1.0871308342009454,6.652515984581817,0.015896839353890812,0.7522210891699715,0.015896839353890812,6.217200557178504,0.2619821795010992,6.1542380872070845,0.219238917057356,4.679525503940203,0.27687356758833953
58,59,261.95972222222224,84.51063621213606,1.364365631425966,85.61307714929909,1.4018143154466038,97.42897755122047,1.1096529622736122,6.653592944811948,0.01618199556077699,0.7524962304825249,0.01618199556077699,6.221882292841424,0.2668469918668849,6.1546436567150264,0.22089265385479445,4.673835875896715,0.2785642458116596
59,60,279.9838888888889,84.33594745613175,1.3472518499104744,85.85422997745319,1.3884083247923151,99.55749436329772,1.1083153260986156,6.655659340233139,0.016004738077086397,0.7555564342177001,0.016004738077086397,6.272032818991485,0.26541279549587177,6.133678798389929,0.21745512920700175,4.68316294286678,0.27455418315233837


==> plots/raw_data/calibration/A025_13Gy.csv <==
idx,scan #,dTh,PV,stdPV,PVg,stdPVg,PVb,stdPVb,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_green,stdDose_green,dose_multi,stdDose_multi,dDgreen,dDmulti
0,1,1.94694444444444,62.8919713753554,1.23023347781008,58.4061366532693,1.55777459367147,77.7521811587099,1.21405333263525,6.94911263405764,0.0195774842113434,1.03344064502649,0.0195774842113434,13.0885272694847,0.712326969922738,12.4289437401657,0.594803262726044,10.4165916208806,0.889529933563996,-4.33407417066858,-4.46598911300226
1,2,2.99222222222222,62.4734829918635,1.22288559820024,58.6008234486815,1.56010680723422,78.3403587883541,1.21513324283666,6.95578926645072,0.0195947963828423,1.04110054129645,0.0195947963828423,13.3696794198764,0.732637276229139,12.3935198780422,0.592940728291193,10.3540164818837,0.824289467283557,-4.60673262317558,-5.03988643256333
2,3,4.01333333333333,62.3142829134399,1.21134108278893,58.4179982354671,1.56177426707095,78.3227134594648,1.22634973091994,6.95833818689718,0.0194615707094409,1.04412571603927,0.0194615707094409,13.4824116656435,0.735683133420868,12.4736745162229,0.598786602159147,10.4325780649746,0.827540505892813,-3.98978014262932,-4.3193721408004
3,4,5.06666666666667,62.1991961572395,1.21742863365387,58.3202627193412,1.55318424707232,78.3155572983041,1.22321197276537,6.96018934802671,0.0195927066704642,1.04631693886101,0.0195927066704642,13.5653599852509,0.745851698963934,12.5276722573137,0.598495898599732,10.4756259620209,0.823972375872113,-3.57415802685351,-3.92456562301001
4,5,6.01694444444444,62.1266542495834,1.2121482067486,58.1976276835604,1.55737200658659,78.2250759729438,1.22297170643391,6.96135505440451,0.019527313073574,1.04808831792856,0.019527313073574,13.6324364500578,0.747658239409586,12.5797083987742,0.603469304929389,10.5290455807976,0.829637990562436,-3.17363439801744,-3.43463661095552
5,6,7.0425,62.0570532300755,1.21475081768782,58.1017547299284,1.55405741862384,78.2596804234879,1.21967606389211,6.96247729127355,0.0195951608867022,1.04974941230783,0.0195951608867022,13.6960755441377,0.755159989317619,12.6349559703263,0.605185916759528,10.5895956695411,0.826508706268829,-2.74839230240194,-2.87931169780128
6,7,7.60944444444445,62.0856778747182,1.20861518498469,58.0240172532105,1.55250289721297,77.9803940790119,1.21488331055663,6.96201397991922,0.0194835332600203,1.04944586257694,0.0194835332600203,13.6841404879173,0.749259563320654,12.6671185523063,0.606909211897918,10.6287356035423,0.841438338557771,-2.50083601391163,-2.52034640309824
7,8,9.01083333333333,61.9261837074797,1.21679165688071,57.9939221644937,1.55976337799477,78.3409469659837,1.21238367455475,6.96458976102998,0.0196638561828074,1.05270072100847,0.0196638561828074,13.8098664802472,0.764886402098369,12.7051120098147,0.611028253389353,10.6622631081336,0.831446193636845,-2.20839931422206,-2.21285455689647
8,9,9.97416666666667,61.9219684344672,1.2125332676621,57.9194196647388,1.56165209800705,78.2627193412411,1.22211719998227,6.9646565345901,0.0195983249624109,1.05325971054231,0.0195983249624109,13.8313541601704,0.764013516431821,12.7372596394094,0.61413551099992,10.6887912590094,0.839449713207726,-1.96095811465653,-1.96955610123807
9,10,10.8794444444444,61.8897166944417,1.21055269517117,57.8926575825899,1.55491133041722,78.2211547887462,1.21677789908401,6.96517714896932,0.0195811468435723,1.05409038627287,0.0195811468435723,13.8635858562462,0.766141189805995,12.7634001167763,0.612635226298505,10.7116413239153,0.833901898789744,-1.75975413295044,-1.75999058989436
10,11,11.9538888888889,61.7762964415253,1.20781968735938,57.897461033232,1.55847824804786,78.3314380943045,1.23156568010996,6.96701124018837,0.0195692805931128,1.05628825546184,0.0195692805931128,13.949341007685,0.771069434120871,12.7801002049474,0.614923362604059,10.7204306281972,0.82267065565867,-1.63121308958297,-1.67938097001948
11,12,12.9494444444444,61.7753161454759,1.21217497108161,57.8139398098226,1.56400728523249,78.2498774629938,1.22412689414064,6.96702845518521,0.0196369681016574,1.05666249496503,0.0196369681016574,13.9641875637856,0.774386225139989,12.818974290414,0.619772634582689,10.7701580162264,0.83556064932017,-1.33199817199411,-1.22331462871785
12,13,14.0544444444444,61.7637486520929,1.21377554699253,57.7960984217234,1.55662599033781,78.3133026173905,1.2253524241452,6.96721633780298,0.0196690518533247,1.05739541024144,0.0196690518533247,13.9930853328417,0.778003603091923,12.8341106403717,0.617369910316919,10.7786896967685,0.82989547886125,-1.21549326516884,-1.14506776146407
13,14,14.8911111111111,61.7617880599941,1.21339229002971,57.7507107146358,1.55281673563277,78.2795804332909,1.22862616891402,6.96724798636775,0.0196645414349695,1.05764264051948,0.0196645414349695,14.0028078835292,0.778587492442665,12.8641543380963,0.61794495416672,10.8094630569549,0.833149925926926,-0.984246087754295,-0.862835085548667
14,15,15.9116666666667,61.7174786785609,1.20758693453175,57.7131653759435,1.5617449655808,78.3328105087737,1.22464915172487,6.96796410861958,0.0195853121444115,1.05863078628289,0.0195853121444115,14.041575219534,0.778297227460191,12.8859105915275,0.622651404632777,10.8337475643815,0.83708795047891,-0.816787599681385,-0.640113826876417
15,16,18.8494444444444,61.5293598666797,1.23367515528947,57.5925889618665,1.5703232404364,77.5165179884325,1.22185866855214,6.97102627176419,0.020058398946661,1.06406843800817,0.020058398946661,14.2598214085357,0.811274173026679,12.9991141525538,0.630449486527347,10.9467642298181,0.819989492572049,0.0545433596634253,0.396399433812681
16,17,19.8875,61.5697480639153,1.21361360401789,57.6707185570042,1.56131248007028,77.5203411430252,1.21334721770841,6.97036332392595,0.0197179368645089,1.06244945291226,0.0197179368645089,14.1937973688157,0.792149131038845,12.9341944214601,0.622869850494577,10.8595623631235,0.816614678026115,-0.44514561709135,-0.40335775984199
17,18,20.8925,61.5600431330262,1.21655224743949,57.6771885109303,1.56209831277044,77.6268012939908,1.21690509354175,6.97052200359635,0.0197717519921382,1.06298148426965,0.0197717519921382,14.2152963141983,0.796366092066047,12.9439675992791,0.624177341001753,10.8659216847795,0.814289327915661,-0.369921195459964,-0.345034315242205
18,19,21.9088888888889,61.5320066660131,1.21648481000219,57.6342515439663,1.55153261537637,77.5588667777669,1.2178177775009,6.97097764315809,0.0197755736003618,1.06346225680669,0.0197755736003618,14.2345950045704,0.797198506201805,12.9685757767051,0.621517355947619,10.893528416103,0.813294279431073,-0.180511369037797,-0.0918438411604745
19,20,22.9266666666667,61.4898539358886,1.21339450756688,57.6163121262621,1.54481610065523,77.5030879325556,1.21407912096453,6.97166221319003,0.0197393748721024,1.06429662287834,0.0197393748721024,14.2680865670147,0.79821886199702,12.9783205966894,0.619409692296158,10.8902583637283,0.807459216695629,-0.105505218448728,-0.121834574265549
20,21,24.0102777777778,61.4605430840114,1.21691057399262,57.5942554651505,1.55258206373344,77.6238604058426,1.21817399628653,6.9721402683097,0.0198019966099793,1.0649887746395,0.0198019966099793,14.2961882126943,0.802239891237295,12.9920278640683,0.623039753768414,10.9035426484939,0.808661791257893,0,0
21,22,24.8952777777778,61.4477992353691,1.21384899339668,57.5518086462112,1.55627909456565,77.5710224487795,1.21885950457744,6.97234677500808,0.0197591996842399,1.06530402020458,0.0197591996842399,14.3088259076472,0.801680169039075,13.0101701539404,0.625851041584559,10.9209908021477,0.818513115185434,0.139641709992304,0.160022794574562
22,23,29.1313888888889,61.8242329183413,1.16402339239886,56.509067738457,1.5169987768974,79.7359082442898,1.1797783496198,6.96622146270997,0.0188282725135846,1.05484389775008,0.0188282725135846,13.8908463994167,0.73519155750512,13.3538450851516,0.634916526730242,11.5243174491217,1.00456282447804,2.78491721899682,5.69333124691855
23,24,30.7902777777778,61.4937751200863,1.14705671864353,57.4951475345554,1.50969840559346,75.2739927458092,1.08257220530294,6.97157761966055,0.0186517781654519,1.06427670421473,0.0186517781654519,14.2642524391913,0.752839112152666,13.046770948424,0.607929811860845,11.0577167927255,0.818777589992483,0.4213590436261,1.4139821267438
24,25,40.2330555555556,61.0287226742476,1.15407429880089,57.4671110675424,1.52376256162096,76.0625428879522,1.08668035432679,6.97917379033701,0.0189093805980608,1.07412806663849,0.0189093805980608,14.669068088566,0.790713562962261,13.1331661072139,0.617319829735073,11.0387197548932,0.768116408967658,1.08634498495744,1.23975400250258
25,26,42.0672222222222,61.102440937163,1.14936590270574,57.5466130771493,1.51112871630351,77.0075482795804,1.09737720049752,6.97796461197645,0.0188018161192131,1.07227132078143,0.0188018161192131,14.5914616638468,0.779789480672718,13.0814744950165,0.609336681643163,10.9940434701554,0.762662824101596,0.688473207447103,0.830013002003683
26,27,43.1486111111111,61.1566513086952,1.15208012725514,57.4739731398882,1.52222176083897,76.9614743652583,1.09153013608926,6.97707845518065,0.0188401342984429,1.07106090225187,0.0188401342984429,14.5415315203531,0.779598273492956,13.1035159943085,0.616270494230299,11.0401413512914,0.78409230043003,0.858127240848343,1.25279193378775
27,28,44.6191666666667,61.1488089403,1.14928738223922,57.4225075972944,1.51885810196175,76.9754925987648,1.09735282931508,6.97720580959167,0.0187909880835412,1.07138088292517,0.0187909880835412,14.5545866159639,0.777610720900443,13.13117185872,0.616722126439638,11.0801177405458,0.791845621684664,1.07099519880578,1.61942863658406
28,29,46.6952777777778,61.7625722968336,1.1720426454033,56.313988824625,1.53798086405354,77.6135672973238,1.18855941855145,6.96722237156448,0.0189968007191918,1.05649832542983,0.0189968007191918,13.9560765255463,0.749923132271831,13.4729974635652,0.652627388878254,11.6640685533593,1.03266194563988,3.70203639130971,6.97503489813444
29,30,47.6219444444444,61.5715125968042,1.16487500915142,56.9713753553573,1.54771324633776,78.9235369081463,1.17510858522742,6.9703194345022,0.0189315979329117,1.06318486389831,0.0189315979329117,14.2211615101834,0.763716977846054,13.2785263990442,0.640897174318211,11.4035030107223,0.916806466789127,2.20518719612816,4.58530202839598
30,31,49.0319444444444,61.2856582687972,1.17073050744363,57.3195765121067,1.52739197314787,78.9889226546417,1.17165776129986,6.97497645934329,0.0191219571868531,1.06870259805394,0.0191219571868531,14.4454767240417,0.789377792526984,13.1601085273945,0.625069803457522,11.1753022039092,0.816563328950734,1.29372154281643,2.49239686747879
31,32,50.7905555555556,61.0839133418292,1.17108960192594,57.444662288011,1.5393735099116,78.9320654837761,1.16427903444901,6.97827510390454,0.0191922301443622,1.07259782291072,0.0191922301443621,14.6063298338252,0.804510853637467,13.1316565642717,0.627950625625404,11.0729967043635,0.783796249700295,1.07472599092541,1.55411925584526
32,33,66.7119444444444,60.8399176551319,1.18115058619423,57.3209489265758,1.54921906749351,79.3115380845015,1.18704291085618,6.98228227464662,0.0194397200641248,1.0784780890347,0.0194397200641248,14.8539953718127,0.837475627016415,13.2275341119946,0.636622905910019,11.1119975429059,0.763951356892674,1.8126981437412,1.91180886003841
33,34,68.0438888888889,60.894226056269,1.17604716907914,57.3775120086266,1.54529054733302,79.423193804529,1.18448587916704,6.9813878706554,0.0193226239824511,1.07655126450714,0.0193226239824511,14.7720048016587,0.819199458659384,13.1838694919606,0.633094020480218,11.0794639592173,0.765929222649789,1.47661034828042,1.61343259154117
34,35,68.9766666666667,60.9575531810607,1.16531837610769,57.3038917753161,1.53391663871797,79.3275169101069,1.1740406025646,6.98034468998772,0.0191261412840001,1.07513021889172,0.0191261412840001,14.7116763393203,0.804800625486797,13.2070017207878,0.628147064210403,11.138498517634,0.777895438525608,1.65465975726539,2.15485807424726
35,36,69.8197222222222,61.0039211841976,1.16595848366569,57.2819331438094,1.53523337106047,79.3960396039604,1.17116618476208,6.97958422956059,0.0191210910506473,1.07428313436378,0.0191210910506473,14.67620426586,0.801691670485044,13.2152732995767,0.629374127309874,11.1574328791997,0.788005379333882,1.71832632937741,2.32851137369436
36,37,71.9791666666667,60.9434369179492,1.16808032098675,57.2835996470934,1.5399953728989,79.4144691696892,1.173491825894,6.98057725544489,0.0191767021643623,1.07575850984633,0.0191767021643623,14.7381863316385,0.808788927046969,13.2288857206102,0.631533183501335,11.1523307214051,0.783566400442299,1.82310151286635,2.28171779513795
37,38,74.0063888888889,60.7865895500441,1.16992695939917,57.3353592785021,1.53697479844346,79.6156259190276,1.18248952020567,6.98315575367434,0.0192559817216054,1.07886109027735,0.0192559817216054,14.8694868177925,0.821524261074282,13.222361456062,0.630506806969233,11.0947354730722,0.752858559044124,1.77288406708822,1.75349270179355
38,39,75.04,60.8127634545633,1.16975822304606,57.3473188903049,1.53973763934155,79.6519949024605,1.17969712872894,6.98272509922547,0.0192490085792476,1.07833635816452,0.0192490085792476,14.8472157594675,0.820246966212233,13.2188893676789,0.630328958596712,11.0957380794955,0.75583283763444,1.74615930618517,1.76268793728388
39,40,76.2858333333333,60.76031761592,1.1836126002474,57.3507499264778,1.54064676928405,79.5949416723851,1.17685664738854,6.98359254784401,0.0194877983417482,1.07927138777349,0.0194877983417482,14.8876155479063,0.83227311873864,13.2198959632012,0.630603298307276,11.0766667395753,0.748002439455889,1.75390709993101,1.58777836399117
40,41,78.0166666666667,60.6750318596216,1.17566620344547,57.3858445250466,1.537344046696,79.6972845799431,1.1809691971303,6.98499520725744,0.0193877082780867,1.08103523604437,0.0193877082780867,14.9626351333627,0.834377437580679,13.2135877661675,0.629517068497782,11.0350161665818,0.730180673145457,1.70535273182404,1.20578716777015
41,42,85.5558333333333,60.4825017155181,1.16247602571567,57.3675129889227,1.54738233777493,78.3418292324282,1.13516660534578,6.98817030704069,0.0192262839122172,1.08634543879634,0.0192262839122172,15.1917249404381,0.842231980864125,13.2742035580905,0.636040895575755,11.016092045923,0.718475630193004,2.17191416901569,1.03222779107128
42,43,86.6502777777778,60.553671208705,1.15561415507413,57.4126066071954,1.54412087054357,78.5473973139888,1.14942492957445,6.98699176956176,0.0190959676623408,1.08408000818334,0.0190959676623408,15.0928631345932,0.831130093103819,13.2232790464668,0.632459151946889,10.9868141987647,0.724957893264561,1.77994678596769,0.763710960329372
43,44,89.3536111111111,60.5839623566317,1.16320143097283,57.1808646211156,1.5463084980001,78.3117341437114,1.14700675239938,6.98649384412667,0.0192092185693705,1.08465217676983,0.0192092185693705,15.1179815444688,0.836682629395045,13.3449455329149,0.641323099006084,11.1608851316168,0.74907079549206,2.71641711778219,2.36017312371774
44,45,94.5808333333334,60.7688461915499,1.16010452018878,57.0877364964219,1.54088405717286,78.4698558964807,1.15477046328565,6.98344466923472,0.0190974334807685,1.08138807912515,0.0190974334807684,14.9768427347687,0.821709682504732,13.3807254690094,0.640810937893692,11.2785621083576,0.777911618131048,2.9918162815531,3.43942764249595
45,46,95.6691666666667,60.8240368591315,1.1594370620127,57.137241446917,1.54321667040825,78.7657092441917,1.1647893169534,6.9825363913301,0.0190739075391684,1.07923726572464,0.0190739075391684,14.8849797841596,0.816669101193751,13.3208619805143,0.639084014976985,11.2261645213077,0.788838552519029,2.53104534477955,2.95887202182234
46,47,97.61,60.808352122341,1.16075453182247,57.1193020292128,1.53818850060409,78.7944319184394,1.15980807143643,6.98279475981435,0.0190969046853078,1.08002687411761,0.0190969046853078,14.9186415490985,0.81825229692024,13.3365191206056,0.637314968246508,11.2389705204277,0.780760927480493,2.65155878775526,3.07632008006263
47,48,115.163888888889,60.4009410842074,1.18274987279686,57.2078227624743,1.56069931413382,78.8292324281933,1.17986085995316,6.98952683828063,0.0195963929417181,1.08970083987513,0.0195963929417181,15.3404406898635,0.873318274894915,13.3986965543222,0.649715750319447,11.131937588726,0.723239515131501,3.13014022528871,2.09468562278352
48,49,116.503055555556,60.4931869424566,1.17199356400841,57.3234976963043,1.54590121541018,79.3672189001078,1.17902451792191,6.98799682846836,0.01939628035559,1.08692176369534,0.01939628035559,15.2175985379426,0.856918411155074,13.3207173806458,0.63912494158098,11.0665547592239,0.724958236765164,2.5299323555683,1.49503804391949
49,50,125.1,60.2453681011666,1.16986152468594,57.2317419860798,1.55234648968823,78.5861190079404,1.16287516286143,6.99210265854139,0.0194338044213832,1.09208354842608,0.0194338044213832,15.4457175291738,0.87261748703549,13.4027894883148,0.645369584734644,11.0837617572136,0.709313565038144,3.16164365212367,1.65284912004781
50,51,144.655277777778,60.2208606999314,1.17155955600256,57.1916478776591,1.54976046984316,78.2757572786982,1.15715827377411,6.99251013478956,0.0194619341472411,1.09323681434507,0.0194619341472411,15.4973001635929,0.875393960579986,13.4372458881158,0.64593307825096,11.1051425773543,0.706154699185305,3.42685552021344,1.84893970115518
51,52,146.213333333333,60.2478188412901,1.17072724871136,57.3178119792177,1.54904315908011,78.4482893833938,1.16280680244476,6.99206225010874,0.0194480378153354,1.09145149233986,0.0194480378153354,15.417628090617,0.872419779829534,13.3555375689356,0.640620178747728,11.0185190533888,0.699226699576238,2.79794431377903,1.05448668016892
52,53,166.653055555556,60.0653857464954,1.15470284643755,57.0930300950887,1.54559226493998,78.1680227428684,1.13684792106948,6.99509072106427,0.0192282234620154,1.09550420542688,0.0192282234620154,15.598528512879,0.871573899538262,13.4758691445935,0.646326044564467,11.1142537455202,0.698228225664473,3.72413980009497,1.93250124128551
53,54,168.705,60.1241054798549,1.1532372384189,57.2399764728948,1.54228500428521,78.5575923929027,1.14168395694273,6.99411278912765,0.0191862804976047,1.09472696712578,0.0191862804976047,15.5633292663726,0.867075874268756,13.4086611634458,0.640933994567524,11.0199566346241,0.694012887924508,3.20683809899866,1.06767121368794
54,55,192.099166666667,60.1037153220273,1.16294575036072,57.1077345358298,1.54584230852043,78.4256445446525,1.16469700124422,6.9944553655147,0.0193658141095849,1.09534843481223,0.0193658141095849,15.5920280809429,0.879913117229745,13.4817710383502,0.647572608793684,11.1235058269417,0.701047471224967,3.7695668405728,2.01735514354279
55,56,193.862222222222,60.1044015292618,1.16595718967453,57.2341927262033,1.54333264625752,78.7858053132046,1.16221702695265,6.99444482753444,0.0194089129995981,1.09434726167942,0.0194089129995981,15.5470021931437,0.877335234497916,13.4055517587963,0.64229012751952,11.0249102857883,0.696674996471339,3.1829049248861,1.11310278876291
56,57,214.821111111111,60.0190177433585,1.1668185794174,57.0957749240271,1.54129600120153,78.6057249289285,1.17309919270493,6.99586731377282,0.0194563524977172,1.09684045651633,0.0194563524977172,15.6598967617159,0.889338376605804,13.4823952196177,0.645618237043299,11.0854797574519,0.69097176751044,3.77437118115749,1.66860546909572
57,58,237.249444444444,60.2179198117832,1.15644938697271,56.7547299284384,1.55569523243004,78.0831291049897,1.15648932293397,6.99255416977637,0.0192143949244563,1.09225927436453,0.0192143949244563,15.4527990762168,0.861409399367845,13.5905780037628,0.659928701936327,11.3671140282479,0.759609147201993,4.60705708113406,4.25156662103733
58,59,261.959722222222,60.1522399764729,1.1724449353436,56.7397313988825,1.5661722405637,79.026467993334,1.20022110345008,6.99365114257443,0.0195113179555627,1.09255442824501,0.0195113179555627,15.4670789789066,0.881190483316991,13.5796117450416,0.666097363986897,11.3438100965074,0.759596463110945,4.52264948259773,4.03783854667001
59,60,279.983888888889,59.8772669346143,1.16395974762972,56.9198117831585,1.55431058285154,80.8466816978728,1.21327373300835,6.99823183238999,0.019454142910252,1.09812892637455,0.019454142910252,15.7185399212015,0.893440703631688,13.53324661815,0.655818481211734,11.1372856809302,0.701642171583017,4.16577581070747,2.14373474724392


==> plots/raw_data/calibration/A027_20Gy.csv <==
idx,scan #,dTh,PV,stdPV,PVg,stdPVg,PVb,stdPVb,OD,stdOD,nOD,stdNOD,dose_green,stdDose_green,dose_multi,stdDose_multi,dDmulti,dDgreen
0,1,1.94694444444444,54.4557396333693,1.01947829355361,45.8420743064405,1.42768643983912,67.0772473286933,1.02651491933563,7.09312692186559,0.0187466788211192,1.17745493283444,0.0187466788211192,18.9699391329947,1.02193345892915,17.8751844917825,1.34630526380509,-0.490412030585271,-3.84271474633155
1,2,2.99222222222222,54.1455739633369,0.998716098867496,46.2160572492893,1.41031983650091,67.6792471326341,1.0086624427125,7.09883376280711,0.0184669084090444,1.18414503765283,0.0184669084090444,18.7611550306341,0.992215088863777,17.2289538343649,1.20804582430116,-4.08792155460698,-4.90102665478652
2,3,4.01333333333333,53.9879423585923,1.00051535147791,46.0495049504951,1.40956164566788,67.6447407116949,1.01505867670951,7.10175089581751,0.0185557209025709,1.1875384249596,0.0185557209025709,18.8934995525951,1.00030794496638,17.3276142995489,1.19019420801914,-3.53868737781556,-4.23018159509784
3,4,5.06666666666667,53.9280462699735,0.9987339285659,45.9812763454563,1.41356958820088,67.6307224781884,1.01724815168726,7.10286074788863,0.018545943125077,1.18898833872293,0.018545943125077,18.9665448366603,1.0086388862317,17.3999860702588,1.1979528642912,-3.13580006287543,-3.85992019536203
4,5,6.01694444444444,53.8406038623664,1.00370951423339,45.8400156847368,1.41625368223733,67.5064209391236,1.01560365405406,7.10448569222257,0.0186591840286834,1.19121895574662,0.0186591840286834,19.0743541114575,1.01965570239471,17.497597186003,1.19803399778692,-2.59240752259662,-3.31344257532393
5,6,7.0425,53.7948240368591,0.998458114752748,45.7953141848838,1.41368027301996,67.5704342711499,1.02136969647366,7.10533481928141,0.0185775927313133,1.1926069403157,0.0185775927313133,19.1328199334125,1.02011277536436,17.5438950456136,1.18689939411203,-2.33467138925323,-3.01708344207053
6,7,7.60944444444445,53.8292324281933,1.00193533388351,45.6891481227331,1.40772751793351,67.2756592490932,1.02085143500065,7.1046963923372,0.0186313353641091,1.19212827499492,0.0186313353641091,19.2120130818408,1.02408113484399,17.7065279120009,1.2086057484614,-1.42930845261171,-2.61565895092337
7,8,9.01083333333333,53.6885599451034,0.991264410446506,45.6833643760416,1.4111348385803,67.6088618762866,1.02250717268041,7.1073104110598,0.0184868786246337,1.19542137103829,0.0184868786246336,19.2545053743812,1.0280775748475,17.6403838927294,1.18412536420891,-1.79752642022894,-2.4002685131237
8,9,9.97416666666667,53.6780707773748,0.998517891624384,45.601705715126,1.41583224813639,67.5054406430742,1.01638126885003,7.10750827376803,0.0186175795147268,1.19611144972025,0.0186175795147268,19.3185213051559,1.03801192877349,17.7260237405492,1.19495840083132,-1.32077688098774,-2.07577626920433
9,10,10.8794444444444,53.6751298892266,1.00011667062251,45.6004313302617,1.4184134400131,67.4854426036663,1.02187083364354,7.10756371632564,0.0186547898239121,1.19647695362919,0.0186547898239121,19.3426369541054,1.03851317430799,17.7522345078935,1.19068078411879,-1.17486383264982,-1.95353574334643
10,11,11.9538888888889,53.5864130967552,0.996714377620226,45.6088618762866,1.4215890711956,67.5832761493971,1.01828720101517,7.10921731416682,0.0186215401177806,1.19849432944028,0.0186215401177806,19.3637787956264,1.04346313692875,17.7028243605873,1.18474028658603,-1.44992579926681,-1.84636923787285
11,12,12.9494444444444,53.591804725027,0.990409598562849,45.538770708754,1.41528467149589,67.4874031957651,1.02687307778336,7.10911440319205,0.0184951463823488,1.19874844297187,0.0184951463823488,19.4232066480936,1.04317417533623,17.7986874159264,1.19087234635952,-0.916264558306275,-1.5451336397175
12,13,14.0544444444444,53.5517106166062,1.00039070152834,45.4938731496912,1.41427827117453,67.522301735124,1.02086728724203,7.10986658686852,0.0186988570121417,1.20004565930698,0.0186988570121417,19.4682791607349,1.04533031258292,17.8223899484677,1.17318699142205,-0.784314633643978,-1.31666424797263
13,14,14.8911111111111,53.5945495539653,0.99449799775688,45.4844623076169,1.42676624677098,67.5253406528772,1.02415199516871,7.10906469190421,0.0185793949242103,1.19945934605594,0.0185793949242103,19.4937813520913,1.05590183086523,17.8920490967419,1.20353300454972,-0.396528250445733,-1.18739543632001
14,15,15.9116666666667,53.5347514949515,0.992962719719448,45.4393686893442,1.42032626076782,67.527301244976,1.02840009936002,7.11018087936167,0.0185684145737029,1.20084755702498,0.0185684145737029,19.5364222459949,1.05508427803912,17.9104676243946,1.19840618054692,-0.293993918642581,-0.971251748677319
15,16,18.8494444444444,53.2882070385256,0.995365759640457,45.1935104401529,1.41857419575491,66.7929614743653,1.02276483151514,7.11479923920256,0.0186966064984104,1.20784140544654,0.0186966064984104,19.8153712653443,1.07363672369176,18.0602171343705,1.15429969650408,0.539648500162838,0.442721181692068
16,17,19.8875,53.3930987158122,0.994528416318474,45.3328105087737,1.40730335303005,66.8040388197236,1.00509795536318,7.11283177272895,0.0186410550813409,1.20491790171526,0.0186410550813409,19.6610064531839,1.05526010153059,17.941962334192,1.15616421717898,-0.118665625019057,-0.339743177944062
17,18,20.8925,53.3646701303794,0.992246538080622,45.3455543574159,1.41403751607371,66.9010881286148,1.01595920814455,7.11336377738562,0.0186110205815423,1.20582325805892,0.0186110205815423,19.6699605501077,1.05934884636966,17.9163989919442,1.14884088982078,-0.260974514494747,-0.294355491349144
18,19,21.9088888888889,53.3844721105774,0.989212493328262,45.3337908048231,1.40992471019572,66.8470738162925,1.01991901440417,7.11299156845245,0.0185453293902023,1.20547618210105,0.0185453293902023,19.6898105952586,1.05678253574678,17.9701646894928,1.16095761599618,0.0383344192066411,-0.193737010684177
19,20,22.9266666666667,53.3259484364278,0.988574145018846,45.3203607489462,1.41140553665747,66.7860013724145,1.02740800021227,7.11408870110993,0.0185625606957691,1.20672311079824,0.0185625606957691,19.7039833570454,1.05911522199087,17.9426111569118,1.15758606296023,-0.115053685710206,-0.121896279493102
20,21,24.0102777777778,53.3137927654152,0.99200555831768,45.2977159102049,1.41548970150265,66.8941280266641,1.02089042504797,7.11431784296224,0.0186222096430699,1.20716634929204,0.0186222096430699,19.7280310929649,1.06333802395881,17.9632785709821,1.15821106058718,0,0
21,22,24.8952777777778,53.3064405450446,0.993561611395448,45.2338986373885,1.40774942389111,66.8370747965886,1.02202095950883,7.1144563839899,0.018656845527208,1.2074136291864,0.018656845527208,19.7769458765261,1.06185604911769,18.0356522578704,1.16032253697682,0.402897982137492,0.247945592394193
22,23,29.1313888888889,53.7055190667582,0.997761403594194,44.1887069895108,1.41038688385838,68.3227134594648,1.06515637871201,7.10699680877102,0.0186095884356871,1.19561924381113,0.0186095884356871,20.4642228435032,1.12975879908314,19.8739879261625,1.47175756245933,10.6367517913293,3.73170412733576
23,24,30.7902777777778,53.4752475247525,0.978346085309753,45.2652681109695,1.42313376873883,64.8729536319969,0.995300589328731,7.11128828053766,0.018310553572416,1.20398736509184,0.018310553572416,19.7764966223788,1.07257557224407,18.1770268753253,1.19219862602086,1.18991810708998,0.245668354766427
24,25,40.2330555555556,52.904127046368,0.984451031829407,45.0658758945202,1.44377116905604,65.4848544260367,1.01541447841098,7.1220318629943,0.0186462576692388,1.21698613929578,0.0186462576692388,20.0392769186526,1.11203918467385,17.9958305290258,1.12882614178644,0.181213902100374,1.57768316676383
25,26,42.0672222222222,53.0618566807176,0.983142314397318,45.2355651406725,1.43461680480406,66.2885011273405,1.02013554009667,7.1190533920095,0.0185666455156131,1.21336010081448,0.0185666455156131,19.8812415520502,1.09193269508127,17.918370605562,1.13141926180726,-0.249998714002611,0.776613025209238
26,27,43.1486111111111,53.1747867856093,0.973089292120731,45.2219390255857,1.42311122849796,66.2718360945005,1.00791877443193,7.11692291683974,0.0183168562481864,1.21090536391096,0.0183168562481864,19.8794305042838,1.07969497778564,18.0374329689289,1.14942629435308,0.412811044786681,0.767432951648388
27,28,44.6191666666667,53.1684148612881,0.969016292975539,45.1807665915106,1.42549043443107,66.292618370748,1.00608550075608,7.11704140425444,0.0182432710594351,1.21121647758794,0.0182432710594351,19.9209509758152,1.08611086944066,18.089111940489,1.15021400649384,0.700503357500097,0.977897297207062
28,29,46.6952777777778,53.8393294775022,0.967446865348902,44.1297911969415,1.39853566812684,66.6489559847074,1.01849918616565,7.10449701725527,0.0179845217016611,1.19377297112062,0.0179845217016611,20.5645750269485,1.12638438997018,20.1691925534691,1.54047130252441,12.2801301208476,4.24038227657626
29,30,47.6219444444444,53.7734535829821,0.966118058295976,44.8592294873052,1.41642491423649,67.9595137731595,1.0192865749541,7.1057213757987,0.0179895848886151,1.19858680519481,0.0179895848886151,20.1103273239075,1.09898793851769,19.052662839075,1.35078511306432,6.06450689827096,1.93783266632687
30,31,49.0319444444444,53.4615233800608,0.960607709994113,45.1621409665719,1.43280083324627,67.9961768454073,1.01255963852193,7.11153901480776,0.0179826692904099,1.20526515351841,0.0179826692904099,19.916144607262,1.09194339506949,18.3721409757759,1.24654570632424,2.27610123162151,0.953534153563716
31,32,50.7905555555556,53.2381139104009,0.962212292581076,45.2497794333889,1.4253149112351,67.9621605724929,1.01683669539879,7.11572871422291,0.0181013276084808,1.21005143322909,0.0181013276084809,19.8817352725517,1.0849472337515,18.081255345363,1.16859765111516,0.656766379894018,0.779115659654652
32,33,66.7119444444444,52.910793059504,0.969125463861261,45.0000980296049,1.42570819203491,68.2076267032644,1.02072661353329,7.12190034509194,0.0183433567719753,1.21809615948002,0.0183433567719753,20.1388116410132,1.1040424503676,18.1276910017767,1.12815225034782,0.915269615982801,2.08221766334668
33,34,68.0438888888889,53.0284285854328,0.965219880507107,45.145475933732,1.41470264078398,68.33055582786,1.01596730488594,7.11967728512609,0.0182158513360072,1.21484067897784,0.0182158513360072,19.996426704539,1.08156743087996,18.053462840937,1.12211772347191,0.502047939626031,1.36047844972125
34,35,68.9766666666667,53.135574943633,0.964190719743946,45.1278306048427,1.41854995721273,68.2610528379571,1.01753165975901,7.11765773976363,0.0181581849729171,1.21244326866763,0.0181581849729172,20.0005324838518,1.08588655768264,18.1806041994217,1.16483835780513,1.20983275731543,1.38129035585341
35,36,69.8197222222222,53.1878247230664,0.969292662169319,45.1204783844721,1.40687920368585,68.3544750514655,1.01339998657053,7.11667636473276,0.0182404476363056,1.21137526953595,0.0182404476363056,20.0042871295717,1.07725251546724,18.236156574246,1.15541610720462,1.51908796707464,1.40032239053646
36,37,71.9791666666667,53.1365552396824,0.963747268876585,45.1394961278306,1.41443872236768,68.3813351632193,1.01564114243687,7.11763912703797,0.0181490171604071,1.21282038143941,0.0181490171604071,20.0110434017552,1.08246751720667,18.180145066631,1.14838417309618,1.20727680524436,1.43456945833399
37,38,74.0063888888889,52.9665719047152,0.965008878216441,45.1754729928438,1.41372490614852,68.5381825311244,1.03052984241835,7.12084473603251,0.0182309656457938,1.21655007263552,0.0182309656457938,20.0051179027932,1.08019582947753,17.9925756695611,1.11485226436084,0.16309438426401,1.40453352147794
38,39,75.04,52.9908832467405,0.965443109764137,45.1820409763749,1.41341445035658,68.5746495441623,1.01789711418069,7.12038587642894,0.0182334538094667,1.21599713536799,0.0182334538094667,20.0021450186112,1.08053802381918,18.0150530944205,1.12026351254638,0.288224241659163,1.38946418096466
39,40,76.2858333333333,52.9313792765415,0.959219729427269,45.1931183217332,1.42620856336224,68.527301244976,1.0272555932411,7.1215076344765,0.0181348981596182,1.21718647440598,0.0181348981596182,19.9980263982496,1.08961417510114,17.9522247793589,1.12558155325651,-0.061535490748691,1.3685871844604
40,41,78.0166666666667,52.8405058327615,0.963987517105017,45.2046858151162,1.4154128000597,68.5996470934222,1.01720127527533,7.12322813507685,0.018256332735707,1.21926816386378,0.018256332735707,20.0003266960891,1.07947057040189,17.8587515187909,1.08623475267805,-0.581892953328135,1.38024723217959
41,42,85.5558333333333,52.5684736790511,0.956889645602701,45.0568571708656,1.4340729831968,67.4487795314185,0.992842106284571,7.12838886317602,0.0182154277129576,1.22656399493167,0.0182154277129576,20.192682276822,1.10959398314035,17.8065446082884,1.07359322896244,-0.872524255938935,2.35528412170249
42,43,86.6502777777778,52.6738555043623,0.957273543095955,45.1649838251152,1.42034636891794,67.5905303401627,0.984670525906873,7.12638567349575,0.0181856592515253,1.22347391211734,0.0181856592515253,20.0610055133373,1.08874243023348,17.7617864436495,1.07287787318052,-1.12168904210039,1.6878238826941
43,44,89.3536111111111,52.6779727477698,0.954670104267412,44.8676600333301,1.44633577440911,67.4086854229978,1.00421572277723,7.12630660870497,0.018136464859943,1.22446494134813,0.018136464859943,20.3313254646928,1.13323724358276,18.1299555748909,1.12046000148647,0.927876296357539,3.05805667522016
44,45,94.5808333333334,52.9576512106656,0.956238081137549,44.8597196353299,1.42561395178061,67.5464170179394,0.999768208701816,7.12101019670143,0.0180662972185842,1.21895360659185,0.0180662972185842,20.3321136338306,1.11366003359708,18.4210312148415,1.16069809773941,2.54826891455544,3.06205184906189
45,46,95.6691666666667,53.0303891775316,0.958739990749467,44.9315753357514,1.4146377068419,67.7562984021174,1.0055311119711,7.11963807464021,0.0180922212564095,1.21633894903474,0.0180922212564095,20.2173889345352,1.09750888691366,18.3719652043398,1.15817202983812,2.27512272741726,2.48052042935371
46,47,97.61,52.9980394079012,0.953273619628088,44.9108910891089,1.41663759386296,67.7723752573277,1.00139376195148,7.12024656969338,0.0179956745712573,1.21747868399664,0.0179956745712573,20.2459584928472,1.10177782021471,18.3606709465864,1.15579555573704,2.21224858276257,2.62533750804464
47,48,115.163888888889,52.5399470640133,0.961261811021308,44.8883442799726,1.43601306733087,67.8246250367611,1.00685106292442,7.12893334171892,0.0183064581001745,1.22910734331342,0.0183064581001745,20.4097860956738,1.12662320630854,18.047264248039,1.07622375870097,0.467540915345887,3.455768087024
48,49,116.503055555556,52.7013037937457,0.967508250323476,45.0821488089403,1.43188854428869,68.279384374081,1.01829912015813,7.12586829541383,0.0183876476905886,1.22479323064081,0.0183876476905886,20.2150870376913,1.11169448720416,17.9638252232195,1.08540812305489,0.00304316517305335,2.46885227639424
49,50,125.1,52.4117243407509,0.964356322241957,44.9286344476032,1.43417630305817,67.6715027938437,1.00358175638455,7.13137871448006,0.0184105986909669,1.23135960436475,0.0184105986909669,20.3992935696251,1.124488653835,17.9105137753282,1.05166911006151,-0.293737000433565,3.40258221155953
50,51,144.655277777778,52.4117243407509,0.968312669251729,44.8972649740222,1.44032468961892,67.4237819821586,1.00469393843268,7.13138019495114,0.0184933273612612,1.23210687450665,0.0184933273612612,20.4507909208649,1.13437733893016,17.9628990093717,1.06408841656449,-0.00211298627298919,3.66361865760478
51,52,146.213333333333,52.4877953141849,0.962115971234906,45.1102833055583,1.42171223804254,67.5748456033722,1.00167027364632,7.12992710100371,0.0183429740532882,1.22931634323483,0.0183429740532882,20.2402447017613,1.09950171683866,17.7822872109052,1.04510653791371,-1.00756306462533,2.59637470350027
52,53,166.653055555556,52.211645917067,0.954614447185595,44.7739437310068,1.44875251813694,67.2866385648466,1.00785411071169,7.13520132655021,0.0182946433402101,1.23561481091282,0.0182946433402101,20.5449758731218,1.14923356909638,17.948832912048,1.06796487218514,-0.080417719276601,4.14103554636127
53,54,168.705,52.2947750220567,0.952381147894671,44.9613763356534,1.43071130469887,67.6043525144594,1.00069413945762,7.13360908118275,0.0182191012153976,1.23422325918087,0.0182191012153976,20.3876201904781,1.11952844817062,17.8001045539035,1.05044591343652,-0.908375475188616,3.34341067491741
54,55,192.099166666667,52.3043819233409,0.958091249347848,44.8454073130085,1.44368547661128,67.5389667679639,1.00886963011531,7.13342744102334,0.0183345238855153,1.23432051032088,0.0183345238855153,20.5060050636274,1.14032395503971,17.9608492552311,1.07084554785579,-0.0135237882185498,3.94349525807401
55,56,193.862222222222,52.3442799725517,0.954040866392743,45.0271542005686,1.4266182090541,67.8310949906872,0.988413251482252,7.13266320622457,0.0182389633090772,1.23256564036955,0.0182389633090772,20.327872555067,1.1105545316761,17.7859195129361,1.04436506272511,-0.987342357049349,3.04055411954418
56,57,214.821111111111,52.2119400058818,0.961048349835153,44.8435447505147,1.44236383488876,67.6814037839428,1.01225518159833,7.13519800136216,0.0184216889343528,1.23617114410568,0.0184216889343528,20.5011568008816,1.13966648195551,17.8779473681934,1.05436044457525,-0.475031339359965,3.9189197557197
57,58,237.249444444444,52.4438780511715,0.944915564174306,44.5381825311244,1.43038908360958,67.1957651210666,0.990002819744795,7.13075842806322,0.0180258079391538,1.23046353265137,0.0180258079391538,20.6898212254976,1.1469496615431,18.450609833646,1.11405568009626,2.71293049728191,4.87524643488466
58,59,261.959722222222,52.4111361631213,0.9528485164245,44.5319086364082,1.42594414618983,67.9640231349868,1.0113461069284,7.13138606033638,0.0182027344104964,1.23028934600695,0.0182027344104964,20.6683824996558,1.14341188451069,18.4375990126716,1.1080113842474,2.64050039537703,4.76657504370108
59,60,279.983888888889,52.0992059602,0.961345023046208,44.6884619154985,1.44764298955873,69.492500735222,1.04565313653118,7.13736039661868,0.0184721146934233,1.23725749060325,0.0184721146934233,20.5897352991869,1.15521664414906,17.9940337878776,1.07718199915109,0.171211601344987,4.36791792430441


==> plots/raw_data/calibration/EBT3_03022104_09-03-2022_eRT6_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,55.658611111111114,0.0037925073503222734,0.0003235400626855936,0.0002656479576816551,0.0,0.01015533741084071,0.2054248036926543,0.011990449663679462,0.15422770096910732,0.007495613855514671,0.06051479341103795
1,0.0,55.658611111111114,0.00435713921214467,0.0003974552818547689,0.0011611060273347248,0.4939393939393939,0.10525808235779038,0.18059811060739409,0.08523200329051672,0.14262626693300115,0.03678855753869544,0.05812302431349154
2,0.0,55.65833333333333,0.006596427478147581,0.0027544410286900185,0.0032543983331956494,0.9878787878787878,0.1893587428800719,0.16061801131897205,0.15314728903390523,0.1326035482613447,0.06494071697696663,0.05589289142493585
3,5.1,55.656666666666666,0.7074148075359582,0.6511600899555023,0.29095680017954606,1.4818181818181817,0.26451511077328055,0.14420967878286492,0.21643814587696472,0.12385810858456517,0.09202799636482398,0.053808814335456576
4,8.2,55.65694444444444,0.8648245618022833,0.8346953470280438,0.3945485302658006,1.9757575757575756,0.3322647550082715,0.13050838374131718,0.27567635482915775,0.11616065789697305,0.11811909513170668,0.05185714737255214
5,10.1,55.65694444444444,0.9379334772751029,0.9344191379418257,0.4535816460826436,2.4696969696969697,0.39378640340553944,0.11890692896089496,0.3313339115764428,0.10933368662732317,0.14327638933849815,0.05002588846495684
6,12.3,55.657222222222224,1.0110479154459386,1.030277257769344,0.509120271124053,2.9636363636363634,0.4500032528066437,0.10896647114829282,0.3838049734825198,0.10323762986171972,0.16755668234582652,0.04830443903806378
7,15.3,55.657222222222224,1.1054541617726747,1.1488162846606813,0.5815100267968534,3.457575757575757,0.5016516063415073,0.10036199533247316,0.43342208595623494,0.09776124283336284,0.19101184735091903,0.04668340480143444
8,20.4,55.65777777777778,1.225865856406829,1.327701626176625,0.6870253541863374,3.951515151515151,0.5493279261745072,0.09284768827683315,0.4804683892174445,0.09281476443974752,0.2136893799602324,0.04515442952775908
9,24.8,55.65777777777778,1.3010476791664116,1.46020770773503,0.7694299786003969,4.445454545454545,0.5935219658314903,0.08623422453115831,0.5251869441508953,0.08832496994203104,0.23563287550093687,0.043710055620293474
10,30.2,55.65805555555555,1.4006395257409041,1.6066446182209542,0.8650301767258615,4.9393939393939394,0.63464064808115,0.08037344326567111,0.5677879565096443,0.08423153060039698,0.2568824430451061,0.04234360656380605
11,34.1,55.65805555555555,1.451854086094956,1.693671940050697,0.9146912637959865,5.433333333333333,0.6730256259410765,0.07514775473773469,0.6084544433873385,0.08048429443430449,0.27747506595530175,0.041049087354301385
12,40.0,55.65805555555555,1.5202828404408575,1.8560669955685998,0.9986503359225116,5.927272727272727,0.7089664310458427,0.07046265671651938,0.6473467284164205,0.07704122719228892,0.2974449170312617,0.039821099779254014
13,48.9,55.65833333333333,1.6008502323185012,1.9988678159199558,1.088622324550379,6.421212121212121,0.7427104758879264,0.0662413455100198,0.6846060447213134,0.07386683379523051,0.31682363494820553,0.03865477002706596
14,,,,,,6.915151515151514,0.7744707716889428,0.062420768199839986,0.7203574500572215,0.07093093434528165,0.335640567554502,0.037545686582082995
15,,,,,,7.409090909090908,0.8044319602982474,0.05894868568051554,0.7547122059237187,0.06820770513948875,0.3539229866839823,0.0364898467396936
16,,,,,,7.903030303030302,0.8327550832992212,0.05578145697986821,0.7877697347445326,0.0656749200809913,0.3716962783927165,0.0354836103772689
17,,,,,,8.396969696969697,0.8595813925711895,0.05288234637968407,0.8196192418415228,0.06331334527594024,0.3889841119179865,0.034523659857998
18,,,,,,8.89090909090909,0.8850354243500219,0.05022021490988935,0.8503410688199291,0.061106251902029465,0.405808590152218,0.03360696513899352
19,,,,,,9.384848484848485,0.9092275010666413,0.047768498147112266,0.8800078300302492,0.05903902124218712,0.42219038400615405,0.03273075331233465
20,,,,,,9.878787878787879,0.9322557840371288,0.04550439983524519,0.9086853725367016,0.05709882216143028,0.4381488526872262,0.031892481935656226
21,,,,,,10.372727272727271,0.9542079702754445,0.04340824999913103,0.9364335914952866,0.055274345984927524,0.4537021516279648,0.03108981561344389
22,,,,,,10.866666666666665,0.9751627048685301,0.04146298971311743,0.9633071263128082,0.05355558720195017,0.4688673295550234,0.030320605376014397
23,,,,,,11.36060606060606,0.9951907641726433,0.039653754315057896,0.9893559579115534,0.051933661013392335,0.4836604159836474,0.029582870473902814
24,,,,,,11.854545454545454,1.0143560529654723,0.03796753381379098,1.014625923493276,0.050400650697871946,0.4980965002485121,0.02887478226393067
25,,,,,,12.348484848484848,1.032716449511553,0.03639289432303478,1.0391591621106842,0.04894947926164338,0.5121898030343349,0.028194649911882516
26,,,,,,12.842424242424242,1.050324525486575,0.03491974811069437,1.0629945019155387,0.047573800981320816,0.5259537412441189,0.027540907677296493
27,,,,,,13.336363636363636,1.0672281623010749,0.0335391626547463,1.0861677980112383,0.04626790933296956,0.5394009869356922,0.026912103579840897
28,,,,,,13.830303030303028,1.0834710811632011,0.032243201206906096,1.1087122282829487,0.045026658490136776,0.5525435209654098,0.026306889275278193
29,,,,,,14.324242424242422,1.0990933009299164,0.03102478896806369,1.1306585533254627,0.0438453961137459,0.5653926818990349,0.025724010993061354
30,,,,,,14.818181818181817,1.1141315352001735,0.02987760020695299,1.1520353455736785,0.0427199055832716,0.5779592106818869,0.02516230140793414
31,,,,,,15.31212121212121,1.1286195380415136,0.028795962600862313,1.1728691919133065,0.04164635615729493,0.5902532915016858,0.024620672335145657
32,,,,,,15.806060606060605,1.1425884060929041,0.027774775813669404,1.193184873371914,0.04062125982204888,0.602284589226711,0.024098108153551862
33,,,,,,16.299999999999997,1.1560668434604644,0.026809441902983004,1.2130055249328344,0.03964143380381607,0.6140622837577739,0.02359365987338402
34,,,,,,16.793939393939393,1.16908139474979,0.025895805602391506,1.232352778053443,0.03870396789643447,0.6255951015941189,0.023106439776162814
35,,,,,,17.287878787878785,1.1816566507057427,0.02503010288490787,1.2512468880864311,0.03780619589747684,0.6368913448798589,0.022635616563412255
36,,,,,,17.78181818181818,1.1938154302168473,0.02420891650084348,1.269706848483397,0.03694567056268656,0.6479589181682677,0.022180410958717714
37,,,,,,18.275757575757574,1.2055789418548908,0.02342913741359582,1.2877504933926618,0.03612014158326531,0.6588053531155784,0.021740091714473674
38,,,,,,18.76969696969697,1.2169669276360597,0.022687931242448174,1.3053945900384643,0.03532753616875932,0.6694378312933856,0.021313971980543987
39,,,,,,19.263636363636362,1.2279977912883207,0.021982708971865463,1.3226549220790131,0.03456594188284061,0.6798632052889195,0.020901405997147834
40,,,,,,19.757575757575758,1.2386887129752497,0.021311101309201663,1.3395463649803039,0.03383359143280812,0.6900880182449481,0.02050178607870347
41,,,,,,20.25151515151515,1.249055752146755,0.02067093617286744,1.356082954306159,0.033128849158193203,0.7001185219756085,0.020114539859206287
42,,,,,,20.745454545454542,1.2591139399522853,0.02006021887526234,1.3722779477086677,0.03245019900108353,0.70996069378079,0.01973912777306954
43,,,,,,21.23939393939394,1.2688773624541942,0.019477114632631472,1.388143881303739,0.03179623377199476,0.7196202520695324,0.019375040748284368
44,,,,,,21.73333333333333,1.278359235711547,0.018919933090208375,1.4036926210312155,0.031165645551381183,0.7291026708921416,0.019021798091319125
45,,,,,,22.227272727272727,1.287571973662628,0.01838711459773485,1.4189354095256255,0.030557217089042455,0.7384131934711118,0.01867894554542646
46,,,,,,22.72121212121212,1.296527249613464,0.017877218009446763,1.433882908960377,0.029969814082452487,0.7475568448123885,0.0183460535060022
47,,,,,,23.215151515151515,1.3052360520364064,0.017388909815275688,1.4485452402734842,0.02940237823097561,0.7565384434708783,0.018022715378379708
48,,,,,,23.709090909090907,1.313708735294325,0.016920954437464435,1.4629320191354522,0.028853920976512293,0.7653626125372593,0.017708546064977234
49,,,,,,24.2030303030303,1.3219550658299526,0.016472205549937176,1.4770523889787075,0.02832351785271312,0.7740337899070443,0.01740318057007103
50,,,,,,24.696969696969695,1.3299842642944195,0.01604159829733954,1.4909150513720166,0.027810303374832368,0.7825562378873444,0.01710627271166652
51,,,,,,25.190909090909088,1.3378050440324363,0.015628142307271036,1.5045282939919364,0.027313466410821937,0.7909340521918581,0.01681749393100276
52,,,,,,25.684848484848484,1.3454256462925671,0.015230915403363176,1.5179000164158698,0.0268322459816093,0.7991711703701695,0.01653653219116918
53,,,,,,26.178787878787876,1.3528538724884849,0.014849057938914697,1.5310377539371771,0.026365927444840957,0.8072713797134395,0.016263090957153222
54,,,,,,26.672727272727272,1.3600971138000526,0.014481767681112567,1.5439486995816118,0.025913839021855106,0.8152383246749716,0.01599688825038441
55,,,,,,27.166666666666664,1.3671623783707514,0.014128295184718915,1.556639724485664,0.025475348632400963,0.823075513840876,0.015737655771507413
56,,,,,,27.660606060606057,1.3740563163297208,0.013787939601716868,1.569117396780922,0.025049861005753578,0.8307863264831105,0.01548513808571172
57,,,,,,28.154545454545453,1.3807852428419018,0.013460044879972507,1.581387999113982,0.02463681504047043,0.8383740187245012,0.01523909186547813
58,,,,,,28.648484848484845,1.387355159368024,0.013143996309643066,1.5934575449185182,0.02423568138817623,0.8458417293429403,0.014999285186079264
59,,,,,,29.14242424242424,1.3937717732970383,0.012839217380976299,1.605331793544665,0.023845960239508003,0.8531924852397521,0.01476549686959881
60,,,,,,29.636363636363633,1.4000405160967082,0.012545166921412483,1.6170162643406683,0.023467179292758624,0.8604292065952254,0.014537515873618467
61,,,,,,30.13030303030303,1.4061665601131779,0.012261336483613256,1.6285162497726788,0.023098891887868976,0.8675547117324995,0.014315140721066745
62,,,,,,30.62424242424242,1.4121548341371166,0.011987247959278514,1.6398368276604618,0.022740675290276922,0.8745717217093331,0.014098178968034785
63,,,,,,31.118181818181817,1.418010037842354,0.011722451396440693,1.6509828725995628,0.02239212911076793,0.8814828646557733,0.01388644670664444
64,,,,,,31.61212121212121,1.4237366551925135,0.011466523000401784,1.6619590666339796,0.022052873848917298,0.8882906798743817,0.013679768100306867
65,,,,,,32.1060606060606,1.4293389669019072,0.011219063300649897,1.6727699092375916,0.021722549548991287,0.8949976217183961,0.013477974948938197
66,,,,,,32.599999999999994,1.4348210620287143,0.010979695468000608,1.6834197266573803,0.021400814558306162,0.9016060632620743,0.013280906281905607
67,,,,,,33.093939393939394,1.4401868487710983,0.010748063767888106,1.6939126806667866,0.02108734437904751,0.908118299776401,0.013088407976664117
68,,,,,,33.587878787878786,1.4454400645303505,0.010523832137212747,1.7042527767733335,0.0207818306054445,0.9145365520223814,0.012900332401214135
69,,,,,,34.08181818181818,1.4505842852992505,0.010306682873460246,1.7144438719208384,0.020483979938986742,0.9208629693732601,0.012716538078663568
70,,,,,,34.57575757575757,1.4556229344285516,0.01009631542596582,1.7244896817231012,0.020193513275079185,0.927099632776181,0.012536889372318198
71,,,,,,35.06969696969697,1.460559290819757,0.009892445280222963,1.7343937872628592,0.01991016485516128,0.9332485575630747,0.012361256189851151
72,,,,,,35.56363636363636,1.4653964965880903,0.009694802927047509,1.7441596414869815,0.019633681478880994,0.9393116961198567,0.012189513705217918
73,,,,,,36.057575757575755,1.4701375642357182,0.009503132909217712,1.7537905752263403,0.019363821771418967,0.9452909404223959,0.012021542097088812
74,,,,,,36.55151515151515,1.4747853833718196,0.00931719293893221,1.7632898028664785,0.019100355501510874,0.9511881244471303,0.011857226302667
75,,,,,,37.04545454545454,1.4793427270129735,0.009136753080070836,1.7726604276931015,0.018843062946121793,0.9570050264636661,0.011696455785847822
76,,,,,,37.53939393939394,1.4838122574945058,0.008961594989817382,1.7819054469345161,0.01859173429809151,0.9627433712162042,0.011539124318755423
77,,,,,,38.03333333333333,1.4881965320208816,0.008791511214716982,1.7910277565213952,0.01834616911339782,0.9684048320001768,0.011385129775765963
78,,,,,,38.527272727272724,1.4924980078809065,0.008626304536700312,1.8000301555826765,0.01810617579498059,0.9739910326400578,0.011234373939193784
79,,,,,,39.021212121212116,1.4967190473514032,0.008465787365019219,1.8089153506949494,0.017871571110336066,0.9795035493739173,0.011086762315878462
80,,,,,,39.515151515151516,1.500861922311112,0.00830978117040816,1.8176859599013744,0.017642179740331713,0.9849439126499242,0.010942203963966857
81,,,,,,40.00909090909091,1.504928818584834,0.00815811595811858,1.8263445165149705,0.017417833856909468,0.990313608839675,0.010800611329236223
82,,,,,,40.5030303030303,1.5089218400362536,0.008010629776772507,1.834893472720006,0.017198372727542287,0.9956140818729049,0.010661900090351686
83,,,,,,40.99696969696969,1.5128430124264285,0.007867168260251448,1.8433352029842136,0.01698364234448744,1.0008467347978556,0.01052598901249523
84,,,,,,41.490909090909085,1.5166942870536355,0.007727584200079804,1.8516720072936328,0.016773495077041668,1.0060129312713042,0.010392799808843407
85,,,,,,41.984848484848484,1.5204775441890477,0.00759173714598179,1.859906114221026,0.01656778934515043,1.0111139969820075,0.010262257009407904
86,,,,,,42.47878787878788,1.524194596321626,0.0074594930324893794,1.8680396838380353,0.016366389312856913,1.016151221011088,0.010134287836787244
87,,,,,,42.97272727272727,1.5278471912246123,0.0073307238296586325,1.8760748104805338,0.016169164600198016,1.0211258571326642,0.010008822088409138
88,,,,,,43.46666666666666,1.53143701485508,0.007205307216114595,1.8840135253759613,0.015975990012265125,1.0260391250578444,0.009885792024872126
89,,,,,,43.960606060606054,1.534965694097163,0.007083126272792688,1.8918577991408247,0.0157867452842484,1.0308922116249921,0.009765132264021736
90,,,,,,44.45454545454545,1.538434799358814,0.006964069195878642,1.8996095441559895,0.015601314841375216,1.0356862719390216,0.009646779680421132
91,,,,,,44.948484848484846,1.5418458470312286,0.006848029027570932,1.9072706168268632,0.015419587572737536,1.0404224304623018,0.00953067330989909
92,,,,,,45.44242424242424,1.54520030181942,0.006734903403400524,1.9148428197351015,0.015241456618079657,1.0451017820596082,0.009416754258879195
93,,,,,,45.93636363636363,1.5484995789518337,0.006624594314943784,1.9223279036880245,0.01506681916668817,1.0497253929994101,0.00930496561821373
94,,,,,,46.43030303030303,1.5517450462763351,0.006517007886856375,1.9297275696715195,0.01489557626759027,1.0542943019136561,0.009195252381263893
95,,,,,,46.92424242424242,1.5549380262493975,0.006412054167239983,1.9370434707118334,0.014727632650325454,1.0588095207180968,0.009087561365984646
96,,,,,,47.418181818181814,1.5580797978248484,0.0063096469304303356,1.9442772136513091,0.014562896555609783,1.0632720354950613,0.008981841140788203
97,,,,,,47.91212121212121,1.5611715982480967,0.006209703491365084,1.9514303608427914,0.014401279575261577,1.0676828073405078,0.008878041953974512
98,,,,,,48.4060606060606,1.5642146247613704,0.006112144530754186,1.9585044317671314,0.014242696500802898,1.0720427731770532,0.008776115666530596
99,,,,,,48.9,1.567210036225113,0.006016893930334119,1.9655009045779406,0.014087065180193188,1.076352846534606,0.008676015688112992


==> plots/raw_data/calibration/EBT3_03122004_19-10-2022_eRT6_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,18.613888888888887,0.0037874629319642377,0.0008852960505680855,0.0020219040103725493,0.0,0.026655449429063848,0.22490171946069284,0.015299140226730823,0.18318249736504777,0.007714176279209927,0.06996491669777657
1,0.11,18.271666666666665,0.03768411669763992,0.027283312930268318,0.018182276763949158,0.2594949494949495,0.08264415278157206,0.20704448712132995,0.061495248940573684,0.17303988910139934,0.02559966272760784,0.06790080914230101
2,0.2,18.316111111111113,0.062078499436776,0.04298462929118428,0.016636600334645552,0.518989898989899,0.13430901254678557,0.1914986077051191,0.10518981525675067,0.16387772058847044,0.04296266697969074,0.06593680281085407
3,0.39,18.349444444444444,0.11748939572711943,0.08582757052995754,0.03588139595404846,0.7784848484848486,0.18219400484577414,0.1778518502181799,0.14661923585288003,0.1555614930625364,0.05982826081607037,0.06406603767090568
4,0.8,18.378611111111113,0.21005590730077867,0.16288580802514302,0.06487509287695072,1.037979797979798,0.2267487150375459,0.1657841023533029,0.18598817726178676,0.1479802118703843,0.07621981620934627,0.06228226115521151
5,1.61,18.401944444444442,0.34756704224575097,0.2878934640616855,0.11569028620842545,1.2974747474747474,0.2683488892971846,0.15504302348073412,0.22347500689739058,0.14104146762177178,0.09215915424776272,0.0605797625273054
6,3.2,18.428333333333335,0.5210563634403769,0.4681858059974745,0.1975308619115053,1.5569696969696971,0.3073116859055826,0.1454270303115634,0.25923610974418776,0.13466770297785607,0.1076666781356564,0.058953315571899305
7,4.83,18.45611111111111,0.647920978858546,0.608656982971991,0.27179981624951194,1.8164646464646466,0.34390718607877796,0.13677316202692516,0.2934093542926615,0.12879334453737837,0.12276149226980115,0.057398128403992575
8,6.44,18.484166666666667,0.7505729440342541,0.7251098198387222,0.3395059003961997,2.075959595959596,0.37836721359029657,0.12894826685956393,0.32611690131524884,0.123362574637233,0.13746150910398236,0.05590979938616769
9,9.35,18.511111111111113,0.8884371300276925,0.8865577561224499,0.4326055623097736,2.3354545454545454,0.4108921843605243,0.1218424958446767,0.35746749955412627,0.11832758247071769,0.1517835452734333,0.05448427830422145
10,12.84,18.532500000000002,1.0097082790118823,1.0515043925819785,0.5359941186268303,2.594949494949495,0.44165649134795887,0.11536442863577122,0.3875583768380665,0.11364717839452929,0.1657434082479693,0.05311783208377505
11,19.25,18.566666666666666,1.1743762935809794,1.2673115021640247,0.66234415030338,2.8544444444444443,0.47081278504562085,0.10943737298047906,0.4164768092785185,0.10928568637492386,0.17935597461118313,0.051807014440205384
12,25.69,18.592222222222222,1.3011889793211138,1.4347798329366324,0.7632360675088968,3.1139393939393942,0.498495410555709,0.10399652091749798,0.44430143214328044,0.10521205154829637,0.19263526091756863,0.050548638945422164
13,,,,,,3.3734343434343437,0.5248231929977967,0.09898673893240294,0.4711033418137559,0.10139911568086135,0.20559448795558727,0.04933975507108832
14,,,,,,3.632929292929293,0.5499017140046323,0.09436083313244419,0.49694702754744724,0.09782302479575289,0.2182461391389101,0.04817762683157602
15,,,,,,3.8924242424242426,0.5738251868656047,0.09007817446331946,0.5218911636446598,0.09446274167004862,0.2306020136574626,0.04705971370346749
16,,,,,,4.151919191919192,0.5966780122628971,0.08610359973105142,0.5459892863865152,0.09129964216292083,0.24267327494204624,0.04598365354352144
17,,,,,,4.4114141414141415,0.6185360776725545,0.08240652598548501,0.5692903752890982,0.08831717902544345,0.2544704949292441,0.044947247265176425
18,,,,,,4.670909090909091,0.6394678494391252,0.07896023147112294,0.5918393544570223,0.08550060038793118,0.266003694555363,0.043948445066023516
19,,,,,,4.93040404040404,0.6595352959420069,0.0757412677222484,0.6136775268634258,0.08283671282395841,0.2772823808579743,0.04298533402621362
20,,,,,,5.18989898989899,0.6787946722181158,0.0727289757336202,0.6348429520435045,0.08031368096791833,0.28831558102002364,0.04205612692125541
21,,,,,,5.449393939393939,0.6972971902251364,0.06990508533933108,0.6553707758242397,0.07792085727194469,0.29911187365353287,0.04115915211275829
22,,,,,,5.708888888888889,0.7150895941461028,0.06725338158004199,0.675293519217992,0.07564863674286557,0.30967941758680506,0.04029284439791674
23,,,,,,5.968383838383838,0.7322146564040267,0.06475942535353017,0.6946413324017143,0.07348833248511621,0.32002597839007624,0.039455736713359967
24,,,,,,6.2278787878787885,0.7487116071215995,0.06241031832405932,0.7134422187253218,0.07143206865406233,0.33015895284918567,0.03864645260177732
25,,,,,,6.487373737373738,0.7646165074386282,0.060194504126801954,0.7317222328949401,0.06947268804307351,0.340085391574522,0.037863699360778935
26,,,,,,6.746868686868687,0.779962575249059,0.05810159949968286,0.7495056568228007,0.06760367202250098,0.34981201991288313,0.03710626180302452
27,,,,,,7.006363636363637,0.7947804704352127,0.05612225022009509,0.7668151560968771,0.06581907094648924,0.3593452573125774,0.03637299656496429
28,,,,,,7.265858585858586,0.8090985454794891,0.0542480077017068,0.7836719195776268,0.06411344346498156,0.36869123527678743,0.035662826908768326
29,,,,,,7.525353535353536,0.8229430663623699,0.052471222879308256,0.8000957842587211,0.0624818034393057,0.3778558140266765,0.0349747379683276
30,,,,,,7.784848484848485,0.8363384078632464,0.05078495462402505,0.8161053472194547,0.060919573372704136,0.386844597983705,0.03430777239571978
31,,,,,,8.044343434343434,0.8493072267310791,0.04918289042249892,0.8317180662374171,0.05942254344173112,0.3956629501699468,0.033661026369358575
32,,,,,,8.303838383838384,0.861870615656865,0.04765927744861735,0.8469503504120435,0.05798683535812752,0.4043160056156854,0.03303364592927706
33,,,,,,8.563333333333334,0.874048240537129,0.046208862475582285,0.861817641965657,0.05660887040955358,0.41280868385511427,0.03242482360871577
34,,,,,,8.822828282828283,0.8858584631496578,0.04482683933535703,0.8763344902326935,0.05528534112611682,0.4211457005833812,0.03183379533446152
35,,,,,,9.082323232323233,0.8973184510555455,0.04350880284407765,0.8905146187152567,0.05401318610173277,0.429331578541461,0.03125983757127176
36,,,,,,9.341818181818182,0.908444276284228,0.04225070828541507,0.9043709859701154,0.05278956756799476,0.4373706576892736,0.030702264688272314
37,,,,,,9.601313131313132,0.9192510041416776,0.04104883568661986,0.9179158409955334,0.05161185137581435,0.44526710472202835,0.030160426527475255
38,,,,,,9.86080808080808,0.9297527732991357,0.039899758239977004,0.9311607737033315,0.05047758908857122,0.453024921979883,0.029633706156567116
39,,,,,,10.120303030303031,0.9399628681648913,0.03880031432032105,0.944116760990177,0.04938450193145059,0.46064795579661816,0.02912151778989535
40,,,,,,10.37979797979798,0.9498937844099622,0.03774758263083439,0.9567942088604475,0.0483304663763305,0.46813990432905717,0.028623304863163508
41,,,,,,10.63929292929293,0.9595572884062631,0.036738860077552254,0.9692029909996964,0.04731350117105226,0.47550432490539474,0.02813853824875332
42,,,,,,10.898787878787878,0.9689644712397911,0.035771642030217606,0.9813524841514862,0.04633175564702396,0.48274464092736563,0.027666714599849013
43,,,,,,11.158282828282829,0.9781257978789513,0.03484360467529746,0.993251600610122,0.04538349916056914,0.48986414835826453,0.027207354812661188
44,,,,,,11.417777777777777,0.9870511520072253,0.03395258920765236,1.004908818106743,0.04446711154182619,0.496866021826185,0.02676000259705166
45,,,,,,11.677272727272728,0.9957498769682022,0.03309658764181365,1.0163322073355887,0.043581074440803884,0.5037533203694498,0.026324223146759782
46,,,,,,11.936767676767676,1.0042308132180409,0.03227373005310698,1.0275294573404135,0.04272396347380952,0.5105289928490164,0.025899601901237423
47,,,,,,12.196262626262627,1.0125023326345273,0.0314822730838149,1.0385078989574779,0.041894441085215846,0.5171958830506859,0.025485743391823978
48,,,,,,12.455757575757577,1.0205723699919507,0.03072058957089724,1.0492745264908216,0.041091250049703515,0.5237567344981121,0.02508227016564424
49,,,,,,12.715252525252525,1.0284484518762274,0.029987159170059664,1.0598360177772737,0.04031320754893718,0.5302141949960019,0.024688821781198217
50,,,,,,12.974747474747476,1.0361377232842988,0.029280559866659336,1.0701987527825358,0.03955919976430245,0.5365708209213718,0.02430505387014079
51,,,,,,13.234242424242424,1.0436469721252022,0.028599460277456006,1.080368830855407,0.0388281769340129,0.5428290812793852,0.023930637260225908
52,,,,,,13.493737373737375,1.0509826518168668,0.027942612658888803,1.0903520867545904,0.03811914882872924,0.5489913615390299,0.0235652571548213
53,,,,,,13.753232323232323,1.0581509021521351,0.027308846547660325,1.100154105551289,0.037431180604936304,0.5550599672627667,0.023208612364789407
54,,,,,,14.012727272727274,1.065157568589427,0.026697062968170066,1.1097802365008196,0.036763388999796164,0.5610371275432291,0.02286041458888338
55,,,,,,14.272222222222222,1.072008220107478,0.026106229148955523,1.1192356059675765,0.036114938835124184,0.5669249982590984,0.022520387739127075
56,,,,,,14.531717171717172,1.078708165749461,0.025535373696932758,1.128525129479748,0.03548503980159067,0.5727256651614032,0.02218826730793841
57,,,,,,14.791212121212121,1.0852624699692788,0.024983582184020078,1.1376535229830782,0.03487294349729729,0.5784411468006805,0.021863799774019303
58,,,,,,15.050707070707071,1.0916759668817018,0.024449993105793648,1.1466253133566306,0.03427794069756692,0.5840733973046996,0.021546742044275372
59,,,,,,15.31020202020202,1.0979532735081348,0.023933794176263453,1.1554448482478032,0.03369935883516481,0.5896243090157692,0.021236860929247085
60,,,,,,15.56969696969697,1.1040988021010152,0.023434218926756026,1.1641163052787364,0.033136559672276036,0.5950957149960148,0.020933932649732784
61,,,,,,15.829191919191919,1.110116771621964,0.022950543580319574,1.1726437006716557,0.03258893714743477,0.600489391408442,0.02063774237246591
62,,,,,,16.088686868686867,1.1160112184418196,0.022482084176088844,1.1810308973365482,0.032055915382262656,0.6058070597810659,0.020348083772873997
63,,,,,,16.348181818181818,1.1217860063243852,0.022028193920715033,1.189281612460841,0.031536946834352986,0.6110503891608929,0.02006475862309875
64,,,,,,16.607676767676768,1.1274448357501043,0.021588260746324674,1.1973994246373765,0.03103151058395638,0.6162209981640898,0.019787576403594697
65,,,,,,16.86717171717172,1.1329912526308206,0.021161705056561213,1.2053877805639315,0.03053911074330041,0.621320456928256,0.019516353936750788
66,,,,,,17.12666666666667,1.1384286564622366,0.020747977644116403,1.2132500013447713,0.030059274978428693,0.6263502889723223,0.01925091504109528
67,,,,,,17.386161616161615,1.1437603079565999,0.020346557764805852,1.2209892884222255,0.029591553134386675,0.6313119729692416,0.0189910902047508
68,,,,,,17.645656565656566,1.1489893361944619,0.019956951354708517,1.2286087291640067,0.02913551595542613,0.6362069444363081,0.018736716276903955
69,,,,,,17.905151515151516,1.1541187453310249,0.01957868937819656,1.2361113021299306,0.02869075389265846,0.6410365973476257,0.01848763617614387
70,,,,,,18.164646464646466,1.1591514208895926,0.019211326295847195,1.2434998820398238,0.028256875992268216,0.6458022856729653,0.01824369861460603
71,,,,,,18.424141414141413,1.1640901356719178,0.018854438642270713,1.2507772444626957,0.027833508858011353,0.6505053248469799,0.01800475783693409
72,,,,,,18.683636363636364,1.1689375553127792,0.018507623704820734,1.2579460702456968,0.02742029568227515,0.6551469931725081,0.01777067337314177
73,,,,,,18.943131313131314,1.1736962435038825,0.018170498294988957,1.2650089496999706,0.027016895340475154,0.6597285331614534,0.017541309804521486
74,,,,,,19.202626262626264,1.1783686669101612,0.017842697605036033,1.271968386559199,0.026622981544014275,0.6642511528165257,0.01731653654180548
75,,,,,,19.46212121212121,1.1829571997996948,0.017523874143084317,1.2788268017254703,0.026238242047436293,0.6687160268569271,0.017096227614840045
76,,,,,,19.72161616161616,1.1874641284067986,0.017213696740504117,1.2855865368160018,0.02586237790577417,0.6731242978908758,0.016880261473083847
77,,,,,,19.98111111111111,1.191891655046301,0.01691184962597101,1.29224985752326,0.02549510277842741,0.6774770775376959,0.016668520796288014
78,,,,,,20.240606060606062,1.1962419019956334,0.016618031561064058,1.2988189568001114,0.025136142276205236,0.6817754475020362,0.01646089231475884
79,,,,,,20.50010101010101,1.2005169151600876,0.016331955032719225,1.305295957880799,0.024785233348447518,0.6860204606026292,0.016257266638643793
80,,,,,,20.75959595959596,1.2047186675354267,0.016053345498253782,1.3116829171477709,0.024442123707385,0.6902131417578659,0.01605753809571843
81,,,,,,21.01909090909091,1.208849062480977,0.01578194067904121,1.3179818268536754,0.024106571287127867,0.6943544889303247,0.015861604577186203
82,,,,,,21.27858585858586,1.2129099368153546,0.015517489899245037,1.3241946177072057,0.02377834373487878,0.6984454740322789,0.015669367391034635
83,,,,,,21.53808080808081,1.2169030637460825,0.015259753466318709,1.330323161330849,0.023457217932155175,0.7024870437940827,0.015480731122520913
84,,,,,,21.797575757575757,1.2208301556435395,0.015008502090249549,1.3363692725980698,0.023142979543978003,0.7064801205972375,0.01529560350138726
85,,,,,,22.057070707070707,1.224692866668932,0.01476351633877096,1.3423347118569333,0.02283542259414139,0.7104256032738308,0.015113895275431633
86,,,,,,22.316565656565658,1.2284927952652835,0.014524586125991078,1.348221187046705,0.02253434906482156,0.714324367873957,0.014935520090083207
87,,,,,,22.576060606060608,1.232231486519805,0.014291510232089811,1.3540303557135365,0.02223956851891487,0.7181772684026291,0.01476039437365351
88,,,,,,22.835555555555555,1.2359104344054264,0.014064095851922092,1.3597638269309344,0.021950897743615545,0.7219851375276183,0.014588437227955012
89,,,,,,23.095050505050505,1.2395310839087244,0.013842158170534488,1.3654231631303466,0.021668160413853946,0.7257487872595748,0.014419570323997493
90,,,,,,23.354545454545455,1.2430948330509919,0.01362551996375721,1.3710098818468484,0.021391186774317766,0.7294690096057093,0.014253717802490472
91,,,,,,23.614040404040406,1.2466030348087296,0.013414011222174626,1.3765254573845989,0.021119813338871404,0.7331465771982539,0.0140908061788963
92,,,,,,23.873535353535352,1.2500569989394261,0.013207468796906992,1.381971322406433,0.020853882606274375,0.7367822438988478,0.013930764252793949
93,,,,,,24.133030303030303,1.253457993718088,0.01300573606575418,1.3873488694516913,0.02059324279117819,0.7403767453799379,0.01377352302132782
94,,,,,,24.392525252525253,1.2568072475896341,0.012808662618360802,1.3926594523861202,0.020337747569453554,0.7439307996842276,0.013619015596529293
95,,,,,,24.652020202020203,1.260105950741925,0.012616103959161365,1.3979043877874522,0.020087255836966175,0.7474451077631497,0.013467177126311167
96,,,,,,24.911515151515154,1.2633552566038868,0.012427921226955465,1.403084956270042,0.019841631480981104,0.7509203539952974,0.01331794471894695
97,,,,,,25.1710101010101,1.2665562832729125,0.012243980930046654,1.4082024037517424,0.019600743163432056,0.7543572066856876,0.013171257370857675
98,,,,,,25.43050505050505,1.2697101148754402,0.012064154695955719,1.4132579426659992,0.019364464115344402,0.7577563185466979,0.013027055897539252
99,,,,,,25.69,1.2728178028643766,0.011888319034789869,1.4182527531219744,0.01913267194174892,0.7611183271614694,0.01288528286747292


==> plots/raw_data/calibration/EBT3_08252101_19-10-2022_eRT6_OD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,26.124166666666667,5.948837511249449,6.02897342325758,6.460663098837896,0.0,5.967637948055583,0.2202836410196751,6.040138565137142,0.16366223713856481,6.465706006872288,0.05626488526185535
1,0.11,25.85194444444444,5.980330506572585,6.049770231961769,6.4711826373940315,0.2623232323232323,6.023173846283534,0.20351829891979203,6.082061855649451,0.15608182669386067,6.480307912119096,0.055070094375930856
2,0.2,25.871944444444445,6.005020237962466,6.065974936180741,6.473060015802263,0.5246464646464646,6.074596680269292,0.18885597939512058,6.122081993598427,0.149138330405472,6.494602116296711,0.05391852789516917
3,0.39,25.89888888888889,6.052609851313166,6.100304867117283,6.48504073467146,0.7869696969696969,6.122408190601585,0.17593141901604753,6.160355696862412,0.14275495746821282,6.508599659543604,0.05280793563910425
4,0.82,25.93138888888889,6.145848036342623,6.17321703109306,6.51233919245529,1.0492929292929292,6.167025286729517,0.16445903237104012,6.1970211499774805,0.13686678225635227,6.522311012063685,0.0517362202659123
5,1.62,25.960277777777776,6.279783237728739,6.287087309273872,6.554537092789342,1.3116161616161615,6.208798086581564,0.15421232364427154,6.232200815349387,0.13141853792891384,6.53574611251816,0.05070142452365385
6,3.2,25.990833333333335,6.468381474652068,6.469171932304482,6.633141552401012,1.5739393939393937,6.248023405459526,0.14500936758353053,6.266003730870517,0.12636288472941276,6.548914403241008,0.0497017197564571
7,4.87,26.011944444444445,6.597145130857844,6.6160509493437445,6.702348117533791,1.836262626262626,6.2849550056641155,0.13670237023661017,6.298527402581396,0.1216590379551389,6.561824862588259,0.04873539552385284
8,6.46,26.031944444444445,6.702331082856516,6.728171582718509,6.758133317894995,2.0985858585858583,6.319811497523462,0.12917003188157378,6.329859375116455,0.11727167135914336,6.5744860346964815,0.04780085020948983
9,9.33,26.054166666666667,6.843592432533096,6.898647287499056,6.843915177966463,2.3609090909090904,6.352782509267913,0.1223118722180575,6.360078543598863,0.11317003356531595,6.586906056895484,0.046896582510940844
10,12.9,26.071388888888887,6.966203365771285,7.068571303219088,6.9400712837445955,2.623232323232323,6.384033561748257,0.11604395379737958,6.38925625644014,0.10932723073655852,6.599092684993664,0.0460211837156474
11,19.38,26.08861111111111,7.148076313602324,7.318892435502219,7.0853641097766165,2.8855555555555554,6.413709961038569,0.11029561763824153,6.417457247803874,0.10571964011035384,6.611053316631028,0.045173330679567525
12,25.97,26.10666666666667,7.285078073206074,7.5283239231615635,7.210753181549018,3.1478787878787875,6.441939937106718,0.1050069621662729,6.4447404303613185,0.10232642736954681,6.622795012874385,0.04435177943506049
13,,,,,,3.4102020202020196,6.468837197189004,0.100126875248589,6.471159572728156,0.09912914701474121,6.634324518211102,0.04355535936319115
14,,,,,,3.672525252525252,6.494503020080944,0.09561148276795862,6.496763881144519,0.09611140954882781,6.645648279081812,0.04278296787315602
15,,,,,,3.9348484848484846,6.519027986907084,0.09142291439808388,6.521598501195077,0.09325860279519722,6.656772461078319,0.04203356553808602
16,,,,,,4.197171717171717,6.542493421504775,0.08752831342343963,6.545704952406895,0.0905576573482154,6.667702964920378,0.041306171642202384
17,,,,,,4.459494949494949,6.564972596949667,0.08389903611360287,6.569121506220658,0.08799684821201165,6.678445441313936,0.04059986009930719
18,,,,,,4.721818181818181,6.586531752317985,0.08050999963591804,6.5918835159647085,0.08556562627687196,6.689005304783454,0.03991375570697908
19,,,,,,4.984141414141414,6.607230954377881,0.07733914732850918,6.614023705965071,0.08325447452508236,6.699387746562147,0.039247030704698364
20,,,,,,5.246464646464646,6.627124831723049,0.07436700741639128,6.635572425717633,0.08105478483364537,6.709597746616051,0.03859890160751726
21,,,,,,5.508787878787878,6.646263203331802,0.07157632666578792,6.656557874069652,0.07895875201214844,6.7196400848708455,0.03796862628988071
22,,,,,,5.771111111111111,6.664691619239564,0.06895176454417702,6.677006297559254,0.07695928232684307,6.729519351703967,0.03735550129684301
23,,,,,,6.033434343434343,6.682451827650486,0.06647963654477891,6.69694216640718,0.07504991425191068,6.739239957758985,0.03675885936226065
24,,,,,,6.295757575757575,6.699582180162775,0.06414769770000389,6.71638833111584,0.07322474958272258,6.748806143134045,0.0361780671156109
25,,,,,,6.558080808080807,6.716117984677312,0.06194495913312104,6.7353661621847705,0.07147839336413767,6.758221985991684,0.035612522960921544
26,,,,,,6.820404040404039,6.732091813877051,0.05986153191517162,6.75389567508076,0.06980590134531045,6.767491410633165,0.03506165511292931
27,,,,,,7.082727272727272,6.747533775812098,0.05788849360334737,6.771995642291531,0.06820273388333359,6.776618195076799,0.03452491977703717
28,,,,,,7.345050505050504,6.762471752031532,0.05601777371054148,6.78968369403254,0.06666471539085486,6.785605978176335,0.034001799460935934
29,,,,,,7.607373737373736,6.776931607813485,0.05424205504792574,6.806976408958384,0.06518799856505873,6.794458266312519,0.0334918014069117
30,,,,,,7.869696969696969,6.79093737831785,0.052554688434100154,6.823889396046119,0.06376903275297989,6.803178439688139,0.032994456134894816
31,,,,,,8.1320202020202,6.804511433888566,0.05094961870656731,6.840437368661812,0.062404535905685905,6.811769758254403,0.03250931608723115
32,,,,,,8.394343434343433,6.817674627239352,0.04942132032762571,6.856634211689003,0.061091469655139494,6.820235367294254,0.03203595436698668
33,,,,,,8.656666666666666,6.830446424847918,0.047964741165385946,6.8724930424846224,0.059827017115498815,6.828578302686156,0.031573963562341
34,,,,,,8.918989898989897,6.842845024543157,0.04657525326549907,6.888026266331175,0.058608563067619454,6.836801495870041,0.031122954650294708
35,,,,,,9.18131313131313,6.854887460985243,0.04524860962123447,6.903245626970907,0.05743367623350877,6.844907778535381,0.030682555973518703
36,,,,,,9.443636363636362,6.866589700499497,0.043980906107262685,6.918162252736264,0.05630009338800976,6.852899887049856,0.03025241228471563
37,,,,,,9.705959595959595,6.877966726523632,0.04276854787257035,6.932786698729226,0.055205705089323674,6.860780466645606,0.02983218385335395
38,,,,,,9.968282828282828,6.889032616757654,0.04160821959564482,6.947128985448801,0.054148542839154525,6.868552075378835,0.029421545630077338
39,,,,,,10.230606060606059,6.899800612961261,0.04049685909460087,6.96119863421962,0.05312676750811874,6.876217187877303,0.02902018646449192
40,,,,,,10.492929292929292,6.910283184220605,0.0394316338596317,6.975004699734356,0.052138658883309305,6.883778198889195,0.028627808372396167
41,,,,,,10.755252525252525,6.9204920844011975,0.03840992013772374,6.988555799987565,0.051182606213108904,6.8912374266458585,0.028244125848846207
42,,,,,,11.017575757575756,6.9304384044137946,0.03742928425214064,7.001860143847927,0.05025709963998654,6.898597116049978,0.027868865223746937
43,,,,,,11.279898989898989,6.940132619842776,0.03648746588349612,7.014925556488975,0.04936072242548415,6.905859441699965,0.027501764056929823
44,,,,,,11.542222222222222,6.949584634419912,0.03558236307671328,7.0277595028748365,0.04849214388322999,6.913026510760522,0.02714257056992368
45,,,,,,11.804545454545453,6.958803819768869,0.03471201876996104,7.04036910947682,0.0476501129458823,6.920100365688678,0.026791043111848604
46,,,,,,12.066868686868686,6.967799051795987,0.033874608668708756,7.052761184378366,0.046833452300637894,6.927082986823935,0.026446949657066697
47,,,,,,12.329191919191917,6.976578744059514,0.033068430311121354,7.064942235909798,0.046041053035531736,6.9339762948505586,0.026110067332408976
48,,,,,,12.59151515151515,6.985150878411867,0.03229189319076518,7.076918489940004,0.045271869745366136,6.940782153139507,0.02578018197196733
49,,,,,,12.853838383838383,6.993523033176547,0.031543509819536485,7.088695905939563,0.04452491605188281,6.947502369976981,0.02545708769759508
50,,,,,,13.116161616161614,7.001702409092639,0.03082188762829556,7.100280191918576,0.043799260497841164,6.954138700686119,0.025140586523401294
51,,,,,,13.378484848484847,7.0096958532345655,0.030125721615252878,7.1116768183324925,0.04309402277909376,6.960692849647906,0.02483048798265344
52,,,,,,13.640808080808078,7.017509881092675,0.02945378766301225,7.122891031040324,0.04240837028263774,6.9671664722269915,0.024526608775621562
53,,,,,,13.903131313131311,7.025150696980715,0.028804936454582694,7.133927863391665,0.04174151490204175,6.9735611766077295,0.024228772437005903
54,,,,,,14.165454545454544,7.032624212919098,0.02817808792683782,7.1447921475118905,0.04109271010466289,6.979878525545399,0.023936809021689515
55,,,,,,14.427777777777775,7.039936066127654,0.02757222620700868,7.155488524848513,0.04046124822773018,6.986120038037273,0.023650554807649132
56,,,,,,14.690101010101008,7.047091635248128,0.02698639498399266,7.166021456035971,0.039846457982725854,6.9922871909178825,0.023369852014941506
57,,,,,,14.952424242424241,7.0540960554047585,0.026419693271676033,7.176395230131055,0.03924770214958131,6.99838142038256,0.023094548539759986
58,,,,,,15.214747474747472,7.060954232200699,0.02587127152620834,7.186613973266511,0.038664375444055626,7.004404123443094,0.022824497702627147
59,,,,,,15.477070707070705,7.067670854738577,0.025340328083325068,7.196681656766287,0.03809590254330957,7.0103566593190925,0.02255955800985497
60,,,,,,15.739393939393938,7.07425040774512,0.024826105885470445,7.206602104762076,0.03754173625615193,7.016240350768415,0.02229959292746453
61,,,,,,16.00171717171717,7.080697182872244,0.02432788947168904,7.2163790013475175,0.037001355825740524,7.022056485359857,0.02204447066681274
62,,,,,,16.2640404040404,7.087015289240336,0.02384500220609381,7.226015897303303,0.03647426535368502,7.027806316691053,0.021794063981225433
63,,,,,,16.526363636363634,7.093208663283362,0.023376803723225134,7.235516216423703,0.03595999233554069,7.033491065554403,0.021548249972983317
64,,,,,,16.788686868686867,7.099281077950166,0.022922687570835033,7.244883261472531,0.03545808629861445,7.039111921053664,0.02130690991005155
65,,,,,,17.0510101010101,7.105236151311351,0.022482079032597503,7.25412021979429,0.034968117533840465,7.044670041673673,0.02106992905198408
66,,,,,,17.313333333333333,7.111077354616881,0.022054433114992902,7.2632301686041565,0.03448967591423296,7.050166556305552,0.02083719648447168
67,,,,,,17.575656565656562,7.116808019845558,0.02163923268416705,7.272216079978635,0.03402236979309818,7.0556025652295835,0.020608604962037414
68,,,,,,17.837979797979795,7.122431346784013,0.021235986739949093,7.2810808255669555,0.033565824975794196,7.060979141057847,0.02038405075841549
69,,,,,,18.100303030303028,7.127950409669632,0.020844228815445648,7.289827181041766,0.033119683759374054,7.0662973296385605,0.02016343352417955
70,,,,,,18.36262626262626,7.133368163428988,0.020463515491730387,7.298457830306234,0.032683604034940736,7.0715581509239795,0.019946656151214083
71,,,,,,18.624949494949494,7.138687449540679,0.0200934250181338,7.306975369473376,0.03225725844798821,7.076762599803609,0.0197336246436485
72,,,,,,18.887272727272723,7.1439110015491405,0.01973355602952031,7.315382310632256,0.031840333612405014,7.081911646904353,0.019524247994897544
73,,,,,,19.149595959595956,7.149041450253824,0.019383526352731228,7.323681085414607,0.03143252937418164,7.087006239359187,0.019318438070473638
74,,,,,,19.41191919191919,7.154081328596197,0.01904297189508296,7.331874048374408,0.031033558121193325,7.092047301545799,0.01911610949625798
75,,,,,,19.674242424242422,7.159033076265208,0.01871154560844851,7.339963480192099,0.03064314413572921,7.097035735796616,0.01891717955193604
76,,,,,,19.936565656565655,7.163899044040279,0.018388916523025715,7.347951590714203,0.03026102298671091,7.101972423081517,0.018721568069321397
77,,,,,,20.198888888888888,7.16868149788937,0.018074768845413987,7.355840521838415,0.029886940958791297,7.106858223664489,0.01852919733530845
78,,,,,,20.461212121212117,7.1733826228383535,0.017768801116089063,7.363632350253484,0.029520654515748552,7.111693977735401,0.01833999199921019
79,,,,,,20.72353535353535,7.178004526626659,0.017470725421787785,7.371329090042562,0.029161929795796137,7.116480506018031,0.018153878984251838
80,,,,,,20.985858585858583,7.1825492431630655,0.017180266658697277,7.378932695158115,0.028810542136615897,7.121218610355384,0.017970787403004562
81,,,,,,21.248181818181816,7.187018735794457,0.0168971618426886,7.386445061775898,0.028466275628091973,7.125909074273328,0.017790648476556477
82,,,,,,21.51050505050505,7.191414900399425,0.01662115946314884,7.393868030535053,0.028128922690879025,7.130552663523501,0.01761339545722967
83,,,,,,21.77282828282828,7.195739568317744,0.01635201887724996,7.40120338867083,0.027798283679080632,7.1351501266063755,0.017438963554663324
84,,,,,,22.03515151515151,7.199994509125919,0.016089509741751207,7.408452872046085,0.02747416650544392,7.139702195275369,0.0172672898650932
85,,,,,,22.297474747474745,7.204181433268332,0.01583341147966687,7.415618167087241,0.027156386287595844,7.144209585022801,0.01709831330366762
86,,,,,,22.559797979797978,7.208301994552756,0.015583512779344858,7.422700912630063,0.02684476501395583,7.1486729955484725,0.016931974539648984
87,,,,,,22.82212121212121,7.212357792518501,0.015339611123696511,7.4297027016802275,0.026539131228059853,7.153093111211613,0.01676821593435849
88,,,,,,23.084444444444443,7.216350374684765,0.015101512347495573,7.436625083093378,0.02623931973012308,7.1574706014668985,0.016606981481729653
89,,,,,,23.346767676767673,7.220281238686338,0.014869030220826265,7.443469563179027,0.025945171294752805,7.161806121285194,0.01644821675134365
90,,,,,,23.609090909090906,7.224151834303264,0.014641986056908567,7.450237607232424,0.02565653240380124,7.166100311559671,0.016291868833826655
91,,,,,,23.87141414141414,7.227963565390644,0.014420208342664132,7.456930640998212,0.025373254993419407,7.170353799497903,0.01613788628849568
92,,,,,,24.13373737373737,7.231717791714352,0.014203532390510058,7.463550052069514,0.025095196214439106,7.174567199000501,0.015986219093145897
93,,,,,,24.396060606060605,7.2354158306980185,0.0139918000099813,7.470097191225808,0.02482221820527099,7.17874111102685,0.0158368185958779
94,,,,,,24.658383838383834,7.239058959086359,0.013784859197886393,7.4765733737127915,0.024554187876562668,7.182876123948473,0.01568963746886912
95,,,,,,24.920707070707067,7.242648414529496,0.013582563845796598,7.482979880467226,0.024290976706912437,7.186972813890501,0.015544629663998423
96,,,,,,25.1830303030303,7.246185397092716,0.01338477346375617,7.489317959289557,0.02403246054898239,7.191031745061747,0.015401750370238077
97,,,,,,25.445353535353533,7.249671070695755,0.013191352919181842,7.495588825966986,0.02377851944539827,7.195053470073817,0.015260955972731416
98,,,,,,25.707676767676766,7.253106564485483,0.013002172189993765,7.501793665349459,0.023529037453864858,7.199038530249706,0.01512220401347913
99,,,,,,25.97,7.256492974145596,0.012817106131088093,7.5079336323809285,0.023283902480963084,7.202987455922278,0.014985453153560913


==> plots/raw_data/calibration/EBT3_08252101_19-10-2022_eRT6_OD_calibdata_4mo.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,3239.326388888889,5.928882692051429,5.997650042889235,6.431459598597927,0.0,5.953746304203496,0.2362952350555846,6.013470727994655,0.16947202586671797,6.43757546923001,0.05910412806426287
1,0.11,3239.0725,5.971772012644575,6.025468773774625,6.442146758292635,0.2623232323232323,6.013246346533878,0.217788125816109,6.056865981274341,0.1615031793376813,6.4529113721016165,0.0578276955102249
2,0.2,3239.096111111111,5.995428052700848,6.040868963559278,6.445531938572138,0.5246464646464646,6.0682183291337575,0.20169004236926194,6.098262594398596,0.1542187058098015,6.467918705017542,0.05659861305883763
3,0.39,3239.119444444444,6.045523314057384,6.076986033576676,6.459279535312077,0.7869696969696969,6.119234673055529,0.18756633299507147,6.137828709361208,0.14753426878369905,6.482609552600797,0.05541434672131486
4,0.82,3239.14,6.143307496322631,6.151131121336443,6.4869489456955876,1.0492929292929292,6.166767372165655,0.17508071906558473,6.17571215278839,0.14137884054716962,6.49699535831651,0.05427253951381641
5,1.62,3239.1583333333333,6.287172375036105,6.270495391465557,6.533004496331809,1.3116161616161615,6.211210130453448,0.16396896702251662,6.212043581942115,0.13569217657849497,6.511086968877678,0.053170996277282896
6,3.2,3239.177222222222,6.484841113091907,6.455683914565708,6.611236126095334,1.5739393939393937,6.252894719853265,0.1540205856112261,6.246939044377203,0.13042284405535662,6.524894674874422,0.05210767003298894
7,4.87,3239.2002777777775,6.622117677545649,6.608890853875664,6.686178932226607,1.836262626262626,6.2921032795665806,0.14506583244483132,6.2805020776915965,0.12552666764263576,6.538428248005653,0.05108064969556714
8,6.46,3239.218888888889,6.73152306697026,6.721396573548569,6.741351551690724,2.0985858585858583,6.329077708167368,0.13696631596107664,6.312825445100215,0.12096549303033763,6.551696975248463,0.0500881489885148
9,9.33,3239.2433333333333,6.884329608167107,6.898644261760964,6.832654719898068,2.3609090909090904,6.364026935904496,0.1296080832841232,6.3439925800926025,0.11670619492969332,6.564709690262548,0.04912849642709364
10,12.9,3239.2619444444445,7.015241989424974,7.075472996986626,6.936453510053425,2.623232323232323,6.3971326265180615,0.12289645926299483,6.374078796797141,0.11271987493968044,6.577474802293849,0.04820012625060358
11,19.38,3239.2886111111115,7.205936433102532,7.334067934330296,7.085730840153255,2.8855555555555554,6.428553698673646,0.11675214007901838,6.403152310219912,0.10898120819640505,6.590000322812597,0.04730157020069213
12,25.97,3239.3066666666664,7.3496238338480175,7.551605634018481,7.2153935707830685,3.1478787878787875,6.458429948553132,0.1111081994956512,6.431275101107376,0.10546790757451742,6.602293890095548,0.046431450055020175
13,,,,,,3.4102020202020196,6.48688497978847,0.10590776833474656,6.458503652990921,0.10216028148385027,6.61436279193987,0.045588470836544055
14,,,,,,3.672525252525252,6.514028593774584,0.1011022169483314,6.484889583432262,0.0990408667264297,6.626213986676518,0.044771414628151894
15,,,,,,3.9348484848484846,6.539958755350767,0.09664971793243514,6.510480187186552,0.09609412195844916,6.637854122633567,0.043979134930620216
16,,,,,,4.197171717171717,6.564763221233311,0.0925140994122245,6.535318905632541,0.09330617039818392,6.649289556184712,0.04321055150901755
17,,,,,,4.459494949494949,6.588520898299405,0.08866392260691232,6.559445734163828,0.0906645827905062,6.660526368504539,0.04246464567892488
18,,,,,,4.721818181818181,6.611302983747682,0.08507173412117748,6.582897577127071,0.08815819346632811,6.671570381140178,0.041740455989298875
19,,,,,,4.984141414141414,6.63317392783635,0.08171345553900664,6.605708558208308,0.08577694375528717,6.682427170498256,0.04103707426357993
20,,,,,,5.246464646464646,6.654192251307738,0.07856788178426959,6.627910292813953,0.08351174812089282,6.693102081336535,0.040353641964837816
21,,,,,,5.508787878787878,6.674411243028193,0.07561626629433182,6.649532127897484,0.08135437926216234,6.703600239341186,0.03968934685442976
22,,,,,,5.771111111111111,6.6938795582896295,0.07284197597493157,6.670601353792021,0.07929736911895201,6.713926562863017,0.039043419916889
23,,,,,,6.033434343434343,6.712641734260789,0.07023020261892991,6.691143391880622,0.07733392327069448,6.7240857738792705,0.03841513252662152
24,,,,,,6.295757575757575,6.730738635970285,0.06776772029882305,6.711181961337923,0.07545784666110271,6.734082408241453,0.03780379383451633
25,,,,,,6.558080808080807,6.748207843748561,0.06544268041240099,6.730739227682797,0.0736634789382588,6.743920825264306,0.03720874835481083
26,,,,,,6.820404040404039,6.765083991102548,0.06324443773840432,6.749835935472246,0.0719456379885283,6.753605216706053,0.03662937373453637
27,,,,,,7.082727272727272,6.7813990604325,0.06116340216540837,6.768491527125719,0.07029957047796423,6.763139615185725,0.036065078689629285
28,,,,,,7.345050505050504,6.797182642740272,0.05919091178147563,6.786724249583905,0.06872090840718621,6.772527902079339,0.0355153010933588
29,,,,,,7.607373737373736,6.812462166457167,0.05731912382044772,6.804551250266699,0.06720563084366422,6.781773814933193,0.03497950620411776
30,,,,,,7.869696969696969,6.827263099687659,0.0555409206025359,6.821988663593322,0.06575003012559653,6.790880954429241,0.03445718502086595
31,,,,,,8.1320202020202,6.841609129484129,0.05384982811938867,6.839051689157034,0.06435068193943572,6.799852790934645,0.03394785275562726
32,,,,,,8.394343434343433,6.8555223212072685,0.05223994532536104,6.8557546625021395,0.06300441876278443,6.808692670664916,0.0334510474134353
33,,,,,,8.656666666666666,6.869023260563479,0.05070588252891216,6.8721111193277356,0.06170830623920134,6.817403821487675,0.032966328471013134
34,,,,,,8.918989898989897,6.8821311805258105,0.049242707547556504,6.888133853837449,0.06045962211410991,6.825989358391879,0.03249327564627054
35,,,,,,9.18131313131313,6.894864075024203,0.04784589850946822,6.9038349718641925,0.05925583741364784,6.83445228864537,0.03203148775141995
36,,,,,,9.443636363636362,6.90723880102211,0.046511302364716615,6.919225939321529,0.058094599592679555,6.842795516661821,0.0315805816231568
37,,,,,,9.705959595959595,6.919271170370879,0.04523509831704603,6.934317626466448,0.056973717415730096,6.851021848596487,0.031140191123930516
38,,,,,,9.968282828282828,6.930976032642736,0.044013765509285256,6.949120348400712,0.05589114736644488,6.859133996688694,0.030709966208856153
39,,,,,,10.230606060606059,6.942367349982019,0.04284405439677075,6.963643902187908,0.05484498140827486,6.867134583367614,0.030289572053288617
40,,,,,,10.492929292929292,6.953458264877289,0.04172296132748286,6.977897600920011,0.05383343594220768,6.875026145136638,0.02987868823650839
41,,,,,,10.755252525252525,6.964261161640225,0.0406477059180306,6.991890305029408,0.05285484182714806,6.882811136250515,0.029477007977353812
42,,,,,,11.017575757575756,6.974787722277391,0.03961571087367057,7.005630451109417,0.05190763534552388,6.8904919321983655,0.029084237417984365
43,,,,,,11.279898989898989,6.985048977355375,0.03862458395021924,7.019126078477478,0.05099035001129231,6.898070833004745,0.028700094952276538
44,,,,,,11.542222222222222,6.995055352386208,0.03767210179763934,7.032384853689874,0.05010160913010914,6.905550066360021,0.02832431059564138
45,,,,,,11.804545454545453,7.004816710196458,0.036756195460572176,7.04541409319471,0.04924011903230421,6.912931790590559,0.027956625393314127
46,,,,,,12.066868686868686,7.014342389688552,0.035874937341226154,7.058220784290233,0.04840466290873301,6.9202180974784175,0.02759679086440394
47,,,,,,12.329191919191917,7.023641241355239,0.03502652945569954,7.070811604538407,0.04759409518775946,6.927411014939643,0.027244568479208132
48,,,,,,12.59151515151515,7.032721659866788,0.03420929283673606,7.083192939768368,0.04680733639874743,6.934512509569539,0.026899729167492118
49,,,,,,12.853838383838383,7.041591614014439,0.03342165795468654,7.09537090079092,0.04604336847365121,6.941524489062795,0.02656205285561644
50,,,,,,13.116161616161614,7.05025867426219,0.0326621560445679,7.107351338933225,0.04530123044372198,6.948448804515742,0.026231328030555934
51,,,,,,13.378484848484847,7.058730038131448,0.03192941124098753,7.119139860492249,0.04458001449310129,6.955287252617581,0.02590735132900615
52,,,,,,13.640808080808078,7.067012553618884,0.03122213343467465,7.130741840196013,0.043878862335241624,6.96204157773693,0.025589927149909476
53,,,,,,13.903131313131311,7.075112740826659,0.03053911177471749,7.142162433753281,0.043196961881758984,6.968713473909623,0.025278867288858527
54,,,,,,14.165454545454544,7.083036811965408,0.029879208749585,7.153406589564761,0.04253354417655016,6.975304586733323,0.024973990592949614
55,,,,,,14.427777777777775,7.0907906898739155,0.029241354787813617,7.164479059662163,0.04188788057085332,6.98181651517413,0.024675122634764467
56,,,,,,14.690101010101008,7.098380025184809,0.028624543326034375,7.175384409935401,0.041259280117446596,6.9882508132900405,0.02438209540425512
57,,,,,,14.952424242424241,7.1058102122526305,0.02802782629794408,7.186127029702815,0.0406470871644058,6.994608991875805,0.024094747017395658
58,,,,,,15.214747474747472,7.113086403949233,0.02745031000300807,7.196711140674407,0.040050679130816044,7.000892520033439,0.02381292144054635
59,,,,,,15.477070707070705,7.1202135254211845,0.026891151318224137,7.207140805353712,0.03946946444858541,7.007102826672384,0.023536468229550574
60,,,,,,15.739393939393938,7.127196286894811,0.026349554220263534,7.217419934919966,0.038902880656067416,7.013241301943057,0.023265242282654412
61,,,,,,16.00171717171717,7.134039195606409,0.025824766588810954,7.227552296628675,0.038350392630587635,7.019309298607309,0.02299910360640215
62,,,,,,16.2640404040404,7.1407465669278976,0.02531607726501413,7.23754152076546,0.0378114909482087,7.025308133349086,0.022737917093719966
63,,,,,,16.526363636363634,7.1473225347517095,0.024822813341679552,7.247391107185168,0.03728569036017388,7.031239088028388,0.02248155231345404
64,,,,,,16.788686868686867,7.153771061192922,0.024344337664260873,7.257104431465546,0.03677252837645988,7.037103410881457,0.0222298833106796
65,,,,,,17.0510101010101,7.160095945661406,0.023880046523820322,7.266684750702455,0.03627156394775556,7.042902317669913,0.021982788417143326
66,,,,,,17.313333333333333,7.166300833352099,0.02342936752503647,7.276135208971372,0.035782376237978655,7.048636992781441,0.021740150071244652
67,,,,,,17.575656565656562,7.172389223197281,0.022991757614013047,7.285458842477969,0.035304563480157265,7.05430859028443,0.021501854647000693
68,,,,,,17.837979797979795,7.17836447532094,0.022566701252139533,7.294658584418796,0.03483774190914445,7.059918234938878,0.021267792291476392
69,,,,,,18.100303030303028,7.184229818031882,0.022153708723587337,7.303737269571388,0.034381544765213296,7.065467023165706,0.021037856770195297
70,,,,,,18.36262626262626,7.189988354389158,0.02175231456521476,7.312697638631708,0.03393562136310066,7.07095602397651,0.020811945320077796
71,,,,,,18.624949494949494,7.195643068370533,0.021362076108716977,7.321542342315408,0.033499636221538606,7.076386279865688,0.020589958509482788
72,,,,,,18.887272727272723,7.201196830672253,0.020982572125808466,7.3302739452381775,0.03307326824873768,7.08175880766673,0.020371800104956046
73,,,,,,19.149595959595956,7.206652404165988,0.020613401568077484,7.338894929589317,0.03265620997967057,7.08707459937439,0.02015737694431327
74,,,,,,19.41191919191919,7.212012449036796,0.02025418239391708,7.347407698611592,0.03224816686135342,7.092334622934377,0.019946598815709666
75,,,,,,19.674242424242422,7.217279527624024,0.01990455047562388,7.3558145798995245,0.03184885658263732,7.097539823002042,0.019739378342369128
76,,,,,,19.936565656565655,7.222456108985329,0.019564158580374056,7.364117828527351,0.031458008445309577,7.102691121671564,0.01953563087266679
77,,,,,,20.198888888888888,7.227544573202455,0.019232675419342322,7.372319630017105,0.031075362773564316,7.107789419176954,0.019335274375277142
78,,,,,,20.461212121212117,7.2325472154459165,0.01890978475973164,7.380422103156519,0.030700670359139027,7.112835594566195,0.01913822933911758
79,,,,,,20.72353535353535,7.237466249814487,0.018595184594934262,7.388427302675782,0.03033369193962895,7.117830506349739,0.018944418677833755
80,,,,,,20.985858585858583,7.242303812964135,0.01828858636845437,7.396337221791542,0.029974197707687868,7.122774993124511,0.018753767638587958
81,,,,,,21.248181818181816,7.247061967539989,0.017989714247592704,7.404153794625983,0.029621966849002677,7.127669874174535,0.018566203714926375
82,,,,,,21.51050505050505,7.251742705423898,0.017698304443229323,7.411878898508254,0.029276787107092916,7.132515950049198,0.018381656563513957
83,,,,,,21.77282828282828,7.256347950809228,0.017414104572344862,7.419514356165066,0.028938454373135653,7.137314003120182,0.01820005792453843
84,,,,,,22.03515151515151,7.260879563113702,0.017136873060196664,7.427061937806777,0.0286067722991529,7.142064798117953,0.018021341545596047
85,,,,,,22.297474747474745,7.265339339740307,0.016866378579317286,7.434523363114914,0.02828155193302379,7.146769082648735,0.0178454431088831
86,,,,,,22.559797979797978,7.26972901869557,0.016602399522730887,7.441900303136647,0.027962611373898275,7.151427587692796,0.017672300161526797
87,,,,,,22.82212121212121,7.274050281073889,0.016344723508990886,7.449194382091404,0.027649775446694322,7.156041028084849,0.01750185204889891
88,,,,,,23.084444444444443,7.2783047534159335,0.01609314691683169,7.456407179094472,0.027342875394456855,7.160610102977343,0.017334039850764375
89,,,,,,23.346767676767673,7.282494009948646,0.01584747444739977,7.463540229802106,0.02704174858744549,7.165135496287353,0.017168806320125293
90,,,,,,23.609090909090906,7.286619574713819,0.015607518712187315,7.470595027982409,0.026746238247899224,7.1696178771277665,0.017006095824628708
91,,,,,,23.87141414141414,7.2906829235917465,0.01537309984493555,7.477573027015957,0.026456193189501365,7.174057900223433,0.016845854290413607
92,,,,,,24.13373737373737,7.294685486226049,0.015144045135906753,7.484475641329916,0.02617146757063687,7.178456206312874,0.016688029148279736
93,,,,,,24.396060606060605,7.298628647855317,0.014920188687044497,7.491304247769134,0.02589192066059768,7.18281342253618,0.01653256928206694
94,,,,,,24.658383838383834,7.3025137510569,0.014701371086652343,7.498060186907528,0.025617416617950313,7.1871301628096305,0.01637942497914009
95,,,,,,24.920707070707067,7.306342097407757,0.01448743910232237,7.504744764302844,0.02534782428033397,7.191407028187602,0.016228547882879994
96,,,,,,25.1830303030303,7.310114949067043,0.014278245390938136,7.511359251697689,0.025083016965007292,7.1956446072122615,0.016079890947086384
97,,,,,,25.445353535353533,7.313833530284717,0.014073648224661846,7.5179048881696,0.024822872279508006,7.199843476251533,0.015933408392203707
98,,,,,,25.707676767676766,7.317499028840274,0.013873511231894259,7.524382881232693,0.024567271941832197,7.204004199825825,0.015789055663285465
99,,,,,,25.97,7.321112597415375,0.01367770315226794,7.530794407893332,0.024316101609579695,7.208127330923939,0.015646789389617107


==> plots/raw_data/calibration/EBT3_08252101_19-10-2022_eRT6_OD_calibdata_7mo.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,26.124166666666667,5.948837511249449,6.02897342325758,6.460663098837896,0.0,5.967637948055583,0.2202836410196751,6.040138565137142,0.16366223713856481,6.465706006872288,0.05626488526185535
1,0.11,25.85194444444444,5.980330506572585,6.049770231961769,6.4711826373940315,0.2623232323232323,6.023173846283534,0.20351829891979203,6.082061855649451,0.15608182669386067,6.480307912119096,0.055070094375930856
2,0.2,25.871944444444445,6.005020237962466,6.065974936180741,6.473060015802263,0.5246464646464646,6.074596680269292,0.18885597939512058,6.122081993598427,0.149138330405472,6.494602116296711,0.05391852789516917
3,0.39,25.89888888888889,6.052609851313166,6.100304867117283,6.48504073467146,0.7869696969696969,6.122408190601585,0.17593141901604753,6.160355696862412,0.14275495746821282,6.508599659543604,0.05280793563910425
4,0.82,25.93138888888889,6.145848036342623,6.17321703109306,6.51233919245529,1.0492929292929292,6.167025286729517,0.16445903237104012,6.1970211499774805,0.13686678225635227,6.522311012063685,0.0517362202659123
5,1.62,25.960277777777776,6.279783237728739,6.287087309273872,6.554537092789342,1.3116161616161615,6.208798086581564,0.15421232364427154,6.232200815349387,0.13141853792891384,6.53574611251816,0.05070142452365385
6,3.2,25.990833333333335,6.468381474652068,6.469171932304482,6.633141552401012,1.5739393939393937,6.248023405459526,0.14500936758353053,6.266003730870517,0.12636288472941276,6.548914403241008,0.0497017197564571
7,4.87,26.011944444444445,6.597145130857844,6.6160509493437445,6.702348117533791,1.836262626262626,6.2849550056641155,0.13670237023661017,6.298527402581396,0.1216590379551389,6.561824862588259,0.04873539552385284
8,6.46,26.031944444444445,6.702331082856516,6.728171582718509,6.758133317894995,2.0985858585858583,6.319811497523462,0.12917003188157378,6.329859375116455,0.11727167135914336,6.5744860346964815,0.04780085020948983
9,9.33,26.054166666666667,6.843592432533096,6.898647287499056,6.843915177966463,2.3609090909090904,6.352782509267913,0.1223118722180575,6.360078543598863,0.11317003356531595,6.586906056895484,0.046896582510940844
10,12.9,26.071388888888887,6.966203365771285,7.068571303219088,6.9400712837445955,2.623232323232323,6.384033561748257,0.11604395379737958,6.38925625644014,0.10932723073655852,6.599092684993664,0.0460211837156474
11,19.38,26.08861111111111,7.148076313602324,7.318892435502219,7.0853641097766165,2.8855555555555554,6.413709961038569,0.11029561763824153,6.417457247803874,0.10571964011035384,6.611053316631028,0.045173330679567525
12,25.97,26.10666666666667,7.285078073206074,7.5283239231615635,7.210753181549018,3.1478787878787875,6.441939937106718,0.1050069621662729,6.4447404303613185,0.10232642736954681,6.622795012874385,0.04435177943506049
13,,,,,,3.4102020202020196,6.468837197189004,0.100126875248589,6.471159572728156,0.09912914701474121,6.634324518211102,0.04355535936319115
14,,,,,,3.672525252525252,6.494503020080944,0.09561148276795862,6.496763881144519,0.09611140954882781,6.645648279081812,0.04278296787315602
15,,,,,,3.9348484848484846,6.519027986907084,0.09142291439808388,6.521598501195077,0.09325860279519722,6.656772461078319,0.04203356553808602
16,,,,,,4.197171717171717,6.542493421504775,0.08752831342343963,6.545704952406895,0.0905576573482154,6.667702964920378,0.041306171642202384
17,,,,,,4.459494949494949,6.564972596949667,0.08389903611360287,6.569121506220658,0.08799684821201165,6.678445441313936,0.04059986009930719
18,,,,,,4.721818181818181,6.586531752317985,0.08050999963591804,6.5918835159647085,0.08556562627687196,6.689005304783454,0.03991375570697908
19,,,,,,4.984141414141414,6.607230954377881,0.07733914732850918,6.614023705965071,0.08325447452508236,6.699387746562147,0.039247030704698364
20,,,,,,5.246464646464646,6.627124831723049,0.07436700741639128,6.635572425717633,0.08105478483364537,6.709597746616051,0.03859890160751726
21,,,,,,5.508787878787878,6.646263203331802,0.07157632666578792,6.656557874069652,0.07895875201214844,6.7196400848708455,0.03796862628988071
22,,,,,,5.771111111111111,6.664691619239564,0.06895176454417702,6.677006297559254,0.07695928232684307,6.729519351703967,0.03735550129684301
23,,,,,,6.033434343434343,6.682451827650486,0.06647963654477891,6.69694216640718,0.07504991425191068,6.739239957758985,0.03675885936226065
24,,,,,,6.295757575757575,6.699582180162775,0.06414769770000389,6.71638833111584,0.07322474958272258,6.748806143134045,0.0361780671156109
25,,,,,,6.558080808080807,6.716117984677312,0.06194495913312104,6.7353661621847705,0.07147839336413767,6.758221985991684,0.035612522960921544
26,,,,,,6.820404040404039,6.732091813877051,0.05986153191517162,6.75389567508076,0.06980590134531045,6.767491410633165,0.03506165511292931
27,,,,,,7.082727272727272,6.747533775812098,0.05788849360334737,6.771995642291531,0.06820273388333359,6.776618195076799,0.03452491977703717
28,,,,,,7.345050505050504,6.762471752031532,0.05601777371054148,6.78968369403254,0.06666471539085486,6.785605978176335,0.034001799460935934
29,,,,,,7.607373737373736,6.776931607813485,0.05424205504792574,6.806976408958384,0.06518799856505873,6.794458266312519,0.0334918014069117
30,,,,,,7.869696969696969,6.79093737831785,0.052554688434100154,6.823889396046119,0.06376903275297989,6.803178439688139,0.032994456134894816
31,,,,,,8.1320202020202,6.804511433888566,0.05094961870656731,6.840437368661812,0.062404535905685905,6.811769758254403,0.03250931608723115
32,,,,,,8.394343434343433,6.817674627239352,0.04942132032762571,6.856634211689003,0.061091469655139494,6.820235367294254,0.03203595436698668
33,,,,,,8.656666666666666,6.830446424847918,0.047964741165385946,6.8724930424846224,0.059827017115498815,6.828578302686156,0.031573963562341
34,,,,,,8.918989898989897,6.842845024543157,0.04657525326549907,6.888026266331175,0.058608563067619454,6.836801495870041,0.031122954650294708
35,,,,,,9.18131313131313,6.854887460985243,0.04524860962123447,6.903245626970907,0.05743367623350877,6.844907778535381,0.030682555973518703
36,,,,,,9.443636363636362,6.866589700499497,0.043980906107262685,6.918162252736264,0.05630009338800976,6.852899887049856,0.03025241228471563
37,,,,,,9.705959595959595,6.877966726523632,0.04276854787257035,6.932786698729226,0.055205705089323674,6.860780466645606,0.02983218385335395
38,,,,,,9.968282828282828,6.889032616757654,0.04160821959564482,6.947128985448801,0.054148542839154525,6.868552075378835,0.029421545630077338
39,,,,,,10.230606060606059,6.899800612961261,0.04049685909460087,6.96119863421962,0.05312676750811874,6.876217187877303,0.02902018646449192
40,,,,,,10.492929292929292,6.910283184220605,0.0394316338596317,6.975004699734356,0.052138658883309305,6.883778198889195,0.028627808372396167
41,,,,,,10.755252525252525,6.9204920844011975,0.03840992013772374,6.988555799987565,0.051182606213108904,6.8912374266458585,0.028244125848846207
42,,,,,,11.017575757575756,6.9304384044137946,0.03742928425214064,7.001860143847927,0.05025709963998654,6.898597116049978,0.027868865223746937
43,,,,,,11.279898989898989,6.940132619842776,0.03648746588349612,7.014925556488975,0.04936072242548415,6.905859441699965,0.027501764056929823
44,,,,,,11.542222222222222,6.949584634419912,0.03558236307671328,7.0277595028748365,0.04849214388322999,6.913026510760522,0.02714257056992368
45,,,,,,11.804545454545453,6.958803819768869,0.03471201876996104,7.04036910947682,0.0476501129458823,6.920100365688678,0.026791043111848604
46,,,,,,12.066868686868686,6.967799051795987,0.033874608668708756,7.052761184378366,0.046833452300637894,6.927082986823935,0.026446949657066697
47,,,,,,12.329191919191917,6.976578744059514,0.033068430311121354,7.064942235909798,0.046041053035531736,6.9339762948505586,0.026110067332408976
48,,,,,,12.59151515151515,6.985150878411867,0.03229189319076518,7.076918489940004,0.045271869745366136,6.940782153139507,0.02578018197196733
49,,,,,,12.853838383838383,6.993523033176547,0.031543509819536485,7.088695905939563,0.04452491605188281,6.947502369976981,0.02545708769759508
50,,,,,,13.116161616161614,7.001702409092639,0.03082188762829556,7.100280191918576,0.043799260497841164,6.954138700686119,0.025140586523401294
51,,,,,,13.378484848484847,7.0096958532345655,0.030125721615252878,7.1116768183324925,0.04309402277909376,6.960692849647906,0.02483048798265344
52,,,,,,13.640808080808078,7.017509881092675,0.02945378766301225,7.122891031040324,0.04240837028263774,6.9671664722269915,0.024526608775621562
53,,,,,,13.903131313131311,7.025150696980715,0.028804936454582694,7.133927863391665,0.04174151490204175,6.9735611766077295,0.024228772437005903
54,,,,,,14.165454545454544,7.032624212919098,0.02817808792683782,7.1447921475118905,0.04109271010466289,6.979878525545399,0.023936809021689515
55,,,,,,14.427777777777775,7.039936066127654,0.02757222620700868,7.155488524848513,0.04046124822773018,6.986120038037273,0.023650554807649132
56,,,,,,14.690101010101008,7.047091635248128,0.02698639498399266,7.166021456035971,0.039846457982725854,6.9922871909178825,0.023369852014941506
57,,,,,,14.952424242424241,7.0540960554047585,0.026419693271676033,7.176395230131055,0.03924770214958131,6.99838142038256,0.023094548539759986
58,,,,,,15.214747474747472,7.060954232200699,0.02587127152620834,7.186613973266511,0.038664375444055626,7.004404123443094,0.022824497702627147
59,,,,,,15.477070707070705,7.067670854738577,0.025340328083325068,7.196681656766287,0.03809590254330957,7.0103566593190925,0.02255955800985497
60,,,,,,15.739393939393938,7.07425040774512,0.024826105885470445,7.206602104762076,0.03754173625615193,7.016240350768415,0.02229959292746453
61,,,,,,16.00171717171717,7.080697182872244,0.02432788947168904,7.2163790013475175,0.037001355825740524,7.022056485359857,0.02204447066681274
62,,,,,,16.2640404040404,7.087015289240336,0.02384500220609381,7.226015897303303,0.03647426535368502,7.027806316691053,0.021794063981225433
63,,,,,,16.526363636363634,7.093208663283362,0.023376803723225134,7.235516216423703,0.03595999233554069,7.033491065554403,0.021548249972983317
64,,,,,,16.788686868686867,7.099281077950166,0.022922687570835033,7.244883261472531,0.03545808629861445,7.039111921053664,0.02130690991005155
65,,,,,,17.0510101010101,7.105236151311351,0.022482079032597503,7.25412021979429,0.034968117533840465,7.044670041673673,0.02106992905198408
66,,,,,,17.313333333333333,7.111077354616881,0.022054433114992902,7.2632301686041565,0.03448967591423296,7.050166556305552,0.02083719648447168
67,,,,,,17.575656565656562,7.116808019845558,0.02163923268416705,7.272216079978635,0.03402236979309818,7.0556025652295835,0.020608604962037414
68,,,,,,17.837979797979795,7.122431346784013,0.021235986739949093,7.2810808255669555,0.033565824975794196,7.060979141057847,0.02038405075841549
69,,,,,,18.100303030303028,7.127950409669632,0.020844228815445648,7.289827181041766,0.033119683759374054,7.0662973296385605,0.02016343352417955
70,,,,,,18.36262626262626,7.133368163428988,0.020463515491730387,7.298457830306234,0.032683604034940736,7.0715581509239795,0.019946656151214083
71,,,,,,18.624949494949494,7.138687449540679,0.0200934250181338,7.306975369473376,0.03225725844798821,7.076762599803609,0.0197336246436485
72,,,,,,18.887272727272723,7.1439110015491405,0.01973355602952031,7.315382310632256,0.031840333612405014,7.081911646904353,0.019524247994897544
73,,,,,,19.149595959595956,7.149041450253824,0.019383526352731228,7.323681085414607,0.03143252937418164,7.087006239359187,0.019318438070473638
74,,,,,,19.41191919191919,7.154081328596197,0.01904297189508296,7.331874048374408,0.031033558121193325,7.092047301545799,0.01911610949625798
75,,,,,,19.674242424242422,7.159033076265208,0.01871154560844851,7.339963480192099,0.03064314413572921,7.097035735796616,0.01891717955193604
76,,,,,,19.936565656565655,7.163899044040279,0.018388916523025715,7.347951590714203,0.03026102298671091,7.101972423081517,0.018721568069321397
77,,,,,,20.198888888888888,7.16868149788937,0.018074768845413987,7.355840521838415,0.029886940958791297,7.106858223664489,0.01852919733530845
78,,,,,,20.461212121212117,7.1733826228383535,0.017768801116089063,7.363632350253484,0.029520654515748552,7.111693977735401,0.01833999199921019
79,,,,,,20.72353535353535,7.178004526626659,0.017470725421787785,7.371329090042562,0.029161929795796137,7.116480506018031,0.018153878984251838
80,,,,,,20.985858585858583,7.1825492431630655,0.017180266658697277,7.378932695158115,0.028810542136615897,7.121218610355384,0.017970787403004562
81,,,,,,21.248181818181816,7.187018735794457,0.0168971618426886,7.386445061775898,0.028466275628091973,7.125909074273328,0.017790648476556477
82,,,,,,21.51050505050505,7.191414900399425,0.01662115946314884,7.393868030535053,0.028128922690879025,7.130552663523501,0.01761339545722967
83,,,,,,21.77282828282828,7.195739568317744,0.01635201887724996,7.40120338867083,0.027798283679080632,7.1351501266063755,0.017438963554663324
84,,,,,,22.03515151515151,7.199994509125919,0.016089509741751207,7.408452872046085,0.02747416650544392,7.139702195275369,0.0172672898650932
85,,,,,,22.297474747474745,7.204181433268332,0.01583341147966687,7.415618167087241,0.027156386287595844,7.144209585022801,0.01709831330366762
86,,,,,,22.559797979797978,7.208301994552756,0.015583512779344858,7.422700912630063,0.02684476501395583,7.1486729955484725,0.016931974539648984
87,,,,,,22.82212121212121,7.212357792518501,0.015339611123696511,7.4297027016802275,0.026539131228059853,7.153093111211613,0.01676821593435849
88,,,,,,23.084444444444443,7.216350374684765,0.015101512347495573,7.436625083093378,0.02623931973012308,7.1574706014668985,0.016606981481729653
89,,,,,,23.346767676767673,7.220281238686338,0.014869030220826265,7.443469563179027,0.025945171294752805,7.161806121285194,0.01644821675134365
90,,,,,,23.609090909090906,7.224151834303264,0.014641986056908567,7.450237607232424,0.02565653240380124,7.166100311559671,0.016291868833826655
91,,,,,,23.87141414141414,7.227963565390644,0.014420208342664132,7.456930640998212,0.025373254993419407,7.170353799497903,0.01613788628849568
92,,,,,,24.13373737373737,7.231717791714352,0.014203532390510058,7.463550052069514,0.025095196214439106,7.174567199000501,0.015986219093145897
93,,,,,,24.396060606060605,7.2354158306980185,0.0139918000099813,7.470097191225808,0.02482221820527099,7.17874111102685,0.0158368185958779
94,,,,,,24.658383838383834,7.239058959086359,0.013784859197886393,7.4765733737127915,0.024554187876562668,7.182876123948473,0.01568963746886912
95,,,,,,24.920707070707067,7.242648414529496,0.013582563845796598,7.482979880467226,0.024290976706912437,7.186972813890501,0.015544629663998423
96,,,,,,25.1830303030303,7.246185397092716,0.01338477346375617,7.489317959289557,0.02403246054898239,7.191031745061747,0.015401750370238077
97,,,,,,25.445353535353533,7.249671070695755,0.013191352919181842,7.495588825966986,0.02377851944539827,7.195053470073817,0.015260955972731416
98,,,,,,25.707676767676766,7.253106564485483,0.013002172189993765,7.501793665349459,0.023529037453864858,7.199038530249706,0.01512220401347913
99,,,,,,25.97,7.256492974145596,0.012817106131088093,7.5079336323809285,0.023283902480963084,7.202987455922278,0.014985453153560913


==> plots/raw_data/calibration/EBT3_08252101_19-10-2022_eRT6_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,26.124166666666667,0.0024389051045142288,-0.000878118234308161,-0.0005176556430681341,0.0,0.01799693902270328,0.22015182755975254,0.010728743189621831,0.16430648966095254,0.0053721494949271215,0.05646487306874994
1,0.11,25.85194444444444,0.0293490301093343,0.02030127994715196,0.010964011833543938,0.2623232323232323,0.07350150814092243,0.20341040265458996,0.052813160866134926,0.15666735608967275,0.020025039973775097,0.05525893509885587
2,0.2,25.871944444444445,0.05431658004416385,0.03673476018751634,0.01283782089481653,0.5246464646464646,0.12489867250795882,0.188767512059225,0.09298000159514982,0.14967239674601876,0.034367388105755896,0.0540968457327485
3,0.39,25.89888888888889,0.10178412661849928,0.0709600221201675,0.024656194898674356,0.7869696969696969,0.17268913535973254,0.17585890634463316,0.1313877321522774,0.14324367553653883,0.04841039200034324,0.05297631143562004
4,0.82,25.93138888888889,0.1957140311030528,0.14459147129068428,0.052502858766521276,1.0492929292929292,0.2172889973451127,0.16439974515881198,0.16817601522039674,0.13731533874184892,0.062164668948488905,0.05189519517417086
5,1.62,25.960277777777776,0.3299480735743119,0.2587623225453395,0.09479960944057139,1.3116161616161615,0.2590477369808599,0.1541640899504021,0.20346857103118113,0.13183136100706463,0.07564029472655842,0.0508515033033896
6,3.2,25.990833333333335,0.5190538806079732,0.4414451256477117,0.17360662313161168,1.5739393939393937,0.298261657825996,0.14497043889955258,0.23737551454508926,0.12674377777437368,0.08884683963386174,0.04984337374987558
7,4.87,26.011944444444445,0.6480299861283229,0.5889006988019694,0.2431897910285754,1.836262626262626,0.33518410811465726,0.13667132436345694,0.26999527944642254,0.12201128593344382,0.10179340158415333,0.0488690653445753
8,6.46,26.031944444444445,0.7527225969210625,0.7005220952309927,0.2984907535258161,2.0985858585858583,0.37003335984688884,0.12914570128978484,0.30141621362337695,0.11759812620131309,0.11448863653540732,0.04792694817658045
9,9.33,26.054166666666667,0.8936128031955295,0.8704866167853273,0.38342226427805215,2.3609090909090904,0.4029987623664368,0.12229329042336957,0.3317179112274217,0.11347318320646506,0.1269407865106637,0.04701549485575858
10,12.9,26.071388888888887,1.0161290084787695,1.0407077569981078,0.4803037095549465,2.623232323232323,0.43424560480133506,0.11603031468376558,0.36097233183819355,0.10960925535778022,0.13915770543517855,0.04613327258586674
11,19.38,26.08861111111111,1.198557189269347,1.2922137275000307,0.6258786237133773,2.8855555555555554,0.46391899929862274,0.11028624422633276,0.3892447463029325,0.10598245826598128,0.1511468829909113,0.045278935961776845
12,25.97,26.10666666666667,1.3357241096771735,1.501428493697527,0.750948167716416,3.1478787878787875,0.49214701246328446,0.10500128236700366,0.4165945404965477,0.10257173406039727,0.1629154666681217,0.04445122041480256
13,,,,,,3.4102020202020196,0.5190432130909071,0.10012440284764458,0.44307590186796386,0.09935844530148122,0.1744702821751132,0.04364893623910189
14,,,,,,3.672525252525252,0.5447087620134985,0.0956118023725132,0.46873840870488637,0.09632603694892938,0.18581785235062728,0.04287096313993559
15,,,,,,3.9348484848484846,0.5692341393356889,0.09142566941691724,0.4936275382034897,0.09345975344074191,0.19696441470877002,0.042116245251360276
16,,,,,,4.197171717171717,0.5927005819859369,0.08753319639217681,0.5177851064091867,0.09074640067803168,0.20791593773339404,0.04138378657686814
17,,,,,,4.459494949494949,0.6151812879538224,0.0839057808495527,0.5412496507054895,0.088174144814443,0.2186781360273613,0.04067264681167251
18,,,,,,4.721818181818181,0.63674243119058,0.08051837483244591,0.5640567636254028,0.08573234137733068,0.2292564844118917,0.03998193750988469
19,,,,,,4.984141414141414,0.6574440217755169,0.07734895129101524,0.5862393852350846,0.08341138951697422,0.23965623106208464,0.03931081856381777
20,,,,,,5.246464646464646,0.6773406387927842,0.0743780637103285,0.6078280601102709,0.08120260717598218,0.24988240975658899,0.038658494966162256
21,,,,,,5.508787878787878,0.6964820578484935,0.07158848049836918,0.6288511639293054,0.07909812375751972,0.25993985131212616,0.03802421382887128
22,,,,,,5.771111111111111,0.7149137908746569,0.06896487974013672,0.6493351038941645,0.07709078749586946,0.26983319426708063,0.03740726163532176
23,,,,,,6.033434343434343,0.7326775525130925,0.06649359300606994,0.6693044965251971,0.07517408523218816,0.2795668948725406,0.03680696170473166
24,,,,,,6.295757575757575,0.7498116647280705,0.06416238926199255,0.6887823258272282,0.07334207269955052,0.28914523644395435,0.036222671849949956
25,,,,,,6.558080808080807,0.7663514091967745,0.06196029174740493,0.7077900843713267,0.0715893137454444,0.2985723381218546,0.03565378221163231
26,,,,,,6.820404040404039,0.7823293353485781,0.05987742210283817,0.7263478994599065,0.06991082718294016,0.307852163085884,0.0350997132534992
27,,,,,,7.082727272727272,0.7977755305747845,0.05790486713324111,0.7444746462285781,0.06830204017630095,0.3169885262625327,0.034559913904872314
28,,,,,,7.345050505050504,0.81271785803912,0.05603456446559986,0.7621880492749536,0.06675874724257527,0.325985101563562,0.03403385983802055
29,,,,,,7.607373737373736,0.8271821666317352,0.054259204049392544,0.7795047741832402,0.06527707409534529,0.33484542868897305,0.03352105186903868
30,,,,,,7.869696969696969,0.8411924768838812,0.052572142998820084,0.7964405101266374,0.06385344567631078,0.3435729195255627,0.03302101447204743
31,,,,,,8.1320202020202,0.8547711460643145,0.05096733171690079,0.8130100445713168,0.062484557819524014,0.3521708641695645,0.03253329439745676
32,,,,,,8.394343434343433,0.8679390151864028,0.04943924959702524,0.8292273309712737,0.06116735207564269,0.36064243659954714,0.03205745938588862
33,,,,,,8.656666666666666,0.8807155402468748,0.04798284888551817,0.8451055502286765,0.05989899329256374,0.36899070002365,0.03159309697012244
34,,,,,,8.918989898989897,0.8931189096773782,0.046593505523115995,0.8606571665962679,0.05867684960666734,0.3772186119233213,0.031139813358115036
35,,,,,,9.18131313131313,0.9051661497058788,0.04526697597489701,0.8758939786142398,0.05749847454759924,0.38532902881398035,0.030697232390766827
36,,,,,,9.443636363636362,0.9168732190864257,0.043999359215582616,0.8908271656016075,0.056361591000635064,0.3933247107414459,0.030264994568664272
37,,,,,,9.705959595959595,0.9282550944548437,0.042787063166928915,0.9054673301596745,0.05526407680549317,0.4012083255315233,0.029842756142531984
38,,,,,,9.968282828282828,0.9393258473979498,0.04162677499141665,0.9198245370911388,0.05420395180004481,0.4089824528088202,0.029430188262582584
39,,,,,,10.230606060606059,0.9500987141796942,0.040515434735804705,0.9339083490915502,0.05317936614257352,0.4166495877996585,0.029026976182363145
40,,,,,,10.492929292929292,0.9605861589448339,0.03945021189267364,0.9477278595290781,0.05218858976776857,0.4242121449328393,0.02863281851306912
41,,,,,,10.755252525252525,0.9707999311158941,0.03842848451052443,0.9612917225930508,0.05123000285008504,0.4316724612510109,0.028247426524633377
42,,,,,,11.017575757575756,0.9807511176093364,0.03744782053546293,0.974608181060701,0.0503020871639473,0.4390327996444542,0.02787052349020343
43,,,,,,11.279898989898989,0.9904501904196734,0.03650596111173379,0.9876850919044,0.049403418243917696,0.446295351918263,0.02750184407089758
44,,,,,,11.542222222222222,0.9999070500537597,0.035600805605776685,1.0005299499378282,0.04853265825973027,0.4534622417030949,0.027141133737982492
45,,,,,,11.804545454545453,1.0091310652400418,0.034730398150214586,1.0131499096785732,0.047688549531280336,0.46053552721896707,0.02678814822984414
46,,,,,,12.066868686868686,1.0181311092877718,0.0338929155311867,1.0255518055861896,0.04686990861749976,0.4675172039008997,0.026442653041332965
47,,,,,,12.329191919191917,1.0269155934279715,0.03308665626548024,1.0377421708184436,0.04607562092072995,0.4744092068946018,0.02610442294325421
48,,,,,,12.59151515151515,1.035492497430308,0.03231003073362967,1.0497272546340572,0.04530463575489635,0.48121341342983803,0.025773241529948348
49,,,,,,12.853838383838383,1.043869397757207,0.03156155225206587,1.0615130385574831,0.04455596183162963,0.487931645078589,0.02544890079306477
50,,,,,,13.116161616161614,1.0520534934878183,0.03083982898194465,1.0731052514098953,0.043828663123587595,0.494565669904645,0.025131200719777157
51,,,,,,13.378484848484847,1.0600516302192726,0.030143556584827577,1.0845093833004995,0.04312185506870935,0.501117204510833,0.024819948913821294
52,,,,,,13.640808080808078,1.0678703221305754,0.02947151154622938,1.0957306986632753,0.04243470108306497,0.507587915989655,0.024514960237857708
53,,,,,,13.903131313131311,1.0755157723750046,0.028822545097438233,1.106774248416242,0.041766409353421734,0.5139794237827618,0.02421605647577266
54,,,,,,14.165454545454544,1.0829938919497393,0.028195577674170164,1.1176448813131716,0.041116229883696453,0.5202933014543081,0.023923066013633167
55,,,,,,14.427777777777775,1.0903103171762605,0.027589593857714857,1.1283472545512652,0.04048345177215356,0.5265310783829334,0.023635823538105238
56,,,,,,14.690101010101008,1.0974704259116628,0.027003637750417992,1.1388858436925435,0.03986740069858827,0.5326942413767985,0.02335416975123086
57,,,,,,14.952424242424241,1.1044793525990808,0.026436808742752164,1.1492649519515519,0.039267436602841634,0.5387842362158368,0.023077951100538098
58,,,,,,15.214747474747472,1.1113420022548874,0.025888257633962127,1.159488718897325,0.03868295153786444,0.5448024691251079,0.022807019523531674
59,,,,,,15.477070707070705,1.1180630634808737,0.025357183072422976,1.1695611286133882,0.03811336768220826,0.5507503081829199,0.022541232205678392
60,,,,,,15.739393939393938,1.1246470205812489,0.024842828285499385,1.1794860173557897,0.03755813549830116,0.5566290846671414,0.02228045135106347
61,,,,,,16.00171717171717,1.131098164856795,0.024344478071907327,1.18926708074577,0.03701673202418335,0.5624400943429304,0.02202454396495101
62,,,,,,16.2640404040404,1.1374206051418088,0.023861456032414092,1.198907880530586,0.036488659287554875,0.5681845986949039,0.021773381647534156
63,,,,,,16.526363636363634,1.1436182776434594,0.023393122017216557,1.2084118509432333,0.0359734428320388,0.5738638261066027,0.021526840398209308
64,,,,,,16.788686868686867,1.149694955137805,0.02293886977055384,1.217782304689279,0.035470630346505244,0.579478972989919,0.02128480042975351
65,,,,,,17.0510101010101,1.1556542555718794,0.022498124755075344,1.2270224385867368,0.03497979038914468,0.5850312048670184,0.021047145991825576
66,,,,,,17.313333333333333,1.1614996501168955,0.022070342140229213,1.2361353388828298,0.034500511198736726,0.5905216574071221,0.02081376520325003
67,,,,,,17.575656565656562,1.167234470713705,0.021655004940487707,1.2451239862696009,0.03403239958624101,0.5959514374203929,0.02058454989257857
68,,,,,,17.837979797979795,1.1728619171481123,0.021251622290607064,1.2539912606186054,0.033575079900448904,0.6013216238110262,0.02035939544645645
69,,,,,,18.100303030303028,1.178385063690443,0.020859727846351886,1.2627399454533552,0.03312819306198677,0.6066332684915434,0.020138200665352046
70,,,,,,18.36262626262626,1.183806865330887,0.020478878300214012,1.2713727321767485,0.03269139566045863,0.6118873972601578,0.019920867626236044
71,,,,,,18.624949494949494,1.1891301636395166,0.02010865200264052,1.279892224069417,0.032264359109965765,0.6170850106429866,0.01970730155182303
72,,,,,,18.887272727272723,1.1943576922775097,0.01974864768016668,1.2883009400737224,0.03184676885864669,0.6222270847027852,0.01949741068601286
73,,,,,,19.149595959595956,1.1994920821839568,0.019398483242640263,1.2966013183770417,0.03143832364824877,0.6273145718157795,0.01929110617519154
74,,,,,,19.41191919191919,1.2045358664606782,0.0190577946724336,1.304795719806979,0.031038734820075638,0.6323484014180959,0.019088301955073106
75,,,,,,19.674242424242422,1.2094914849756964,0.01872623498917775,1.3128864310502295,0.030647725663956932,0.6373294807232012,0.018888914642783017
76,,,,,,19.936565656565655,1.2143612887043869,0.018403473284127878,1.3208756677059597,0.030265030807160916,0.6422586954116901,0.018692863433902286
77,,,,,,20.198888888888888,1.2191475438258654,0.018089193818786705,1.3287655771838163,0.02989039564042016,0.6471369102946851,0.018500070004208582
78,,,,,,20.461212121212117,1.2238524355908074,0.01778309518288012,1.3365582414559503,0.02952357577846706,0.6519649699520529,0.01831045841586633
79,,,,,,20.72353535353535,1.2284780719756758,0.017484889507201083,1.3442556796717855,0.02916433655268274,0.6567436993465658,0.01812395502783275
80,,,,,,20.985858585858583,1.2330264871372045,0.017194301727219957,1.3518598506436683,0.02881245253365109,0.6614739044150929,0.017940488410260656
81,,,,,,21.248181818181816,1.2374996446799538,0.01691106889370469,1.3593726552109702,0.02846770708158171,0.6661563726378369,0.01775998926269169
82,,,,,,21.51050505050505,1.2418994407488104,0.01663493952690785,1.3667959384897035,0.0281298919227221,0.6707918735865885,0.01758239033584579
83,,,,,,21.77282828282828,1.246227706957446,0.016365673011161583,1.374131492014239,0.027798806750023535,0.6753811594529139,0.017407626356823906
84,,,,,,22.03515151515151,1.2504862131629375,0.016103039026979835,1.3813810557772706,0.02747425884645548,0.6799249655571509,0.017235633957551705
85,,,,,,22.297474747474745,1.2546766700960483,0.015846817018001773,1.3885463201737762,0.027156062729484506,0.6844240108390425,0.01706635160630166
86,,,,,,22.559797979797978,1.2588007318559693,0.015596795690324105,1.3956289278543417,0.02684403981534307,0.6888789983307918,0.01689971954214025
87,,,,,,22.82212121212121,1.262859998277725,0.015352772541964405,1.402630475492869,0.026538018101815032,0.6932906156132903,0.016735679712155803
88,,,,,,23.084444444444443,1.2668560171798724,0.015114553420375152,1.4095525154733703,0.02623783186835737,0.6976595352562293,0.016574175711330342
89,,,,,,23.346767676767673,1.2707902864995864,0.014881952106089958,1.4163965575002522,0.025943321392462877,0.70198641524277,0.016415152724926566
90,,,,,,23.609090909090906,1.2746642563217676,0.014654789920731456,1.423164070136211,0.02565433268124687,0.7062718993794167,0.016258557473268317
91,,,,,,23.87141414141414,1.2784793308083282,0.014432895357745591,1.429856482271611,0.0253707172173132,0.7105166176917079,0.016104338158799292
92,,,,,,24.13373737373737,1.282236870033431,0.014216103734350685,1.436475184528974,0.02509233171802117,0.7147211868063047,0.015952444415311327
93,,,,,,24.396060606060605,1.2859381917300519,0.014004256863303113,1.4430215306059866,0.024819037907336233,0.7188862103200337,0.015802827259239264
94,,,,,,24.658383838383834,1.2895845729528972,0.013797202743185228,1.4494968385602238,0.024550702299503773,0.7230122791564149,0.01565543904292511
95,,,,,,24.920707070707067,1.2931772516623732,0.013594795266016577,1.4559023920386007,0.024287195993837347,0.7270999719101778,0.015510233409759246
96,,,,,,25.1830303030303,1.2967174282340044,0.013396893941076828,1.4622394414543753,0.02402839447996096,0.7311498551802452,0.015367165251111507
97,,,,,,25.445353535353533,1.3002062668974184,0.013203363633909369,1.4685092051143662,0.02377417745288935,0.7351624838916464,0.015226190664969406
98,,,,,,25.707676767676766,1.3036448971087493,0.013014074319548362,1.4747128702988879,0.023524428637371392,0.7391384016067949,0.015087266916205181
99,,,,,,25.97,1.3070344148600759,0.012828900849080158,1.4808515942967646,0.023279035620959915,0.7430781408265483,0.014950352398397449


==> plots/raw_data/calibration/EBT3_08252101_19-10-2022_eRT6_nOD_calibdata_4months.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,3239.326388888889,0.0019058755917445251,-0.0013556993481652112,0.0009039489176281499,0.0,0.023727889308373717,0.2360899052835885,0.015005241564042834,0.1700739373337184,0.008090583911973233,0.05931775968374088
1,0.11,3239.0725,0.040281854643587245,0.026853112218975565,0.012610144780305359,0.2623232323232323,0.0831800746101906,0.21762692907360154,0.05855155587623611,0.16205415005327933,0.02348120906026572,0.05803137271134664
2,0.2,3239.096111111111,0.06449707292609744,0.04271936086824869,0.016372753039892832,0.5246464646464646,0.13811458596471185,0.20156429451908808,0.10008673178876724,0.1547251370289408,0.038540726872629494,0.0567928923392808
3,0.39,3239.119444444444,0.11453314749796648,0.07882255221694595,0.030133029053334176,0.7869696969696969,0.18910184841961122,0.1874693878849839,0.13978045031282701,0.14800153072016725,0.053281362693039534,0.0555997450683802
4,0.82,3239.14,0.2126706690681356,0.15327844375570207,0.05784641093079622,1.0492929292929292,0.23661231626706022,0.1750074083788809,0.17778183392417768,0.1418114719184952,0.06771469080074968,0.05444953783153507
5,1.62,3239.1583333333333,0.35695262026305663,0.27305484929227675,0.10410646661408894,1.3116161616161615,0.28103848801054143,0.16391521496838735,0.21422263877268302,0.13609403953942717,0.08185167966815189,0.05334004246323094
6,3.2,3239.177222222222,0.5552470780518916,0.4589337413662191,0.18268756770151592,1.5739393939393937,0.32271117913469044,0.15398313796304894,0.24921985039527572,0.130797245736605,0.0957027333557502,0.05226918174587257
7,4.87,3239.2002777777775,0.6924489807784994,0.6123223160912952,0.25758051545038574,1.836262626262626,0.3619117610494284,0.1450420622218453,0.28287781188131395,0.1258764564005039,0.10927772943322443,0.05123501684923221
8,6.46,3239.218888888889,0.8015587995876146,0.724742408347848,0.31293178517664666,2.0985858585858583,0.39888150952890794,0.13695408161505523,0.31528998204533587,0.12129313533996504,0.12258605377060997,0.05023573600341202
9,9.33,3239.2433333333333,0.9542192629436537,0.9016872457624547,0.4032975490805475,2.3609090909090904,0.43382884490330753,0.12960562356477914,0.34654039821052746,0.11701383731571488,0.1356366325045206,0.049269644266273165
10,12.9,3239.2619444444445,1.0852383476281084,1.0791612916501347,0.5080306022047408,2.623232323232323,0.46693500990558734,0.12290231416126363,0.3767049012256156,0.11300939423414885,0.1484379614502377,0.04833515426391255
11,19.38,3239.2886111111115,1.276451201569604,1.338784184724695,0.6574747134314209,2.8855555555555554,0.4983585729687623,0.11676509060905549,0.40585216763566906,0.10925425261238042,0.16099813320066977,0.0474307777979231
12,25.97,3239.3066666666664,1.4204760870406694,1.5563666142784347,0.7872550263662388,3.1478787878787875,0.5282390369227099,0.11112722128467796,0.43404458432766563,0.10572593049542503,0.1733248621270751,0.04655511822623197
13,,,,,,3.4102020202020196,0.5566997581637337,0.10593199546829475,0.46133899364729536,0.10240456943237386,0.18542550747349723,0.04570686353559171
14,,,,,,3.672525252525252,0.5838503285415172,0.10113091352548129,0.4877873313450777,0.09927256264994481,0.1973070947166891,0.044884780033567856
15,,,,,,3.9348484848484846,0.6097885343819878,0.09668225548257543,0.513437175333036,0.09631424472106838,0.20897633534550558,0.04408770659634238
16,,,,,,4.197171717171717,0.6346019796118271,0.09254993881426997,0.5383322198089715,0.09351563118128711,0.22043964519803735,0.04331454941602575
17,,,,,,4.459494949494949,0.6583694397763727,0.08870259950024867,0.5625126866067163,0.09086419895904217,0.23170316148084114,0.04256427719759607
18,,,,,,4.721818181818181,0.6811619987458292,0.08511284704864147,0.5860156834891203,0.08834870034625296,0.24277275858229513,0.04183591676119688
19,,,,,,4.984141414141414,0.7030440086367051,0.08175665624523482,0.6088755173898472,0.08595900468024985,0.25365406278115066,0.04112854901043667
20,,,,,,5.246464646464646,0.724073904924584,0.07861286722763271,0.6311239692351349,0.0836859630377947,0.26435246594160694,0.040441305231640995
21,,,,,,5.508787878787878,0.7443049021751106,0.07566277203108597,0.6527905358651624,0.08152129213112284,0.2748731382775465,0.03977336369279161
22,,,,,,5.771111111111111,0.7637855907602692,0.07288977064967318,0.6739026436711218,0.07945747430022419,0.2852210402608126,0.03912394651421834
23,,,,,,6.033434343434343,0.7825604509861404,0.07027908335264904,0.6944858378257056,0.07748767105671601,0.29540093374148035,0.03849231678604543
24,,,,,,6.295757575757575,0.8006702979654128,0.06781750880958036,0.7145639503783344,0.07560564808425568,0.30541739234185444,0.03787777590998831
25,,,,,,6.558080808080807,0.8181526681231397,0.0654932197373471,0.7341592499860518,0.0738057099626062,0.3152748111803654,0.03727966114539176
26,,,,,,6.820404040404039,0.8350421562786424,0.06329558945200929,0.7532925756362342,0.07208264317568647,0.32497741597652513,0.03669734334143425
27,,,,,,7.082727272727272,0.8513707106882605,0.06121504400920626,0.7719834563719625,0.0704316662024993,0.33452927158360973,0.03613022483922824
28,,,,,,7.345050505050504,0.8671678921781786,0.059242935636707676,0.7902502187422384,0.06884838568481937,0.3439342899916784,0.035577737529151825
29,,,,,,7.607373737373736,0.8824611024792005,0.05737143396771431,0.808110083456991,0.06732875782561007,0.3531962378398844,0.035039341050175414
30,,,,,,7.869696969696969,0.8972757860464835,0.05559343222270322,0.8255792525227393,0.06586905430412816,0.36231874347373216,0.034514521119222
31,,,,,,8.1320202020202,0.9116356089684775,0.053902465998111465,0.8426729879622501,0.06446583210294128,0.3713053035799466,0.03400278797973704
32,,,,,,8.394343434343433,0.9255626180107457,0.052292642730117106,0.8594056830751546,0.06311590673289329,0.3801592894289209,0.03350367495966171
33,,,,,,8.656666666666666,0.9390773823785324,0.05075858023273141,0.8757909270718951,0.061816328417804135,0.3888839527522536,0.0330167371299145
34,,,,,,8.918989898989897,0.9521991203984572,0.04929535297792628,0.8918415638069864,0.06056436086410977,0.3974824312806682,0.03254155005530301
35,,,,,,9.18131313131313,0.9649458129999022,0.047898445004408305,0.9075697452464415,0.05935746229392445,0.40595775396557815,0.032077708630521354
36,,,,,,9.443636363636362,0.9773343056088708,0.046563708520899035,0.9229869802259268,0.05819326846491388,0.4143128459057315,0.03162482599454833
37,,,,,,9.705959595959595,0.9893803998420143,0.045287327417208395,0.9381041789887734,0.05706957743833794,0.42255053299868744,0.031182532517354644
38,,,,,,9.968282828282828,1.0010989361986218,0.04406578501815098,0.9529316939347052,0.055984335888828424,0.43067354633535443,0.030750474853362807
39,,,,,,10.230606060606059,1.012503868787587,0.042895835516320355,0.9674793569596789,0.05493562677686387,0.4386845263544239,0.03032831505658582
40,,,,,,10.492929292929292,1.0236083329897758,0.04177447860378041,0.9817565137234175,0.053921658228277755,0.4465860267722636,0.029915729752806697
41,,,,,,10.755252525252525,1.0344247068398076,0.04069893689294695,0.9957720551430691,0.05294075348513175,0.4543805183026678,0.029512409364555445
42,,,,,,11.017575757575756,1.0449646668117145,0.03966663577579987,1.0095344463781455,0.05199134180943775,0.4620703921797974,0.02911805738499676
43,,,,,,11.279898989898989,1.0552392386076033,0.038675185420089304,1.0230517535427843,0.05107195023596246,0.469657963496667,0.028732389697165506
44,,,,,,11.542222222222222,1.0652588434750128,0.037722364642995894,1.0363316683558672,0.050181196083065475,0.4771454743706372,0.028355133935280618
45,,,,,,11.804545454545453,1.075033340515362,0.03680610643809279,1.0493815309171244,0.04931778014151106,0.4845350969465552,0.027986028885134413
46,,,,,,12.066868686868686,1.0845720653911213,0.035924484961509046,1.062208350777624,0.04848048047071409,0.4918289362474243,0.027624823920797105
47,,,,,,12.329191919191917,1.0938838657918741,0.03507570380878913,1.074818826455655,0.047668146740145335,0.49902903288178846,0.02727127847509663
48,,,,,,12.59151515151515,1.102977133978169,0.03425808543580416,1.087219363533641,0.046879695060812354,0.5061373656163876,0.026925161541535063
49,,,,,,12.853838383838383,1.111859836686122,0.03347006159579274,1.0994160914581124,0.04611410325800295,0.5131558538220367,0.026586251205485963
50,,,,,,13.116161616161614,1.1205395426443245,0.03271016468068577,1.111414879152695,0.045370406541956225,0.5200863598001504,0.026254334202684543
51,,,,,,13.378484848484847,1.129023447927136,0.03197701986870847,1.1232213495433465,0.04464769353792313,0.5269306909968263,0.02592920550317506
52,,,,,,13.640808080808078,1.1373183993443379,0.03126933799219674,1.1348408930855292,0.04394510264128546,0.5336906021109397,0.025610667919019784
53,,,,,,13.903131313131311,1.1454309160459348,0.03058590904989508,1.1462786803744958,0.04326181866709985,0.5403677971022761,0.025298531734201515
54,,,,,,14.165454545454544,1.1533672095022232,0.029925596296960993,1.1575396739122652,0.04259706976668878,0.5469639311053298,0.0249926143552691
55,,,,,,14.427777777777775,1.1611332020027767,0.029287330853683746,1.1686286390980654,0.04195012458677201,0.5534806122540292,0.02469273998138233
56,,,,,,14.690101010101008,1.1687345438034376,0.028670106780703045,1.1795501545029379,0.04132028964916868,0.5599194034223178,0.024398739292511525
57,,,,,,14.952424242424241,1.1761766290374844,0.0280729765744281,1.190308621483727,0.040706906931345974,0.5662818238851957,0.024110449154637267
58,,,,,,15.214747474747472,1.1834646104957172,0.027495047041528883,1.2009082731867777,0.04010935163007997,0.5725693509045373,0.02382771234087905
59,,,,,,15.477070707070705,1.1906034133699952,0.026935475515902974,1.2113531829872408,0.039527030092262216,0.5787834212437394,0.023550377267558004
60,,,,,,15.739393939393938,1.1975977480457125,0.026393466385498787,1.2216472724059186,0.03895937789845681,0.5849254326149843,0.02327829774426921
61,,,,,,16.00171717171717,1.2044521220206037,0.025868267899873964,1.2317943185419795,0.03840585808621225,0.590996745062687,0.02301133273710399
62,,,,,,16.2640404040404,1.2111708510200392,0.025359169232449776,1.2417979610566416,0.03786595950138114,0.5969986822864667,0.022749346144222346
63,,,,,,16.526363636363634,1.2177580693725154,0.024865497774142153,1.251661708739987,0.03733919526681554,0.602932532906782,0.022492206583030583
64,,,,,,16.788686868686867,1.2242177397032348,0.024386616637455057,1.2613889456904073,0.036825101358803326,0.6087995516761855,0.022239787188270552
65,,,,,,17.0510101010101,1.2305536619984845,0.023921922352250897,1.270982937133785,0.036323235282504286,0.6146009606389701,0.021991965420373308
66,,,,,,17.313333333333333,1.2367694820888362,0.023470842736302126,1.2804468349073206,0.035833174838445704,0.6203379502418254,0.021748622883473994
67,,,,,,17.575656565656562,1.2428686995949858,0.02303283492540571,1.2897836826309277,0.03535451697285712,0.626011680397957,0.02150964515252467
68,,,,,,17.837979797979795,1.248854675376259,0.02260738354933529,1.2989964205873161,0.034886876705270554,0.6316232815069905,0.021274921608978963
69,,,,,,18.100303030303028,1.2547306385183892,0.022193999041236482,1.3080878903302349,0.034429886127395275,0.6371738554328431,0.021044345284557196
70,,,,,,18.36262626262626,1.2604996928940717,0.021792216069257363,1.3170608390388387,0.03398319346780112,0.6426644764416167,0.020817812712632215
71,,,,,,18.624949494949494,1.2661648233270169,0.021401592080267692,1.3259179236347853,0.0335464622174183,0.6480961921014623,0.020595223786806033
72,,,,,,18.887272727272723,1.271728901387668,0.02102170594646933,1.3346617146774002,0.03311937031128983,0.6534700241462433,0.020376481626274836
73,,,,,,19.149595959595956,1.2771946908464717,0.02065215670655113,1.343294700051116,0.032701609362399735,0.6587869693047288,0.02016149244760534
74,,,,,,19.41191919191919,1.2825648528084868,0.020292562393805016,1.3518192884583344,0.032292883943751315,0.6640480000969536,0.01995016544256942
75,,,,,,19.674242424242422,1.287841950551225,0.019942558944305366,1.3602378127299048,0.03189291091518718,0.6692540655992908,0.019742412661705677
76,,,,,,19.936565656565655,1.2930284540858914,0.01960179917887096,1.3685525329645223,0.03150141879173161,0.6744060921796934,0.01953814890329753
77,,,,,,20.198888888888888,1.2981267444606157,0.019269951853084104,1.3767656395075503,0.031118147150497714,0.6795049842044968,0.019337291607476177
78,,,,,,20.461212121212117,1.3031391178228318,0.018946700770142547,1.3848792557790182,0.03074284607344024,0.6845516247180761,0.019139760755174713
79,,,,,,20.72353535353535,1.3080677892566506,0.018631743951771997,1.3928954409598664,0.030375275623451745,0.6895468760966119,0.0189454787716763
80,,,,,,20.985858585858583,1.3129148964098827,0.018324792862835844,1.400816192544879,0.030015205351497598,0.6944915806771274,0.018754370434514667
81,,,,,,21.248181818181816,1.3176825029242563,0.018025571685648334,1.4086434487701625,0.02966241383266541,0.6993865613629092,0.018566362785499644
82,,,,,,21.51050505050505,1.3223726016813884,0.01773381664033259,1.4163790909224971,0.02931668822916924,0.704232622206374,0.018381385046654004
83,,,,,,21.77282828282828,1.3269871178761408,0.017449275347868526,1.4240249455373892,0.028977823878498954,0.7090305489703674,0.01819936853986025
84,,,,,,22.03515151515151,1.3315279119281465,0.017171706232751355,1.431582786492202,0.028645623905043,0.7137811096688568,0.018020246610027914
85,,,,,,22.297474747474745,1.3359967822415235,0.016900877962432018,1.4390543370003097,0.028319898853638444,0.7184850550879046,0.017843954551602946
86,,,,,,22.559797979797978,1.3403954678220813,0.016636568920938625,1.446441271511846,0.02800046634361738,0.7231431192877896,0.017670429538250675
87,,,,,,22.82212121212121,1.3447256507606604,0.01637856671428543,1.4537452175262429,0.027687150742024862,0.727756020087076,0.01749961055555403
88,,,,,,23.084444444444443,1.3489889585906618,0.01612666770546503,1.4609677573214235,0.027379782854780068,0.7323244595294098,0.017331438336577083
89,,,,,,23.346767676767673,1.3531869665272436,0.015880676576991767,1.4681104296042098,0.02707819963464187,0.7368491243337711,0.017165855300152955
90,,,,,,23.609090909090906,1.3573211995951766,0.01564040591912179,1.475174731086211,0.02678224390492162,0.7413306863288813,0.017002805491762495
91,,,,,,23.87141414141414,1.3613931346518526,0.01540567584201928,1.4821621179891902,0.026491764097961456,0.7457698028724259,0.016842234526878056
92,,,,,,24.13373737373737,1.3654042023115212,0.01517631361026958,1.4890740074836661,0.02620661400746561,0.7501671172557273,0.016684089536653242
93,,,,,,24.396060606060605,1.369355788776419,0.014952153298260789,1.4959117790642693,0.025926652553836214,0.7545232590944646,0.01652831911584621
94,,,,,,24.658383838383834,1.3732492375800853,0.014733035465065547,1.5026767758651565,0.025651743561723873,0.7588388447060145,0.01637487327287019
95,,,,,,24.920707070707067,1.3770858512478077,0.014518806847555974,1.5093703059185974,0.025381755549057715,0.7631144774739571,0.016223703381870607
96,,,,,,25.1830303030303,1.3808668928788275,0.014309320070577652,1.5159936433596441,0.025116561526869696,0.767350748200264,0.01607476213673363
97,,,,,,25.445353535353533,1.3845935876546345,0.014104433373093778,1.5225480295796385,0.024856038809274315,0.7715482354456703,0.015928003506936017
98,,,,,,25.707676767676766,1.388267124277408,0.013904010349289082,1.5290346743311387,0.024600068833007742,0.7757075058586895,0.01578338269515088
99,,,,,,25.97,1.3918886563424,0.013707919703695183,1.5354547567866987,0.024348536985970063,0.7798291144937375,0.01564085609652854


==> plots/raw_data/calibration/EBT3_08252101_19-10-2022_eRT6_nOD_calibdata_7months.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,5595.143611111111,0.0023779745971300383,-0.0018278093420253676,0.0010838325597672823,0.0,0.024500721716157088,0.23076086478649102,0.015334450438061413,0.17428269304980987,0.006839421643975582,0.06110203854912735
1,0.11,5594.823611111112,0.04167364679178944,0.029235725649274298,0.014634051486306716,0.2623232323232323,0.08262336584247308,0.21280278995106336,0.059939358428247214,0.16592412202421394,0.022690930782861465,0.05976144840178526
2,0.2,5594.878055555556,0.06354813334452897,0.04342923995962773,0.01745782968152709,0.5246464646464646,0.1363488712329305,0.19715811279676387,0.10245005328509404,0.15829921873989158,0.038197491049419774,0.05847160571008648
3,0.39,5594.905277777778,0.11196272468628464,0.07883538332914142,0.026569209545247496,0.7869696969696969,0.18622759983683349,0.18341406029325363,0.1430465185429322,0.15131563531756884,0.053372046213611135,0.05722973577183956
4,0.82,5594.955555555555,0.2097759210635609,0.15673072446715838,0.052815917512619,1.0492929292929292,0.23271439385184514,0.1712502701213209,0.18188653487049997,0.14489589686173626,0.06822683855115913,0.05603326191662834
5,1.62,5594.9736111111115,0.35198873256830443,0.2797806286412188,0.10557622136421566,1.3116161616161615,0.27618940932141434,0.16041431394276884,0.21910918784332087,0.13897452317746273,0.08277345847479667,0.05487978815793663
6,3.2,5594.993333333333,0.5467331964000078,0.47067190091099587,0.18816109142510062,1.5739393939393937,0.31697356552586736,0.15070460824912943,0.2548377092315189,0.1334957940010433,0.09702288985479307,0.05376708363734153
7,4.87,5595.019166666667,0.6777433738072102,0.623296196410418,0.26279060150786526,1.836262626262626,0.3553401980142822,0.14195823608817545,0.2891817982164179,0.12841199592145552,0.11098555147034948,0.052693068648456146
8,6.46,5595.037777777778,0.7866096745196072,0.7401523019885613,0.3217425690213343,2.0985858585858583,0.3915239823225608,0.13404210852887877,0.32223953274614003,0.12368203406344286,0.12467133498155752,0.05165580205657273
9,9.33,5595.060833333334,0.9313998766834488,0.9173834224515905,0.41178390197314785,2.3609090909090904,0.42572786113501127,0.1268464440773949,0.3540989549198389,0.11927032295496257,0.1380896397665773,0.05065346995406204
10,12.9,5595.088611111111,1.0593009578775918,1.0958049746896485,0.5157383031300367,2.623232323232323,0.4581284879361149,0.12027988656577872,0.38483939491714975,0.11514589320323916,0.15124940492951724,0.04968437541219436
11,19.38,5595.110277777777,1.2505684309654175,1.3649072001619742,0.6816723925295047,2.8855555555555554,0.48888055269479125,0.1142658005182329,0.41453258356656414,0.11128166652894221,0.1641591387503109,0.04874692920771843
12,25.97,5595.126111111111,1.3879417712845397,1.5821461222235675,0.8024086175379416,3.1478787878787875,0.518120254179286,0.10873942550310269,0.44324359279468367,0.10765386326840755,0.17682694581802316,0.047839641417721866
13,,,,,,3.4102020202020196,0.5459681132085772,0.10364566576887702,0.4710316349527417,0.10424151493933717,0.1892605520628404,0.046961113789385237
14,,,,,,3.672525252525252,0.5725312714167833,0.09893735565301619,0.49795074569372677,0.1010260607586991,0.20146732787902324,0.046110032802547045
15,,,,,,3.9348484848484846,0.597905384411322,0.094573885438913,0.5240503701828612,0.09799101171434085,0.21345430951087668,0.045285163352786144
16,,,,,,4.197171717171717,0.6221761922395892,0.09052010321353367,0.549375868611028,0.09512166935317974,0.22522821885597877,0.044485342991222
17,,,,,,4.459494949494949,0.6454208309571544,0.08674543015627466,0.573968953985125,0.09240488916306161,0.23679548182415391,0.04370947666462224
18,,,,,,4.721818181818181,0.6677089348480117,0.08322314239117339,0.5978680727991555,0.08982888051061318,0.2481622453767494,0.04295653190584562
19,,,,,,4.984141414141414,0.6891035681267447,0.0799297839382951,0.6211087373020279,0.08738303671154232,0.25933439335841596,0.042225534430272646
20,,,,,,5.246464646464646,0.7096620168032414,0.07684468367445756,0.6437238165647658,0.08505779006823284,0.2703175612226213,0.04151556409879826
21,,,,,,5.508787878787878,0.7294364651390457,0.0739495554269617,0.6657437923296112,0.08284448769716111,0.28111714974236174,0.0408257512122762
22,,,,,,5.771111111111111,0.7484745762875114,0.07122816497890888,0.6871969846339276,0.08073528474883278,0.29173833778882996,0.04015527310609653
23,,,,,,6.033434343434343,0.7668199929373604,0.0686660512836201,0.7081097513950261,0.07872305224293104,0.3021860942530388,0.03950335101691458
24,,,,,,6.295757575757575,0.7845127708146298,0.0662502918685187,0.7285066654808701,0.07680129723691206,0.3124651891784423,0.03886924719649164
25,,,,,,6.558080808080807,0.8015897555517064,0.06396930447064207,0.7484106722471603,0.07496409344452601,0.3225802041663834,0.03825226225020677
26,,,,,,6.820404040404039,0.8180849115628165,0.0618126785424374,0.7678432300709009,0.07320602074246119,0.3325355421106141,0.03765173268009811
27,,,,,,7.082727272727272,0.8340296100665685,0.05977103151149793,0.7868244360362722,0.07152211226449785,0.34233543631212704,0.037067028614329395
28,,,,,,7.345050505050504,0.8494528821873026,0.05783588565533774,0.805373138616344,0.06990780799561415,0.3519839590210232,0.03649755170678622
29,,,,,,7.607373737373736,0.8643816420864954,0.05599956222458304,0.82350703893252,0.06835891395306659,0.36148502944809074,0.0359427331921143
30,,,,,,7.869696969696969,0.8788408842758697,0.054255090061832136,0.8412427819535525,0.06687156618513991,0.37084242128509676,0.03540203208294334
31,,,,,,8.1320202020202,0.8928538586084951,0.05259612645420044,0.8585960388102283,0.06544219893698926,0.38005976976949774,0.03487493349731671
32,,,,,,8.394343434343433,0.9064422259043894,0.051016888352055485,0.8755815812444804,0.06406751643150115,0.389140578326278,0.03436094710548698
33,,,,,,8.656666666666666,0.9196261967205193,0.049512092405196134,0.8922133490779396,0.06274446779513738,0.398088224816916,0.03385960568625635
34,,,,,,8.918989898989897,0.9324246554039431,0.048076902526559294,0.9085045114709073,0.0614702247272981,0.40690596742303425,0.03337046378395408
35,,,,,,9.18131313131313,0.9448552712570792,0.04670688390470603,0.9244675226451691,0.06024216156926009,0.41559695019004766,0.032893096457960964
36,,,,,,9.443636363636362,0.9569345983845556,0.045397962559401664,0.9401141726603857,0.05905783747715855,0.42416420825411044,0.03242709811742611
37,,,,,,9.705959595959595,0.9686781655727896,0.04414638967705088,0.9554556337617778,0.05791498044435808,0.43261067277381976,0.031972081434481193
38,,,,,,9.968282828282828,0.9801005573691648,0.04294871008048213,0.9705025027546829,0.05681147295318455,0.44093917558644996,0.03152767632985254
39,,,,,,10.230606060606059,0.9912154873715404,0.041801734285266526,0.9852648398078183,0.05574533906540624,0.4491524536069753,0.031093529025306647
40,,,,,,10.492929292929292,1.0020358646061267,0.04070251367612862,0.9997522040404416,0.05471473278591838,0.45725315298672886,0.03066930115784841
41,,,,,,10.755252525252525,1.0125738537585793,0.039648318405030386,1.0139736862080662,0.05371792755550243,0.46524383304728595,0.030254668951027942
42,,,,,,11.017575757575756,1.0228409299263606,0.03863661766957636,1.027937938766044,0.052753306746880765,0.47312697000398174,0.029849322439106787
43,,,,,,11.279898989898989,1.0328479284773444,0.03766506207842312,1.0416532035594568,0.051819355054050595,0.48090496049241527,0.029452964740191778
44,,,,,,11.542222222222222,1.0426050905281667,0.03673146785094043,1.0551273373607164,0.05091465067845516,0.4885801249103072,0.02906531137476895
45,,,,,,11.804545454545453,1.052122104494158,0.035833802632733655,1.0683678354525539,0.05003785822726922,0.49615471058618915,0.028686089626363747
46,,,,,,12.066868686868686,1.0614081441093268,0.03497017273783329,1.0813818534332125,0.04918772224921705,0.5036308947855724,0.028315037941320963
47,,,,,,12.329191919191917,1.0704719032685954,0.034138811653236595,1.094176227402278,0.04836306134213634,0.5110107875644907,0.027951905364940424
48,,,,,,12.59151515151515,1.079321628004231,0.03333806966274507,1.1067574926693453,0.047562762774146936,0.5182964344796168,0.02759645101142552
49,,,,,,12.853838383838383,1.0879651458733557,0.032566404465257236,1.119131901113363,0.04678577756694401,0.5254898191635129,0.02724844356530283
50,,,,,,13.116161616161614,1.0964098930027566,0.03182237267832411,1.1313054373077789,0.0460311159955486,0.5325928657729797,0.026907660812154705
51,,,,,,13.378484848484847,1.1046629390104012,0.031104622131251276,1.1432838335152962,0.04529784346393454,0.5396074413179314,0.026573889196674097
52,,,,,,13.640808080808078,1.112731009999505,0.030411884863666055,1.1550725836460227,0.044585076720408214,0.5465353578777207,0.0262469234062039
53,,,,,,13.903131313131311,1.1206205098003008,0.029742970755536648,1.166676956263829,0.04389198038053065,0.5533783747113715,0.02592656597806312
54,,,,,,14.165454545454544,1.1283375396164133,0.029096761723362657,1.1781020067177426,0.04321776372881588,0.5601382002677502,0.02561262692909006
55,,,,,,14.427777777777775,1.1358879162166384,0.028472206424847518,1.1893525884680787,0.04256167777347291,0.5668164941013123,0.025304923405950117
56,,,,,,14.690101010101008,1.143277188798681,0.02786831542097605,1.2004333636706046,0.04192301253113872,0.5734148686986933,0.025003279354863146
57,,,,,,14.952424242424241,1.1505106546387744,0.02728415675019307,1.211348813076305,0.04130109452091859,0.5799348912210688,0.02470752520950422
58,,,,,,15.214747474747472,1.1575933736299084,0.026718851874428316,1.222103245299178,0.04069528444914899,0.5863780851669014,0.024417497595921867
59,,,,,,15.477070707070705,1.1645301818014144,0.026171571961138146,1.2327008054998598,0.040104975068160735,0.5927459319593964,0.024133039053401476
60,,,,,,15.739393939393938,1.1713257039037879,0.025641534469420784,1.2431454835287106,0.03952958919397487,0.5990398724627104,0.02385399777027774
61,,,,,,16.00171717171717,1.1779843651346966,0.025128000011679755,1.2534411215682424,0.03896857786933669,0.6052613084307235,0.0235802273337708
62,,,,,,16.2640404040404,1.1845104020750585,0.024630269465323318,1.2635914213113721,0.038421418659806326,0.6114116038919233,0.023311586492985394
63,,,,,,16.526363636363634,1.1909078728977145,0.02414768131164705,1.273599950708931,0.03788761407179613,0.6174920864737667,0.0230479389342723
64,,,,,,16.788686868686867,1.197180666905567,0.023679609181398976,1.2834701503170662,0.037366690082492965,0.623504048669643,0.022789153068206496
65,,,,,,17.0510101010101,1.2033325134509356,0.02322545958860981,1.2932053392726799,0.03685819477254082,0.6294487490514118,0.022535101827487435
66,,,,,,17.313333333333333,1.209366990283308,0.0227846698361195,1.30280872092275,0.03636169705320051,0.6353274134302811,0.022285662475113748
67,,,,,,17.575656565656562,1.2152875313685316,0.02235670607787369,1.312283388131319,0.03587678548045686,0.6411412359686499,0.022040716422228542
68,,,,,,17.837979797979795,1.2210974342187808,0.02194106152452534,1.3216323282860445,0.03540306714922238,0.6468913802453723,0.02180014905507117
69,,,,,,18.100303030303028,1.2267998667692597,0.02153725478017994,1.3308584280244866,0.03494016666139639,0.6525789802767631,0.021563849570509268
70,,,,,,18.36262626262626,1.2323978738345853,0.02114482829928511,1.3399644776987567,0.03448772516208803,0.6582051414955319,0.021331710819658636
71,,,,,,18.624949494949494,1.2378943831750346,0.02076334695370523,1.3489531755957116,0.03404539943880761,0.6637709416897045,0.021103629159131238
72,,,,,,18.887272727272723,1.2432922112003602,0.02039239670095181,1.3578271319285797,0.033612861078878405,0.6692774319034765,0.02087950430948061
73,,,,,,19.149595959595956,1.2485940683366095,0.020031583345374162,1.3665888726147135,0.0331897956807256,0.6747256373018347,0.020659239220442042
74,,,,,,19.41191919191919,1.2538025640793546,0.019680531384863267,1.375240842853075,0.03277590211506595,0.680116558000675,0.020442739942590018
75,,,,,,19.674242424242422,1.2589202117548473,0.01933888293629407,1.3837854105140546,0.03237089183235294,0.6854511698640585,0.02022991550505956
76,,,,,,19.936565656565655,1.2639494330089442,0.01900629673353634,1.3922248693533186,0.031974488213134075,0.6907304252701493,0.020020677798999784
77,,,,,,20.198888888888888,1.268892562042082,0.01868244719240933,1.4005614420605264,0.03158642595824985,0.6959552538472946,0.019814941466448948
78,,,,,,20.461212121212117,1.2737518496071845,0.018367023537446625,1.4087972831530005,0.031206450516052746,0.7011265631816381,0.01961262379433897
79,,,,,,20.72353535353535,1.27852946678609,0.01805972898578168,1.4169344817237113,0.030834317544050468,0.7062452394975655,0.019413644613355645
80,,,,,,20.985858585858583,1.2832275085589098,0.017760279983865375,1.4249750640522898,0.030469792402583806,0.7113121483122319,0.01921792620139698
81,,,,,,21.248181818181816,1.2878479971796588,0.01746840549309,1.4329209960871792,0.030112649678337086,0.7163281350653374,0.01902539319138781
82,,,,,,21.51050505050505,1.2923928853705076,0.01718384632072294,1.4407741858064835,0.029762672735650475,0.7212940257252679,0.018835972483223176
83,,,,,,21.77282828282828,1.296864059346099,0.01690635449285164,1.4485364854645513,0.02941965329376,0.7262106273726554,0.0186495931596265
84,,,,,,22.03515151515151,1.3012633416785524,0.016635692666311885,1.456209693730874,0.029083391028233933,0.7310787287623548,0.018466186405720997
85,,,,,,22.297474747474745,1.3055924940130104,0.016371633576817885,1.4637955577274244,0.0287536931950053,0.7358991008647925,0.018285685432124853
86,,,,,,22.559797979797978,1.3098532196428812,0.016113959520736073,1.471295774970176,0.02843037427551993,0.7406724973875785,0.018108025401391267
87,,,,,,22.82212121212121,1.3140471659532935,0.015862461868148568,1.4787119952201502,0.028113255641629347,0.7453996552782475,0.017933143357625067
88,,,,,,23.084444444444443,1.318175926740681,0.015616940605037915,1.4860458222490096,0.027802165238958593,0.7500812952089322,0.017760978159117154
89,,,,,,23.346767676767673,1.32224104441587,0.015377203902594163,1.4932988155238855,0.027496937287571577,0.7547181220437468,0.017591470413846823
90,,,,,,23.609090909090906,1.3262440120975425,0.01514306771180004,1.5004724918158296,0.0271974119988414,0.759310825289609,0.017424562417710805
91,,,,,,23.87141414141414,1.3301862756024745,0.014914355381591516,1.5075683267360083,0.026903435307511447,0.7638600795312044,0.01726019809534546
92,,,,,,24.13373737373737,1.3340692353385315,0.014690897299020199,1.5145877562035004,0.026614858618004805,0.7683665448507515,0.017098322943416143
93,,,,,,24.396060606060605,1.337894248105992,0.014472530549962613,1.521532177848317,0.02633153856410586,0.7728308672332013,0.01693888397625459
94,,,,,,24.658383838383834,1.341662628812417,0.014259098599029841,1.5284029523530456,0.02605333678119889,0.7772536789574707,0.016781829673731888
95,,,,,,24.920707070707067,1.3453756521059304,0.014050450987430529,1.5352014047363092,0.025780119690304925,0.7816355989742845,0.01662710993126046
96,,,,,,25.1830303030303,1.349034553931473,0.013846443047631609,1.541928825581043,0.0255117582932099,0.7859772332711722,0.016474676011824427
97,,,,,,25.445353535353533,1.3526405330142874,0.01364693563374496,1.548586472210413,0.025248127978025302,0.79027917522513,0.016324480499943162
98,,,,,,25.707676767676766,1.3561947522746312,0.013451794866645394,1.5551755698140264,0.024989108334566672,0.7945420059434587,0.016176477257477586
99,,,,,,25.97,1.3596983401774596,0.013260891892896228,1.5616973125269376,0.02473458297897661,0.7987662945932322,0.016030621381194078


==> plots/raw_data/calibration/EBT3_08252101_30-08-2023_CC60_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,41.39611111111112,0.0030323312299297975,-1.0883472450006436e-15,1.3802855099996162e-15,0.0,0.019253398773461695,0.2674380531975706,0.009181448537334054,0.19852581907026826,0.0008515772826756586,0.06872566791446609
1,0.499333333333333,43.050555555555555,0.14816785455147835,0.10350874072574755,0.027803776368750664,0.5157471264367828,0.1446068628245552,0.2211792899381147,0.10579602705779653,0.17690189818870108,0.03532608217689537,0.06501992810944342
2,0.998666666666667,42.79472222222223,0.25891495745511955,0.19582691708996705,0.07093806324125367,1.0314942528735656,0.2494718203179089,0.18708571277212296,0.1923360221586817,0.15925703685076514,0.06797519088699909,0.06163978557447511
3,1.99733333333333,42.64527777777778,0.41585084789732785,0.3416879041276718,0.1311999186109038,1.5472413793103483,0.33895326076167215,0.16100576902379538,0.2705791744402696,0.1445912340633693,0.09895625337310002,0.05854537595880326
4,4.984,42.094166666666666,0.7001150209737312,0.6463278229135228,0.2670036316240262,2.062988505747131,0.4164975068746038,0.14047585872863583,0.34187329659408466,0.13221349944854136,0.12840771689304334,0.05570304292720205
5,9.97266666666667,41.34194444444445,0.9790031832851382,0.9882472249254766,0.4509744398133814,2.578735632183914,0.4845374790431633,0.12394256042253134,0.4072645390385976,0.12163106029717957,0.15645201595273645,0.053084177031760424
6,14.9566666666667,41.35805555555555,1.1453150459515054,1.2178723263625337,0.5826021982551509,3.0944827586206967,0.5448522192930363,0.11037849826844165,0.4675811273560536,0.11248304735813452,0.1831979312262212,0.05066430568256288
7,,,,,,3.610229885057479,0.5987801799991808,0.0990775206467024,0.5234899229471107,0.10449913344314121,0.20874253034503146,0.04842237307696576
8,,,,,,4.125977011494262,0.647352275812212,0.08953860101245907,0.5755357488712757,0.09747281713091095,0.23317277641205442,0.046340165388559645
9,,,,,,4.641724137931045,0.6913783709830886,0.08139665276362285,0.6241694224087153,0.09124363896584287,0.25656687020996505,0.04440184814614398
10,,,,,,5.157471264367828,0.7315054648449769,0.07437954366595895,0.6697681755100148,0.0856850297692171,0.2789953772843932,0.04259359106576574
11,,,,,,5.67321839080461,0.768257995048942,0.06828042688509849,0.7126508162459818,0.08069581443877218,0.30052217996403624,0.040903261641665634
12,,,,,,6.188965517241393,0.8020664624743441,0.06293938188584687,0.7530891771481539,0.07619414957044411,0.3212052859391303,0.03932017323333513
13,,,,,,6.704712643678176,0.833288208923969,0.05823090724633753,0.7913168908501846,0.07211311858097795,0.3410975185519964,0.037834876669541925
14,,,,,,7.220459770114958,0.8622227893029151,0.05405520091869424,0.8275362084549613,0.06839747867597543,0.360247108954574,0.03643898684716745
15,,,,,,7.736206896551741,0.8891235380018514,0.0503319555845856,0.8619233621429068,0.06500122294322253,0.37869820639302554,0.03512503765796482
16,,,,,,8.251954022988524,0.9142064033889867,0.04699586265437388,0.8946328297378006,0.06188572883692368,0.39649131982167723,0.03388635998928587
17,,,,,,8.767701149425307,0.9376567870930962,0.043993300873007464,0.9258007604204201,0.05901833484608358,0.4136637016307193,0.03271697862959208
18,,,,,,9.28344827586209,0.9596349033053835,0.04127986134238613,0.9555477520973829,0.05637123411116187,0.4302496823473396,0.031611524748715196
19,,,,,,9.799195402298873,0.9802800247766712,0.038818472926430196,0.9839811222934376,0.05392060559679614,0.4462809636280308,0.030565161276645644
20,,,,,,10.314942528735656,0.9997138806115835,0.03657796510721305,1.0111967794904873,0.051645925370940676,0.46178687561707155,0.029573519017491365
21,,,,,,10.830689655172439,1.0180434002912186,0.034531953952928386,1.0372807763953973,0.049529415888579884,0.47679460373891447,0.028632641740138805
22,,,,,,11.34643678160922,1.035362948403662,0.032657969741883314,1.0623106078687854,0.047555602062323565,0.49132938917134666,0.027738938808741426
23,,,,,,11.862183908046005,1.0517561587393158,0.03093676740665433,1.0863563022714255,0.045710950719953104,0.5054147065739305,0.026889144173073063
24,,,,,,12.377931034482787,1.0672974503751111,0.029351776757925527,1.1094813444580962,0.04398357573110396,0.5190724220928009,0.02608028074515202
25,,,,,,12.893678160919569,1.0820532892199881,0.027888660631085593,1.1317434606418129,0.0423629952608822,0.5323229342052465,0.02530962935517955
26,,,,,,13.409425287356353,1.096083244244359,0.02653495711888262,1.1531952892054211,0.04083993070842122,0.5451852995873997,0.024574701615062602
27,,,,,,13.925172413793135,1.1094408769020696,0.025279787873730787,1.1738849567796958,0.039406139212364265,0.5576773458712849,0.023873216128050826
28,,,,,,14.440919540229917,1.1221744941184932,0.02411361873391142,1.1938565751942527,0.03805427336311175,0.5698157728919756,0.023203077573328488
29,,,,,,14.9566666666667,1.1343277889854684,0.02302806209388975,1.2131506719885037,0.03677776310259277,0.5816162438023681,0.02256235826869596


==> plots/raw_data/calibration/EBT3_09302201_07-11-2024_eRT6_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,40.794444444444444,0.0029307378410983738,1.985145374881174e-17,4.289829500894537e-16,0.0,0.024971643717074714,0.2339690009327337,0.02122456781371544,0.17314160121846675,-0.016231186338461948,0.05270503206658234
1,0.1030838,40.48083333333333,0.04099634813532271,0.03335498325025485,-0.01343793825841339,0.20202206060606062,0.07063424322728898,0.21839405375885507,0.055517178285319574,0.16643498832379594,-0.005658976805074832,0.051962004240441395
2,0.154144,40.50527777777778,0.05494215294905671,0.044207694035461556,-0.006343821887027434,0.40404412121212124,0.11332665894189724,0.20451681432655036,0.08850335399490666,0.1601994762634304,0.004764995398037726,0.05123738240572899
3,0.2292892,40.51972222222222,0.07761478762012053,0.06009242349215092,-0.007844712566052906,0.6060661818181818,0.1533649766753434,0.19208039809338298,0.12027332925767302,0.15438730881414,0.015044380952524462,0.0505305014228874
4,0.346824,40.53888888888889,0.10011410639979801,0.07624382598279034,-0.015265394214450195,0.8080882424242425,0.1910185631851152,0.18087700947721277,0.15090833948141075,0.14895697169734537,0.02518269939094976,0.04984072774728094
5,0.520236,40.5575,0.14368575694485713,0.10990782872423296,0.01056738633828836,1.0101103030303031,0.2265187957334291,0.1707367632026811,0.1804817789912637,0.14387220505969417,0.03518334529019566,0.049167457575847034
6,0.780354,40.575833333333335,0.19919046499303916,0.15670711871819726,0.029432172095669687,1.2121323636363637,0.2600658457268932,0.16151942659214105,0.2090601784360943,0.13910119768214807,0.045049594103649795,0.04851011512268793
7,1.170531,40.59444444444444,0.272452628862869,0.2165825615069633,0.050990155030681474,1.4141544242424244,0.2918340146775167,0.15310822957403686,0.23670403449575736,0.13461592506223552,0.054784607657171684,0.04786815101325786
8,1.7562782,40.61083333333333,0.35802097057247984,0.29451496762024043,0.07380054840927816,1.616176484848485,0.32197597797491834,0.14540516260559191,0.26346851788852615,0.1303916022657367,0.0643914393318283,0.0472410407877373
9,2.6339356,40.62555555555556,0.4625120704531331,0.3988118182645314,0.11224602368613565,1.8181985454545455,0.35062619411684776,0.13832736135376855,0.2894040804903695,0.12640622898345613,0.07387303895458253,0.04662828350503037
10,3.9509034,40.64472222222222,0.5882797085046109,0.5296479780460048,0.15538094035394617,2.0202206060606063,0.3779036688176171,0.13180429599771576,0.31455697834045326,0.12264020916026609,0.08323225741645465,0.04602940043957988
11,5.9258734,40.662777777777784,0.7233738947896233,0.6893898253698529,0.24305478838579764,2.222242666666667,0.40391421508391734,0.12577556373013402,0.338969724140915,0.11907603131484483,0.09247185103618905,0.04544393386387918
12,7.0000644,40.745,0.7781019780462279,0.7583817419357163,0.2508362905328011,2.4242647272727273,0.42875231561565164,0.12018913866905563,0.36268148035780984,0.11569799854522977,0.1015944856860575,0.04487144591017781
13,8.8892918,40.68833333333334,0.8761785043481491,0.876402080954948,0.3572488231672293,2.626286787878788,0.45250266859747657,0.11499997231546367,0.38572840204093195,0.11249199943827708,0.11060274069520461,0.044311517505435265
14,11.0001012,40.76083333333334,0.9595771208971892,0.9905736843585391,0.4103698707591858,2.828308848484849,0.4752414793028741,0.11016886530252855,0.4081439368880415,0.1094453128313625,0.11949911254476098,0.04376374737408243
15,13.333456,40.71666666666667,1.0416453044186604,1.1064024437734117,0.5045843397895688,3.0303309090909094,0.4970375460333164,0.105661551018474,0.42995908879688505,0.10654644073061235,0.1282860183679225,0.04322775110360723
16,16.0001472,40.778888888888886,1.106704824475154,1.2106939857637218,0.5291663314366283,3.23235296969697,0.5179531784438273,0.10144794610553326,0.4512026501099733,0.10378496475946296,0.13696579926721222,0.04270316026839464
17,20.000184,40.727777777777774,1.1989950413123593,1.3597925533038024,0.6100881381262663,3.4343750303030305,0.5380449783402841,0.09750153343668068,0.4719014069114927,0.10115142236010888,0.14554072346026975,0.04218962160762803
18,,,,,,3.636397090909091,0.557364506918344,0.0937988510427157,0.4920803210435535,0.09863719964790518,0.15401298926469115,0.04168679625339979
19,,,,,,3.838419151515152,0.5759588576789411,0.09031906636346193,0.5117626919396528,0.09623443836258502,0.1623847279316996,0.041194359005489414
20,,,,,,4.0404412121212125,0.5938711505599046,0.08704361966119244,0.5309703009027091,0.09393595479893739,0.17065800633774736,0.04071199764955065
21,,,,,,4.242463272727273,0.6111409599175018,0.0839559238403754,0.5497235400644683,0.0917351689554154,0.1788348295425,0.0402394123157061
22,,,,,,4.444485333333334,0.6278046866906914,0.0810411105370801,0.5680415279374696,0.08962604242908506,0.1869171432210963,0.039776314874782906
23,,,,,,4.646507393939395,0.6438958832466231,0.07828581437075187,0.5859422131982472,0.08760302382265622,0.19490683597801375,0.039322428369637244
24,,,,,,4.848529454545455,0.6594455379345272,0.07567798883455634,0.6034424681114285,0.08566100062446186,0.2028057415493994,0.03887748647921161
25,,,,,,5.050551515151516,0.6744823251878146,0.07320674854436034,0.620558172811259,0.08379525668334399,0.21061564090024448,0.03844123301314743
26,,,,,,5.252573575757576,0.6890328260507057,0.07086223354971152,0.6373042914935921,0.08200143453393656,0.21833826422238078,0.03801342143494007
27,,,,,,5.454595636363637,0.7031217232196487,0.06863549219216514,0.6536949414325524,0.08027550193894768,0.22597529283886392,0.03759381441177297
28,,,,,,5.656617696969698,0.7167719740452547,0.06651837962176417,0.6697434556177609,0.07861372210784186,0.23352836101996566,0.03718218338930579
29,,,,,,5.858639757575758,0.7300049644094232,0.06450346958545619,0.6854624397068942,0.07701262712910116,0.24099905771564628,0.03677830818981735
30,,,,,,6.060661818181819,0.742840645952766,0.06258397750781285,0.7008638239016305,0.07546899421865555,0.24838892820907765,0.03638197663222054
31,,,,,,6.262683878787879,0.7552976587620155,0.06075369321469973,0.7159589102805004,0.07397982444226474,0.2556994756954942,0.03599298417257292
32,,,,,,6.46470593939394,0.767393441322037,0.05900692192011124,0.7307584160578549,0.07254232361634934,0.262932162790379,0.03561113356380458
33,,,,,,6.666728000000001,0.7791443292813676,0.05733843231738921,0.7452725131825908,0.07115388513143102,0.2700884129707497,0.035236234533475706
34,,,,,,6.868750060606061,0.7905656443650803,0.05574341079801312,0.7595108646420901,0.06981207447611384,0.2771696119530707,0.03486810347845868
35,,,,,,7.070772121212122,0.8016717745871053,0.054217420971598276,0.7734826577949476,0.06851461526837602,0.28417710901110765,0.03450656317551714
36,,,,,,7.272794181818182,0.8124762467601957,0.052756367785616584,0.7871966350195925,0.06725937662563464,0.29111221823683603,0.034151442506824246
37,,,,,,7.474816242424243,0.822991792170838,0.05135646564740126,0.8006611219340519,0.06604436172624366,0.29797621974733424,0.03380257619952857
38,,,,,,7.676838303030304,0.8332304061747587,0.05001421003800368,0.813884053414224,0.06486769743333061,0.30477036084040715,0.033459804578535736
39,,,,,,7.878860363636364,0.8432034023731525,0.048726352180480874,0.8268729976135842,0.06372762486762018,0.31149585710154143,0.033122973331730164
40,,,,,,8.080882424242425,0.8529214619477616,0.0474898763866646,0.839635178165754,0.06262249082950709,0.31815389346461953,0.03279193328691246
41,,,,,,8.282904484848485,0.8623946786623984,0.046301979758388,0.852177494732425,0.061550739982444175,0.32474562522870104,0.032466540199776406
42,,,,,,8.484926545454545,0.8716325999775819,0.04516005396314131,0.8645065420424439,0.06051090771996438,0.3312721790330293,0.03214665455229294
43,,,,,,8.686948606060607,0.8806442646722937,0.04406166884152074,0.8766286275530741,0.059501613647585196,0.33773465379230944,0.03183214136091039
44,,,,,,8.888970666666667,0.889438237321119,0.04300455763570158,0.8885497878513757,0.05852155561863275,0.3441341215941835,0.03152286999401777
45,,,,,,9.090992727272727,0.8980226399353012,0.041986603655405595,0.9002758039020344,0.05756950426983487,0.35047162856072006,0.03121871399815321
46,,,,,,9.29301478787879,0.906405181041568,0.04100582822117568,0.911812215237637,0.05664429800849852,0.35674819567563704,0.030919550932472978
47,,,,,,9.49503684848485,0.9145931824423055,0.040060379744827124,0.9231643331782076,0.055744838408324573,0.36296481957887955,0.030625262211026308
48,,,,,,9.69705890909091,0.9225936038741374,0.03914852382422177,0.9343372531586073,0.054870085975517596,0.3691224733300861,0.030335732952410203
49,,,,,,9.899080969696971,0.9304130657586877,0.03826863424442991,0.945335866235086,0.05401905625090643,0.3752221071423927,0.030050851836404286
50,,,,,,10.101103030303031,0.9380578702188348,0.03741918479025614,0.9561648698357001,0.0531908162173708,0.3812646490879483,0.029770510967210766
51,,,,,,10.303125090909091,0.9455340205157343,0.036598741786306815,0.966828777813451,0.05238448098503499,0.38725100577643856,0.029494605742946958
52,,,,,,10.505147151515152,0.952847239045945,0.03580595729051481,0.9773319298557106,0.051599210729492286,0.3931820630078482,0.029223034731059718
53,,,,,,10.707169212121213,0.9600029840239184,0.03503956287552201,0.9876785002987696,0.050834207860809985,0.399058686400624,0.028955699549350285
54,,,,,,10.909191272727274,0.9670064649626138,0.03429836393972753,0.9978725063920675,0.05008871440327264,0.4048817219963486,0.02869250475231735
55,,,,,,11.111213333333334,0.9738626570539198,0.033581234496290156,1.0079178160528235,0.04936200956778661,0.4106519968419621,0.028433357722542785
56,,,,,,11.313235393939395,0.9805763145406985,0.032887112394053855,1.0178181551483123,0.04865340750061939,0.4163703195505321,0.028178168566861162
57,,,,,,11.515257454545456,0.9871519831634852,0.03221499492935413,1.0275771143398937,0.04796225519370946,0.4220374808415079,0.027926850017068877
58,,,,,,11.717279515151516,0.9935940117570448,0.0315639348120513,1.0371981555200607,0.04728793054317848,0.4276542540613567,0.027679317334943183
59,,,,,,11.919301575757578,0.9999065630649627,0.030933036453005998,1.046684617871205,0.046629840543927166,0.4332213956854271,0.02743548822135428
60,,,,,,12.121323636363638,1.0060936238342002,0.03032145254362739,1.0560397235724643,0.04598741960931537,0.4387396458018482,0.02719528272926634
61,,,,,,12.323345696969698,1.0121590142458996,0.029728380901145414,1.0652665831788901,0.045360128005931394,0.44420972857823027,0.02695862318043459
62,,,,,,12.525367757575758,1.0181063967336952,0.029153061555934744,1.07436820069526,0.04474745039435825,0.4496323527118915,0.026725434085616586
63,,,,,,12.72738981818182,1.023939284236238,0.028594774059592362,1.0833474783650956,0.04414889446765596,0.4550082118643096,0.026495642068126057
64,,,,,,12.92941187878788,1.0296610479265562,0.02805283499458096,1.0922072211938516,0.04356398968001062,0.46033798508045065,0.026269175790566895
65,,,,,,13.13143393939394,1.035274924457203,0.027526595668128623,1.100950141223788,0.042992286058659804,0.4656223371936071,0.026045965884594208
66,,,,,,13.333456000000002,1.0407840227567988,0.027015439974749075,1.1095788615767013,0.04243335309279948,0.47086191921633813,0.02582594488355742
67,,,,,,13.535478060606062,1.0461913304105888,0.026518782413241442,1.118095920279478,0.041886778693715376,0.4760573687180815,0.02560904715788851
68,,,,,,13.737500121212122,1.0514997196549047,0.026036066245364003,1.126503773886319,0.041352168220868714,0.48120931018998037,0.025395208853105596
69,,,,,,13.939522181818182,1.0567119530129643,0.025566761784572158,1.1348048009104632,0.04082914356910721,0.4863183553974385,0.02518436783030939
70,,,,,,14.141544242424244,1.0618306885971982,0.025110364804282886,1.1430013050773074,0.040317342312572016,0.4913851037208947,0.0249764636090562
71,,,,,,14.343566303030304,1.066858485101272,0.024666395056089214,1.1510955184099552,0.039816416901234566,0.496410142485291,0.024771437312497636
72,,,,,,14.545588363636364,1.0717978065031217,0.024234394889213126,1.159089604157451,0.039326033906326836,0.5013940472786738,0.024569231614682586
73,,,,,,14.747610424242426,1.0766510264986398,0.023813927963262854,1.166985659575221,0.038845873311228976,0.5063373822603612,0.024369790689922968
74,,,,,,14.949632484848486,1.081420432684118,0.02340457804706093,1.1747857185665778,0.03837562784465134,0.5112407004590822,0.024173060164129363
75,,,,,,15.151654545454546,1.086108230504166,0.02300594789694155,1.1824917541935431,0.03791500235319695,0.5161045440614734,0.02397898706802774
76,,,,,,15.353676606060608,1.0907165469805302,0.022617658208486113,1.1901056810646597,0.03746371321061774,0.5209294446913108,0.023787519792173164
77,,,,,,15.555698666666668,1.0952474342360927,0.02223934663618166,1.1976293576069588,0.037021487761285256,0.5257159236798243,0.023598608043680226
78,,,,,,15.757720727272728,1.099702872827254,0.021870666875953744,1.205064588228757,0.03658806379558629,0.5304644923274423,0.023412202804594454
79,,,,,,15.959742787878788,1.1040847748969198,0.02151128780594809,1.2124131253795172,0.03616318905512712,0.5351756521572811,0.023228256291832478
80,,,,,,16.16176484848485,1.108394987159437,0.021160892681318866,1.2196766715125944,0.035746620765789036,0.5398498951606984,0.02304672191862247
81,,,,,,16.363786909090912,1.1126352937279782,0.020819178379129732,1.2268568809563094,0.03533812519682337,0.5444877040351993,0.02286755425737961
82,,,,,,16.56580896969697,1.116807418794141,0.02048585468979007,1.2339553616984358,0.03493747724430751,0.5490895524149851,0.02269070900395485
83,,,,,,16.767831030303032,1.1209130291688236,0.02016064365173674,1.2409736770888657,0.034544460037406056,0.5536559050944124,0.02251614294319784
84,,,,,,16.96985309090909,1.1249537366927997,0.01984327892633389,1.2479133474649136,0.03415886456599387,0.5581872182446197,0.022343813915778325
85,,,,,,17.171875151515152,1.1289311005248384,0.01953350521020205,1.254775851703434,0.03378048932830091,0.5626839396235812,0.022173680786212305
86,,,,,,17.373897212121214,1.1328466293146626,0.019231077682405884,1.2615626287036756,0.033409139997334504,0.5671465087798102,0.022005703412042582
87,,,,,,17.575919272727273,1.1367017832675481,0.018935761484128878,1.2682750788045394,0.0330446291049216,0.5715753572499552,0.021839842614125207
88,,,,,,17.777941333333334,1.1404979761068992,0.018647331228645078,1.2749145651397,0.03268677574229508,0.5759709087504986,0.021676060147975733
89,,,,,,17.979963393939396,1.1442365769407186,0.01836557053956461,1.2814824149338209,0.032335405276222175,0.5803335793637678,0.0215143186761317
90,,,,,,18.181985454545455,1.1479189120374897,0.01809027161548174,1.2879799207429152,0.03199034907974193,0.5846637777184674,0.021354581741489225
91,,,,,,18.384007515151517,1.1515462665166276,0.01782123481929395,1.294408341641709,0.03165144427664219,0.5889619051649149,0.02119681374157419
92,,,,,,18.58602957575758,1.155119885958319,0.017558268290588635,1.300768904360704,0.031318533498865084,0.5932283559451712,0.021040979903709806
93,,,,,,18.788051636363637,1.1586409779372604,0.017301187579611244,1.307062804375473,0.030991464656084457,0.5974635173582445,0.020887046261044526
94,,,,,,18.9900736969697,1.162110713484515,0.017049815301436826,1.3132912069505724,0.03067009071674856,0.6016677699205302,0.02073497962940553
95,,,,,,19.19209575757576,1.165530228481432,0.016803980809066067,1.3194552481403248,0.03035426949992817,0.6058414875216616,0.020584747584944992
96,,,,,,19.39411781818182,1.16890062498934,0.016563519884258075,1.3255560357485883,0.030043863477353095,0.6099850375759148,0.020436318442547587
97,,,,,,19.59613987878788,1.1722229725184774,0.01632827444499636,1.3315946502495137,0.029738739585059994,0.6140987811693335,0.020289661234969066
98,,,,,,19.798161939393943,1.1754983092394158,0.016098092268561792,1.3375721456711762,0.029438769044111673,0.6181830732027039,0.020144745692677306
99,,,,,,20.000184,1.178727643140039,0.01587282672925759,1.343489550443858,0.029143827189882173,0.6222382625305307,0.020001542224368427


==> plots/raw_data/calibration/EBT4_04072302_02-04-2024_HUG_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,27.393055555555556,0.002865299700387226,-1.3147234719607775e-17,-2.2028148238813026e-16,0.0,0.00925848473186608,0.17794426669608585,0.0071548524590565364,0.12616752182633012,0.008556741559543153,0.04160169733976249
1,0.1001334,27.58111111111111,0.024852588567595684,0.018472936522661958,0.011294301998223132,0.2020219606060606,0.04429961103542966,0.16909057034816205,0.03231561935970992,0.12294926132784276,0.016911008255224146,0.041106545686209875
2,0.2002668,27.573611111111113,0.04868101332592507,0.03590461988753916,0.02292448741176184,0.4040439212121212,0.07762805409362365,0.16097324544628003,0.05684239814622515,0.11988910340050944,0.025166276979344426,0.04062157423470385
3,1.0003523,27.556944444444447,0.16992175645639793,0.12673095500485995,0.0488049844729857,0.6060658818181818,0.10938362010918985,0.1535059975842523,0.08076596153363017,0.11697567867795597,0.03332457342836551,0.0401464788435383
4,3.0000752,27.540000000000003,0.40289294946734633,0.3330115493155261,0.1273812684830767,0.8080878424242424,0.13969003139046457,0.14661545564364484,0.10411489511346422,0.11419868238753107,0.04138786307263778,0.03968096732138741
5,4.9997981,27.525277777777777,0.5716102626740917,0.4981720268694987,0.19705252685320984,1.010109803030303,0.16865729242914762,0.14023884179675872,0.12691579982761414,0.11154875259379468,0.04935805351138514,0.039224758846468276
6,7.9998733,27.49222222222222,0.7398059082629307,0.6985748244222152,0.27994628681398004,1.2121317636363635,0.19638363664384262,0.13432212798594775,0.14919347154105114,0.10901736477853095,0.05723699671377369,0.038777583419250534
7,9.9995962,27.458055555555557,0.817103162876099,0.8053487411631297,0.32223301762035683,1.414153724242424,0.2229571399104782,0.12881856436914635,0.17097106075314822,0.10659674025596741,0.06502649115261654,0.038339181346474085
8,15.000376,27.424166666666668,0.9905304612139644,1.0478611054318048,0.44515371934807074,1.6161756848484847,0.248457067047567,0.1236874950238648,0.192270215026727,0.10427976635020558,0.07272828383682342,0.037909302754405086
9,20.0001741,27.375833333333333,1.1092549486337173,1.2489034807667108,0.5458554766171142,1.8181976454545454,0.27295500258552574,0.11889339755332665,0.2131112063315018,0.1020599266094089,0.08034407224830993,0.037487707129415605
10,,,,,,2.020219606060606,0.29651580599585775,0.11440509872022854,0.23351304517959368,0.09993123961462991,0.08787550618870373,0.03707416288411395
11,,,,,,2.2222415666666664,0.31919842308911345,0.11019512958552628,0.253493583163658,0.09788820517320615,0.09532418954083863,0.03666844694738319
12,,,,,,2.424263527272727,0.3410565788034474,0.10623919204053836,0.27306960528360785,0.09592575687752355,0.10269168194971715,0.03627034437680487
13,,,,,,2.626285487878788,0.36213937159223525,0.10251571491344193,0.2922569132584414,0.0940392201676011,0.10997950042731112,0.03587964799205466
14,,,,,,2.828307448484848,0.3824917857133204,0.09900548258244639,0.31107040085924337,0.09222427516669086,0.11718912088531125,0.03549615802795822
15,,,,,,3.0303294090909088,0.4021551346562032,0.09569132264605883,0.32952412216311916,0.090476923667922,0.12432197959966657,0.03511968180598773
16,,,,,,3.2323513696969695,0.42116744651909027,0.09255784197839287,0.3476313535116218,0.08879345974095362,0.13137947461052557,0.03475003342306596
17,,,,,,3.43437333030303,0.43956380021790936,0.08959120264595283,0.3654046498578844,0.08717044350384567,0.13836296706096993,0.03438703345662325
18,,,,,,3.636395290909091,0.4573766198634335,0.08677893083615817,0.3828558961014484,0.08560467766950518,0.14527378247771822,0.0340305086849256
19,,,,,,3.838417251515151,0.4746359333967884,0.08410975326078093,0.39999635393648725,0.08409318653021071,0.15211321199679836,0.033680291821759425
20,,,,,,4.040439212121212,0.49136960056379747,0.08157345653389872,0.41683670467590295,0.08263319708956231,0.158882513536997,0.03333622126462038
21,,,,,,4.242461172727272,0.507603514485744,0.07916076584713148,0.43338708845909085,0.08122212209014178,0.16558291292373184,0.03299814085561131
22,,,,,,4.444483133333333,0.5233617804101278,0.0768632399224976,0.4496571402037588,0.07985754471833299,0.17221560496584665,0.032665899654307086
23,,,,,,4.6465050939393935,0.5386668746702143,0.07467317975140417,0.46565602262096767,0.07853720479608066,0.17878175448766387,0.03233935172189341
24,,,,,,4.848527054545454,0.5535397864234548,0.07258354905475513,0.4813924565766461,0.07725898629362946,0.18528249731851665,0.03201835591593228
25,,,,,,5.050549015151515,0.5680001443578144,0.07058790474523041,0.49687474905146245,0.07602090601812261,0.19171894124183886,0.031702775695148525
26,,,,,,5.252570975757576,0.5820663302372576,0.06868033595495213,0.5121108189234788,0.074821103350877,0.19809216690578332,0.03139247893367142
27,,,,,,5.454592936363636,0.5957555808914761,0.06685541042285918,0.5271082207739132,0.07365783092163465,0.20440322869722255,0.031087337744201294
28,,,,,,5.656614896969696,0.6090840800312032,0.06510812722622472,0.5418741668951652,0.07252944612148424,0.21065315558088354,0.030787228309604807
29,,,,,,5.858636857575757,0.6220670410816465,0.06343387499779031,0.5564155476615926,0.0714344033677591,0.21684295190527547,0.03049203072247409
30,,,,,,6.0606588181818175,0.6347187820666927,0.06182839490023276,0.570738950407059,0.07037124704431177,0.22297359817697002,0.030201628832213622
31,,,,,,6.262680778787878,0.6470527934406988,0.060287747738106384,0.5848506769387083,0.06933860504935425,0.22904605180471707,0.029915910099246136
32,,,,,,6.464702739393939,0.6590817996488677,0.05880828467800404,0.5987567598035084,0.06833518289072434,0.2350612478147929,0.02963476545595384
33,,,,,,6.6667247,0.6708178150982013,0.057386621123650484,0.6124629774126576,0.06735975827514688,0.24102009953890474,0.029358089173994704
34,,,,,,6.86874666060606,0.68227219513607,0.05601961335656067,0.6259748681187525,0.06641117614393723,0.24692349927590757,0.029085778737655575
35,,,,,,7.070768621212121,0.6934556825603945,0.05470433760685197,0.6392977433315459,0.06548834411275387,0.2527723189285153,0.028817734722923923
36,,,,,,7.272790581818182,0.7043784501224118,0.05343807126448625,0.6524366997500273,0.06459022827754735,0.2585674106161369,0.028553860681979376
37,,,,,,7.4748125424242415,0.7150501394284886,0.05221827598002339,0.6653966307813207,0.06371584935285084,0.2643096072648992,0.028294063032823773
38,,,,,,7.676834503030302,0.7254798966001883,0.05104258243702146,0.6781822372104253,0.06286427911208876,0.2699997231758699,0.02803825095378489
39,,,,,,7.878856463636363,0.735676405010706,0.0499087766064544,0.6907980371790086,0.06203463710270083,0.2756385545724391,0.027786336282644816
40,,,,,,8.080878424242425,0.7456479153799822,0.048814787317703,0.7032483755262688,0.06122608761164363,0.2812268801277693,0.027538233420158018
41,,,,,,8.282900384848483,0.755402273479536,0.04775867500144442,0.7155374325401779,0.06043783685928434,0.28676546147318027,0.02729385923773798
42,,,,,,8.484922345454544,0.7649469456706797,0.04673862147764765,0.7276692321632198,0.05966913040187984,0.29225504368828503,0.027053132989103657
43,,,,,,8.686944306060605,0.7742890424757589,0.0457529206773158,0.7396476496929191,0.058919250724774094,0.29769635577366316,0.026815976225689226
44,,,,,,8.888966266666666,0.7834353403609476,0.04479997019996819,0.7514764190140376,0.05818751501017388,0.3030901111068069,0.02658231271563125
45,,,,,,9.090988227272726,0.792392301890523,0.04387826362043333,0.7631591393962046,0.057473273064906086,0.30843700788204825,0.026352068366158072
46,,,,,,9.293010187878787,0.8011660943961283,0.04298638346858573,0.7746992818879465,0.05677590539493753,0.31373772953513757,0.026125171149216017
47,,,,,,9.495032148484848,0.8097626072900023,0.042122994814422346,0.7861001953355317,0.05609482141467236,0.31899294515310916,0.025901551030175798
48,,,,,,9.697054109090908,0.8181874681382956,0.04128683939852315,0.7973651120527449,0.055429457780147615,0.3242033098700441,0.025681139899471603
49,,,,,,9.899076069696969,0.8264460575991645,0.04047673025462824,0.808497153165605,0.054779276836239635,0.3293694652493053,0.0254638715070328
50,,,,,,10.10109803030303,0.8345435233201799,0.039691546776924956,0.8194993336541362,0.05414376516888578,0.3344920396527996,0.02524968139937636
51,,,,,,10.30311999090909,0.8424847928805451,0.03893023018978404,0.8303745671115688,0.05352243225412801,0.33957164859778693,0.025038506859234685
52,,,,,,10.505141951515151,0.8502745858555388,0.03819177938220887,0.8411256702397614,0.05291480919650716,0.34460889510174036,0.02483028684760052
53,,,,,,10.707163912121212,0.857917425073396,0.03747524707325029,0.8517553670981988,0.052320447549988706,0.349604370015733,0.02462496194807685
54,,,,,,10.909185872727273,0.8654176471283755,0.03677973627815905,0.8622662931225967,0.05173891821518919,0.3545586523468048,0.024422474313425396
55,,,,,,11.111207833333333,0.8727794122079855,0.03610439704816031,0.8726609989279468,0.05116981040720397,0.359472309569746,0.024222767614213287
56,,,,,,11.313229793939392,0.8800067132871379,0.035448423459491465,0.8829419539097276,0.050612730688818955,0.36434589792870825,0.02402578698946218
57,,,,,,11.515251754545453,0.887103384737338,0.0348110508297895,0.8931115496560029,0.05006730206432443,0.3691799627290423,0.023831478999209548
58,,,,,,11.717273715151514,0.8940731103948076,0.03419155314208711,0.9031721031821983,0.04953316312954499,0.37397503861973697,0.0236397915788962
59,,,,,,11.919295675757574,0.9009194311276567,0.03358924065860992,0.913125859999502,0.04900996727405864,0.37873164986682034,0.023450673995498456
60,,,,,,12.121317636363635,0.9076457519387944,0.03300345770829036,0.9229749970270552,0.04849738193190417,0.3834503106180699,0.02326407680532779
61,,,,,,12.323339596969696,0.9142553486381796,0.032433580633451406,0.9327216253573769,0.04799508787737331,0.38813152515935717,0.023079951813424298
62,,,,,,12.525361557575756,0.9207513741152151,0.031879015882487996,0.9423677928838109,0.04750277856275397,0.3927757881629474,0.022898252034474383
63,,,,,,12.727383518181817,0.927136864239553,0.03133919823660352,0.9519154867981763,0.047020159495137714,0.3973835849280488,0.022718931655186184
64,,,,,,12.929405478787878,0.9334147434162843,0.0308135891597619,0.9613666359662378,0.04654694764962944,0.4019553916139043,0.02254194599805981
65,,,,,,13.131427439393939,0.939587829819388,0.03030167526200434,0.9707231131881022,0.04608287091650218,0.40649167546570064,0.022367251486492396
66,,,,,,13.3334494,0.9456588403254305,0.029802966867169198,0.9799867373501626,0.04562766758002824,0.4109928950335554,0.022194805611160984
67,,,,,,13.53547136060606,0.9516303951677616,0.02931699667685292,0.9891592754747767,0.04518108582688897,0.4154595003848403,0.02202456689762894
68,,,,,,13.73749332121212,0.9575050223298935,0.028843318523170347,0.9982424446734586,0.04474288328222328,0.4198919333100769,0.02185649487512433
69,,,,,,13.939515281818181,0.9632851616953007,0.028381506203522446,1.0072379140089773,0.044312826571518575,0.4242906275226403,0.021690550046441045
70,,,,,,14.141537242424242,0.9689731689695753,0.027931152391166027,1.016147306271423,0.04389069090668038,0.4286560088524922,0.0215266938589159
71,,,,,,14.343559203030303,0.9745713193896688,0.027491867615910093,1.0249721996729553,0.04347625969473794,0.4329884954341533,0.021364888676437058
72,,,,,,14.545581163636363,0.980081811233853,0.027063279309743633,1.0337141294656718,0.043069324167754774,0.4372884978891249,0.021205097752441344
73,,,,,,14.747603124242422,0.9855067691450328,0.026645030912633927,1.0423745894867351,0.04266968303261535,0.44155641950294766,0.02104728520385987
74,,,,,,14.949625084848483,0.9908482472791167,0.026236781034129086,1.0509550336346578,0.0422771421394538,0.4457926563970941,0.020891415985973424
75,,,,,,15.151647045454544,0.9961082322893107,0.025838202666756054,1.059456877280382,0.04189151416757693,0.44999759769586484,0.020737455868140717
76,,,,,,15.353669006060604,1.0012886461564192,0.02544898244753088,1.067881498616591,0.041512618327814124,0.4541716256884712,0.02058537141036437
77,,,,,,15.555690966666665,1.0063913488745277,0.02506881996419371,1.0762302399484591,0.04114028008030044,0.4583151159864629,0.020435129940661146
78,,,,,,15.757712927272726,1.0114181410007828,0.024697427103050555,1.0845044089288711,0.040774330866767336,0.46242843767666314,0.02028669953320435
79,,,,,,15.959734887878787,1.0163707660773806,0.02433452743554934,1.0927052797409518,0.04041460785647829,0.4665119534697634,0.020140048987207913
80,,,,,,16.16175684848485,1.021250912933319,0.023979855640941884,1.1008340942305743,0.040060953705004884,0.47056601984472485,0.019995147806522857
81,,,,,,16.363778809090906,1.0260602178729512,0.023633156962587942,1.1088920629913739,0.03971321632509236,0.4745909871891279,0.019851966179918423
82,,,,,,16.565800769696967,1.0308002667579081,0.02329418669564459,1.116880366404632,0.03937124866891382,0.4785871999356037,0.019710474962021073
83,,,,,,16.767822730303028,1.0354725969885168,0.02296270970405516,1.1248001556362648,0.039034908521058044,0.48255499669448004,0.019570645654885956
84,,,,,,16.96984469090909,1.0400786993904347,0.022638499964908656,1.1326525535930232,0.0387040583016386,0.4864947103827671,0.019432450390176572
85,,,,,,17.17186665151515,1.0446200200118492,0.022321340138383994,1.1404386558398918,0.03837856487895169,0.49040666834960056,0.019295861911929175
86,,,,,,17.37388861212121,1.0490979618362386,0.022011021161625222,1.148159531480559,0.038058299391146716,0.4942911924982606,0.01916085355987985
87,,,,,,17.57591057272727,1.0535138864153772,0.021707341865014607,1.155816224002727,0.03774313707640773,0.4981485994048795,0.019027399253332827
88,,,,,,17.77793253333333,1.0578691154269575,0.021410108609421392,1.1634097520899371,0.03743295711117576,0.5019792004339398,0.018895473475549696
89,,,,,,17.979954493939392,1.062164932160938,0.021119134943106296,1.1709411104014862,0.037127642455971055,0.505783301850673,0.018765051258640014
90,,,,,,18.181976454545453,1.066402582938459,0.020834241277055496,1.1784112703219274,0.03682707970840224,0.5095612049304525,0.018636108168934587
91,,,,,,18.383998415151513,1.0705832784669331,0.02055525457760444,1.1858211806815706,0.03653115896297422,0.5133132060652806,0.0185086202928236
92,,,,,,18.586020375757574,1.0747081951346962,0.020282008075291454,1.1931717684493157,0.0362397736773312,0.5170395968674587,0.018382564223042377
93,,,,,,18.788042336363635,1.0787784762483967,0.020014340988954535,1.2004639393990852,0.035952820544592305,0.5207406642705311,0.01825791704538845
94,,,,,,18.990064296969695,1.0827952332161064,0.019752098264152536,1.207698578751053,0.03567019937145889,0.524416690627589,0.018134656325854086
95,,,,,,19.192086257575756,1.0867595466789628,0.019495130325054604,1.21487655178881,0.03539181296179122,0.528067953807013,0.018012760098159285
96,,,,,,19.394108218181817,1.0906724675939792,0.019243292838999487,1.2219987044535308,0.035117567005370276,0.5316947272857383,0.017892206851670787
97,,,,,,19.596130178787877,1.0945350182705087,0.018996446492979886,1.2290658639161753,0.03484736997157744,0.5352972802401165,0.01777297551969312
98,,,,,,19.798152139393938,1.0983481933626975,0.018754456781356517,1.2360788391286834,0.03458113300773997,0.5388758776344487,0.017655045468118538
99,,,,,,20.0001741,1.1021129608201308,0.01851719380415234,1.2430384213550862,0.034318769841905454,0.5424307803072594,0.017538396484422958


==> plots/raw_data/calibration/EBTXD_02232301_19-05-2023_eRT6_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,320.5375,0.0026406752941100543,-0.0004999836335535516,-0.001757342897502851,0.0,0.006794277215844788,0.08833720730121626,-0.0006855215458067788,0.05820131771149463,0.0016636793354270108,0.01793419944513247
1,0.124890882925179,320.7886111111111,0.013624186465903701,0.006165652706459251,0.0025999996052078903,0.48720378954701715,0.04865759980452541,0.0835922150455054,0.02724480309720836,0.05647107657639922,0.010340438141484568,0.017685382803902014
2,0.213421129049357,321.0422222222222,0.021398268205185388,0.009706974329272177,0.004638283070679717,0.9744075790940343,0.08831796362815045,0.07928356408931152,0.05435598633362978,0.05483731255691742,0.018897389888374697,0.01744235157265215
3,0.392852967176039,321.0461111111111,0.03912598337059746,0.01995821684541264,0.008433406766854064,1.4616113686410515,0.12597369547735782,0.07535447038185789,0.08069308640779571,0.053292185793745395,0.027337305874352427,0.017204912717036076
4,0.75962112969049,321.06333333333333,0.07157948350917606,0.0402040322534811,0.013340359192039752,1.9488151581880686,0.16179783957109956,0.07175757527360313,0.10629754808964037,0.0518286834175432,0.03566286542323298,0.016972881632675844
5,1.48683386571052,321.0497222222222,0.13765798930291367,0.08747397642008084,0.03327247579959475,2.4360189477350858,0.1959422720603727,0.0684530683524721,0.13120757899487293,0.05044051330681141,0.04387665987958267,0.016746081690753686
6,2.93888799187226,321.03277777777777,0.23780193242767206,0.15985960371950692,0.05597789232882076,2.923222737282103,0.22854101140053448,0.06540724170317423,0.15545847815665254,0.04912201381399709,0.05198119638969375,0.016524343812670986
7,5.94101187383322,320.9997222222222,0.4051425202937827,0.2917277747868209,0.09975984848356236,3.41042652682912,0.2597129061001903,0.06259136417976478,0.17908292393934713,0.04786807672822051,0.0599789014819712,0.016307506071628525
8,11.8725383641531,320.96500000000003,0.6460069097495871,0.5113582050430452,0.18356511438715972,3.897630316376137,0.2895638352847926,0.05998079599202695,0.20211122718613678,0.04667408126431246,0.0678721244593654,0.016095413319161207
9,23.8241215909171,320.8972222222222,0.9478476893671393,0.8390511746163432,0.32072310597029563,4.384834105923154,0.318188524340696,0.057554285811623,0.224571554519592,0.04553583727983821,0.0756631406155587,0.015887916834822675
10,48.2331751651547,320.80305555555555,1.2821169015887328,1.2595091088722778,0.5242168418194719,4.8720378954701715,0.34567205370544646,0.055293407961038085,0.24649012592101402,0.044449536249347416,0.08335415428577785,0.015684873997363038
11,80.8154675333566,320.5202777777778,1.5375443107667506,1.634664729481765,0.7315549449394428,5.359241685017189,0.37209112100136266,0.053182108162218474,0.26789139006391227,0.04341170878702306,0.09094730174232842,0.015486147975877034
12,98.3160001154038,320.65333333333336,1.627355079351216,1.7529961129291827,0.80457878026666,5.846445474564206,0.39751510336742646,0.05120633417636754,0.2887981803411942,0.04241918771949925,0.09844465394423077,0.015291607439521902
13,,,,,,6.333649264111223,0.42200695677855354,0.04935373338568304,0.30923185408221543,0.04146907588081874,0.10584821914969234,0.015101126284515534
14,,,,,,6.82085305365824,0.44562398147335214,0.04761340357794209,0.32921241708724536,0.0405587179397359,0.11315994539953621,0.014914583377226703
15,,,,,,7.308056843205257,0.4684184767173737,0.04597568632565402,0.3487586352992336,0.039685675682374834,0.12038172287915949,0.014731862312261639
16,,,,,,7.795260632752274,0.4904383035599141,0.044431994701926936,0.36788813517491115,0.038847706265717895,0.127515386166077,0.014552851184535713
17,,,,,,8.282464422299292,0.5117273706725951,0.04297466885553989,0.386617494100337,0.038042743033523785,0.1345627163696311,0.01437744237439613
18,,,,,,8.769668211846309,0.5323260555479831,0.04159685432757909,0.4049623220128366,0.03726887854920157,0.14152544316901863,0.014205532344932164
19,,,,,,9.256872001393326,0.5522715711091458,0.0402923990389054,0.42293733523607463,0.036524349552392775,0.1484052467553681,0.014037021450674153
20,,,,,,9.744075790940343,0.5715982860038066,0.03905576568970117,0.4405564234030551,0.03580752358952247,0.1552037596832409,0.013871813756941775
21,,,,,,10.23127958048736,0.5903380054298517,0.03788195694654916,0.4578327102292835,0.03511688710495854,0.16192256863657,0.013709816869156405
22,,,,,,10.718483370034377,0.6085202181865188,0.03676645129114424,0.47477860880203315,0.03445103480994208,0.16856321611373667,0.013550941771482382
23,,,,,,11.205687159581394,0.6261723147096585,0.035705147799276866,0.491405871969016,0.03380866017214944,0.17512720203618684,0.013395102674207817
24,,,,,,11.692890949128412,0.6433197800853062,0.034694318432760274,0.5077256383386283,0.033188546890450456,0.1816159852847039,0.013242216869317714
25,,,,,,12.180094738675429,0.659986365408748,0.03373056667834772,0.5237484743425684,0.03258956123781675,0.18803098516721214,0.01309220459375106
26,,,,,,12.667298528222446,0.6761942403392502,0.032810791569992975,0.5394844127584967,0.03201064517096066,0.1943735828217306,0.012944988899869224
27,,,,,,13.154502317769463,0.6919641292723873,0.03193215629446186,0.5549429880443337,0.03145081011860395,0.2006451225578867,0.01280049553269591
28,,,,,,13.64170610731648,0.7073154331956588,0.03109206071334031,0.5701332687957138,0.030909131371657943,0.20684691314018683,0.012658652813519395
29,,,,,,14.128909896863497,0.7222663389954903,0.030288117243139397,0.5850638876031633,0.030384743008350888,0.21298022901604857,0.012519391529475694
30,,,,,,14.616113686410515,0.7368339177341339,0.029518129624336916,0.5997430685550533,0.0298768332957198,0.21904631149142265,0.01238264482875725
31,,,,,,15.103317475957532,0.7510342132048646,0.028780074183636015,0.6141786526056199,0.029384640516102557,0.22504636985666168,0.012248348121115698
32,,,,,,15.590521265504549,0.7648823218963414,0.028072083254477992,0.628378121003894,0.028907449173499956,0.23098158246514144,0.012116438983349319
33,,,,,,16.077725055051566,0.7783924653464673,0.027392430471305993,0.6423486169587235,0.028444586540072404,0.23685309776698937,0.011986857069486372
34,,,,,,16.564928844598583,0.7915780557380341,0.026739517695143006,0.6560969656968927,0.027995419507716113,0.2426620353001423,0.011859544025394362
35,,,,,,17.0521326341456,0.8044517554791404,0.026111863363243355,0.6696296930552685,0.027559351713732888,0.24840948664083037,0.011734443407562998
36,,,,,,17.539336423692617,0.8170255314178176,0.02550809208512766,0.6829530427336956,0.027135820913152746,0.2540965163154569,0.011611500605824785
37,,,,,,18.026540213239635,0.8293107042599512,0.02492692533220406,0.6960729923227624,0.02672429657336408,0.25972416267574533,0.011490662769792416
38,,,,,,18.513744002786652,0.8413179936904217,0.024367173089216102,0.7089952682093744,0.02632427766941418,0.2652934387389063,0.011371878738806112
39,,,,,,19.00094779233367,0.8530575596376477,0.023827726353592024,0.7217253594531162,0.025935290660716554,0.2708053329944906,0.01125509897519713
40,,,,,,19.488151581880686,0.8645390400700083,0.023307550383933538,0.734268530717525,0.02555688763198646,0.276260810179501,0.011140275500685816
41,,,,,,19.975355371427703,0.8757715856677327,0.02280567861181305,0.7466298343324761,0.025188644583060322,0.2816608120232425,0.011027361835743788
42,,,,,,20.46255916097472,0.8867638916747979,0.02232120714210434,0.7588141215568144,0.024830159853871547,0.2870062579633214,0.010916312941760441
43,,,,,,20.949762950521738,0.8975242272013019,0.021853289776551866,0.7708260531040281,0.024481052672283107,0.29229804583411895,0.010807085165863607
44,,,,,,21.436966740068755,0.9080604622170132,0.0214011335034323,0.7826701089880849,0.02414096181373989,0.2975370525289994,0.010699636188253465
45,,,,,,21.924170529615772,0.9183800924507042,0.02096399440318451,0.7943505977414517,0.02380954436282279,0.30272413463744513,0.010593924971917187
46,,,,,,22.41137431916279,0.9284902623869624,0.020541173925950344,0.8058716650527311,0.02348647456777914,0.30786012905824406,0.010489911714599702
47,,,,,,22.898578108709806,0.9383977865320332,0.02013201550222132,0.81723730186722,0.023171442779986572,0.3129458535898077,0.010387557802913502
48,,,,,,23.385781898256823,0.9481091691024628,0.01973590145234475,0.8284513519899743,0.022864154471092864,0.3179821074986243,0.010286825768477136
49,,,,,,23.87298568780384,0.9576306222746234,0.019352250164607898,0.839517519227596,0.022564329321274394,0.3229696720668202,0.010187679245978612
50,,,,,,24.360189477350858,0.9669680831193075,0.018980513515074356,0.8504393741019278,0.0222717003726811,0.3279093111197345,0.010090082933065887
51,,,,,,24.847393266897875,0.9761272293332557,0.018620174505365447,0.861220360166078,0.021986013242694485,0.33280177153438234,0.009994002551972312
52,,,,,,25.334597056444892,0.9851134938685546,0.018270745097220955,0.8718637999507158,0.021707025392125722,0.3376477837296244,0.009899404812790127
53,,,,,,25.82180084599191,0.9939320785510819,0.01793176422499015,0.8823729005663065,0.0214345054439293,0.34244806213882684,0.009806257378310071
54,,,,,,26.309004635538926,1.002587966770532,0.017602795969238846,0.8927507589849004,0.02116823254841019,0.34720330566576013,0.009714528830349768
55,,,,,,26.796208425085943,1.0110859353167718,0.017283427876449844,0.9030003670232291,0.02090799579126467,0.351914198124438,0.009624188637497899
56,,,,,,27.28341221463296,1.0194305654303877,0.016973269411373133,0.9131246160471436,0.02065359364112005,0.3565814086635733,0.009535207124205254
57,,,,,,27.770616004179978,1.0276262531290432,0.01667195052997756,0.9231263014158939,0.020404833433532478,0.36120559217628856,0.009447555441157506
58,,,,,,28.257819793726995,1.0356772188657433,0.016379120362189695,0.9330081266833211,0.02016153088866636,0.36578738969569236,0.009361205536868162
59,,,,,,28.745023583274012,1.0435875165700668,0.016094445994699738,0.942772707571747,0.01992350966011794,0.37032742877690217,0.009276130130433513
60,,,,,,29.23222737282103,1.0513610421189645,0.01581761134508492,0.9524225757331617,0.01969060091256201,0.37482632386606285,0.009192302685394527
61,,,,,,29.719431162368046,1.0590015412796516,0.015548316119364438,0.9619601823112223,0.019462642926095994,0.37928467665689164,0.00910969738465361
62,,,,,,30.206634951915063,1.0665126171634818,0.01528627484586806,0.9713879013165932,0.019239480725333134,0.3837030764352478,0.009028289106396893
63,,,,,,30.69383874146208,1.0738977372263898,0.01503121597898642,0.9807080328272432,0.019020965731457364,0.3880821004122084,0.008948053400975398
64,,,,,,31.181042531009098,1.0811602398485107,0.014782881066982407,0.9899228060244755,0.018806955435598304,0.39242231404610417,0.00886896646870085
65,,,,,,31.668246320556115,1.0883033405228717,0.01454102397859086,0.9990343820747154,0.018597313092017755,0.396724271353951,0.008791005138514198
66,,,,,,32.15545011010313,1.0953301376806301,0.01430541018362341,1.0080448568663558,0.018391907429719734,0.4009885152126949,0.008714146847487128
67,,,,,,32.64265389965015,1.1022436181780766,0.01407581608323505,1.0169562636103242,0.018190612381206183,0.40521557765066446,0.00863836962111889
68,,,,,,33.129857689197166,1.1090466624686366,0.013852028385903239,1.0257705753124364,0.017993306827200743,0.40940598012960944,0.008563652054392702
69,,,,,,33.61706147874418,1.1157420494812404,0.013633843525525323,1.0344897071250438,0.01779987435625456,0.4135602338176891,0.008489973293557794
70,,,,,,34.1042652682912,1.1223324612247836,0.013421067118358998,1.0431155185849827,0.01761020303823169,0.4176788398537541,0.008417313018604893
71,,,,,,34.59146905783822,1.1288204871368481,0.01321351345581853,1.051649815744355,0.017424185210748046,0.4217622896032552,0.008345651426404598
72,,,,,,35.078672847385235,1.1352086281934985,0.01301100503039873,1.0600943532002396,0.017241717277707846,0.42581106490608844,0.008274969214479556
73,,,,,,35.56587663693225,1.1414993007956569,0.01281337209223345,1.0684508360290392,0.01706269951914558,0.4298256383166869,0.008205247565382882
74,,,,,,36.05308042647927,1.147694840446431,0.012620452234007205,1.0767209216307816,0.016887035911640105,0.43380647333664113,0.008136468131656539
75,,,,,,36.540284216026286,1.1537975052326885,0.01243209000213067,1.084906221488365,0.016714633958621494,0.43775402464012997,0.008068613021344774
76,,,,,,37.027488005573304,1.1598094791232,0.012248136532264666,1.0930083028464077,0.016545404529940643,0.4416687382924209,0.00800166478403885
77,,,,,,37.51469179512032,1.1657328750947789,0.01206844920743526,1.1010286903140734,0.016379261710117027,0.44555105196169775,0.007935606397430515
78,,,,,,38.00189558466734,1.1715697380970278,0.01189289133712588,1.1089688673959641,0.016216122654721856,0.4494013951244573,0.007870421254352715
79,,,,,,38.489099374214355,1.177322047865542,0.011721331855862773,1.1168302779549222,0.01605590745439234,0.4532201892647057,0.00780609315028708
80,,,,,,38.97630316376137,1.1829917215927337,0.011553645039928732,1.124614327610342,0.015898539006008135,0.4570078480671783,0.007742606271318731
81,,,,,,39.46350695330839,1.1885806164647954,0.011389710240948155,1.132322385075375,0.015743942890593676,0.46076477760479573,0.0076799451825198374
82,,,,,,39.95071074285541,1.1940905320727393,0.011229411635184962,1.1399557834362013,0.01559204725754031,0.4644913765205631,0.007618094816744213
83,,,,,,40.437914532402424,1.1995232127049007,0.011072637987484943,1.147515821376359,0.015442782714769811,0.46818803620410443,0.007557040463816146
84,,,,,,40.92511832194944,1.204880349527802,0.010919282428876137,1.1550037643489328,0.0152960822244866,0.47185514096302356,0.007496767760097345
85,,,,,,41.41232211149646,1.2101635826617985,0.010769242246916153,1.1624208456992502,0.015151881004189705,0.4754930681892712,0.00743726267841673
86,,,,,,41.899525901043475,1.2153745031575196,0.010622418687943886,1.169768267740567,0.015010116432637442,0.4791021885206905,0.007378511518348374
87,,,,,,42.38672969059049,1.2205146548787016,0.010478716770456264,1.1770472027850856,0.014870727960478084,0.48268286599790855,0.0073205008968237105
88,,,,,,42.87393348013751,1.2255855362966623,0.010338045108888212,1.1842587941325164,0.01473365702527865,0.4862354582167333,0.007263217739064663
89,,,,,,43.36113726968453,1.230588602201316,0.010200315747127113,1.1914041570182585,0.014598846970701329,0.4897603164762063,0.007206649269824983
90,,,,,,43.848341059231544,1.2355252653333246,0.010065444001141606,1.1984843795231683,0.014466242969593276,0.4932577859224643,0.00715078300492765
91,,,,,,44.33554484877856,1.2403968979416724,0.009933348310149295,1.2055005234467626,0.014335791950770444,0.49672820568854403,0.007095606743086746
92,,,,,,44.82274863832558,1.2452048332707086,0.00980395009578901,1.2124536251456106,0.014207442529290142,0.5001719090302734,0.007041108558002728
93,,,,,,45.309952427872595,1.2499503669804186,0.009677173628801137,1.2193446963385646,0.014081144940019904,0.5035892234583716,0.00698727679072049
94,,,,,,45.79715621741961,1.2546347585034818,0.009552945902754338,1.2261747248803896,0.013956850974322229,0.5069804708668918,0.00693410004224009
95,,,,,,46.28436000696663,1.2592592323424334,0.009431196514389156,1.2329446755052726,0.013834513919686103,0.5103459676581209,0.0068815671663704815
96,,,,,,46.77156379651365,1.2638249793100633,0.009311857550178515,1.2396554905416046,0.013714088502146463,0.5136860248640568,0.0068296672628169654
97,,,,,,47.258767586060664,1.2683331577159793,0.009194863478732676,1.2463080905993553,0.01359553083134255,0.5170009482645704,0.006778389670493513
98,,,,,,47.74597137560768,1.2727848945021083,0.009080151048701223,1.2529033752312992,0.01347879834807515,0.5202910385023654,0.006727723961051485
99,,,,,,48.2331751651547,1.277181286329725,0.008967659191848271,1.2594422235692688,0.013363849774231084,0.5235565911948339,0.006677659932616615


==> plots/raw_data/calibration/EBTXD_10172301_02-04-2024_HUG_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_red,fit_green,fit_blue
0,0.0,26.06,0.0019066952938784883,-0.002111141323164234,-0.0027342598749802247,,,
1,0.1001334,26.595277777777778,0.007262358461769425,0.005486350522217543,-0.019365922742560056,0.005624411795004693,0.0016904100481679712,-0.022891068686230517
2,0.2002668,26.61527777777778,0.014101651459843873,0.010799858508361404,-0.02045506583189336,0.013011493218180285,0.006627152976523895,-0.02138928417803249
3,1.0003523,26.600833333333334,0.07272434869871455,0.04881580353219099,-0.0056281231834625495,0.06961499258902382,0.04524765216932143,-0.009497846257403726
4,3.0000752,26.587222222222223,0.19264149744014913,0.13274176256106648,0.018468987803219504,0.194908614172405,0.13590560758150386,0.019411100260374514
5,4.9997981,26.591944444444444,0.30024499073179606,0.21597174677043252,0.04391123588535509,0.30187363963066677,0.21927306501958732,0.04722197014010553
6,7.9998733,26.56138888888889,0.43237995044912936,0.3271006748464661,0.08649121275947949,0.4368964143405529,0.33302185549114066,0.08704043367830484
7,9.9995962,26.527222222222225,0.5057697042971028,0.3909159232955576,0.101944967508214,0.5139064929609836,0.40249968587153373,0.11240465075215375
8,15.000376,26.47694444444444,0.6750564719722787,0.5585827403778234,0.17423157430252445,0.6736422878802438,0.5584549739601934,0.17211530806539704
9,20.0001741,26.40861111111111,0.8055341537583922,0.6969234055821434,0.22465226117661918,0.7997425638199555,0.6943112457505128,0.22708892228434366
10,29.9997703,26.359166666666667,1.0014313262365222,0.9383240215461996,0.333725597801719,0.9885110634591908,0.9231225282375013,0.32520653743890204
11,40.0003482,26.285277777777775,1.1195796038339134,1.1131559578987535,0.4136804821727566,1.124725319873652,1.1119496697303595,0.41050814758756704
12,49.9999444,26.189166666666665,1.2259053245613825,1.2697361225506838,0.4836245385784438,1.2285167437875397,1.2730850287151254,0.48559573855028826
13,59.9995406,26.04111111111111,1.3089884921570616,1.4105734753009962,0.5499182514656857,1.3106458363987288,1.4139389679471612,0.5523853880566142


==> plots/raw_data/calibration/HDV2_02042104_11-03-2022_eRT6_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,5.661666666666666,0.0036808703443353763,0.0017277734986733604,0.00864065393379352,0.0,0.03034412570620675,0.004218075779072405,0.016994680242345118,0.0017869748101368556,0.01482933142011719,0.0007813799865327171
1,0.0,5.661666666666666,0.0026587754681357077,-0.0010706109315409993,0.002385165665084676,10.1010101010101,0.07188583808605524,0.004010395970691249,0.03485375159842413,0.0017493682765079863,0.022652502656888205,0.0007676725178533112
2,5.1,5.660555555555556,0.05228816875884199,0.025092373631786978,0.02075895462210491,20.2020202020202,0.11142288016916603,0.003820745026126165,0.052340299419579725,0.0017132011957733115,0.030339146649530177,0.0007543450909237996
3,10.2,5.660833333333333,0.052924724172504406,0.026418570694510125,0.020398366644555445,30.3030303030303,0.14912574939464812,0.003646889307890401,0.06946845138908253,0.0016783929747351274,0.03789302768287206,0.0007413830753230068
4,24.6,5.660833333333333,0.24329174046280477,0.1124079330939779,0.058194696632322726,40.4040404040404,0.18514423376571623,0.0034869492555704286,0.0862515514027375,0.0016448689231363632,0.04531776595994915,0.0007287725656676365
5,49.1,5.661111111111111,0.14085971625290167,0.0653831710298345,0.03661097901132084,50.505050505050505,0.2196106331645453,0.0033393319051053237,0.10270221646376393,0.0016125597229639085,0.05261684470067101,0.0007165003376216263
6,95.5,5.661111111111111,0.399636909808809,0.19727527498813957,0.09422199215635037,60.6060606060606,0.2526423777559465,0.003202678274028076,0.11883238850734044,0.001581400953994366,0.0597936168123016,0.000704553807059627
7,190.6,5.661111111111111,0.6130205619660429,0.32431900514573353,0.14963697042288196,70.7070707070707,0.284344174018072,0.003075821927200872,0.13465338168756433,0.0015513326687490163,0.06685131116226894,0.0006929209921242222
8,372.9,5.661388888888889,0.8665504627908756,0.4989321584988209,0.23034013674206483,80.8080808080808,0.31480977710984503,0.0029577560460608715,0.15017592559537604,0.0015222990109574174,0.07379303848133013,0.0006815904779407618
9,561.1,5.661388888888889,1.0427860459887677,0.6370005530518397,0.30278270381900524,90.9090909090909,0.34412346502781027,0.0028476070326905532,0.16541020482052296,0.0014942478724208723,0.08062179692282805,0.0006705513837754473
10,1000.0,7799.873333333334,1.4264574294203338,0.9577615914871093,0.4405622798778332,101.01010101010101,0.3723612728071087,0.002744613184241094,0.18036589522251464,0.0014671305838412614,0.08734047730172673,0.0006597933324418215
11,1250.0,7799.895833333333,1.5233733725279872,1.0667058126187416,0.5122325185243067,111.1111111111111,0.39959203216229433,0.0026481073366782966,0.19505219723372005,0.001440901635756489,0.09395186803522199,0.0006493064217783712
12,,,,,,121.2121212121212,0.4258782522497776,0.0025575026418441205,0.20947786648133118,0.0014155184262168222,0.10045865980502228,0.000639081198035736
13,,,,,,131.3131313131313,0.45127686982499127,0.0024722808371802677,0.22365124198311073,0.0013909410322596398,0.10686344995983105,0.0006291086310262466
14,,,,,,141.4141414141414,0.4758398913662205,0.0023919825129157784,0.23758027214401073,0.0013671320026044347,0.1131687466751463,0.0006193800909013423
15,,,,,,151.5151515151515,0.499614945313002,0.0023161989908488936,0.2512725387563215,0.0013440561693042398,0.11937697288618644,0.0006098873264340102
16,,,,,,161.6161616161616,0.5226457591070149,0.0022445655117566063,0.26473527918456474,0.0013216804763615095,0.12549047000857158,0.0006006224446938628
17,,,,,,171.7171717171717,0.544972572997347,0.0021767554918546246,0.2779754068974303,0.001299973823552196,0.13151150146030005,0.0005915778920119542
18,,,,,,181.8181818181818,0.5666325004093045,0.002112475657579294,0.2909995304923762,0.0012789069239064921,0.1374422559975628,0.0005827464361410245
19,,,,,,191.91919191919192,0.5876598429488659,0.002051461905885298,0.3038139713437685,0.0012584521734730423,0.14328485087602907,0.0005741211495246605
20,,,,,,202.02020202020202,0.6080863667271601,0.0019934757668983623,0.3164247799923582,0.001238583532148965,0.1490413348483968,0.0005656953935959326
21,,,,,,212.1212121212121,0.6279415455677642,0.0019383013690904933,0.3288377513823051,0.0012192764144940737,0.1547136910082329,0.0005574628040325026
22,,,,,,222.2222222222222,0.6472527757480689,0.0018857428256175066,0.3410584390416447,0.0012005075895668304,0.16030383948942245,0.0005494172769010488
23,,,,,,232.3232323232323,0.6660455661812411,0.0018356219751725663,0.3530921682929077,0.0011822550889241698,0.16581364002988933,0.0005415529556291849
24,,,,,,242.4242424242424,0.6843437073338086,0.0017877764224959655,0.3649440485724193,0.001164498122019293,0.171244894407659,0.0005338642187479083
25,,,,,,252.5252525252525,0.702169421669412,0.0017420578331735523,0.3766189849294801,0.0011472169983125888,0.17659934875677666,0.0005263456683520476
26,,,,,,262.6262626262626,0.71954349799115,0.0016983304450398566,0.3881216887700828,0.001130393055482317,0.18187869577008448,0.0005189921192302256
27,,,,,,272.7272727272727,0.7364854117069559,0.001656469764751913,0.39945668790395317,0.0011140085931849386,0.187084576795391,0.0005117985886195619
28,,,,,,282.8282828282828,0.7530134327515625,0.001616361423207324,0.4106283359484295,0.0010980468118709367,0.19221858383113447,0.0005047602865437189
29,,,,,,292.9292929292929,0.7691447226545663,0.0015779001676725559,0.42164082113796103,0.0010824917562116396,0.19728226142723249,0.0004978726066960013
30,,,,,,303.030303030303,0.7848954220385278,0.0015409889719435177,0.43249817458374945,0.0010673282627366647,0.20227710849644476,0.0004911311178320613
31,,,,,,313.1313131313131,0.8002807296572766,0.0015055382487210228,0.44320427802420154,0.001052541911320837,0.2072045800412293,0.0004845315556393675
32,,,,,,323.2323232323232,0.8153149739371967,0.0014714651507607083,0.4537628711034114,0.0010381189801944267,0.21206608880074806,0.0004780698150529901
33,,,,,,333.3333333333333,0.8300116778588045,0.0014386929493395138,0.4641775582117367,0.0010240464041817363,0.21686300682239187,0.0004717419429894559
34,,,,,,343.4343434343434,0.8443836179088384,0.0014071504802403059,0.47445181491971394,0.0010103117359009687,0.22159666696190836,0.00046554413147244624
35,,,,,,353.5353535353535,0.8584428777413362,0.001376771648850157,0.48458899403398215,0.000996903109683259,0.22626836431596728,0.000459472711125975
36,,,,,,363.6363636363636,0.8722008971073867,0.0013474949871425013,0.49459233130154967,0.0009838092079911102,0.23087935759076325,0.00045352414501239566
37,,,,,,373.73737373737373,0.8856685165453686,0.0013192632563065727,0.5044649507866281,0.00097101923013655,0.23543087041002558,0.0004476950227941647
38,,,,,,383.83838383838383,0.8988560182648664,0.0012920230896298094,0.5142098699423331,0.0009585228631173405,0.23992409256560943,0.00044198205519975123
39,,,,,,393.93939393939394,0.9117731636066744,0.0012657246709553308,0.5238300043977935,0.0009463102544058004,0.24436018121364517,0.00043638206877541816
40,,,,,,404.04040404040404,0.9244292274172199,0.0012403214446477398,0.5333281724796237,0.0009343719865393984,0.2487402620190477,0.0004308920009058507
41,,,,,,414.1414141414141,0.9368330296373666,0.0012157698535232584,0.5427070994852483,0.0009226990533754514,0.2530654302510188,0.0004255088950877493
42,,,,,,424.2424242424242,0.9489929643720816,0.001192029101648544,0.5519694217242463,0.0009112828378841522,0.2573367518320238,0.00042022989644157016
43,,,,,,434.3434343434343,0.960917026678177,0.0011690609392980998,0.5611176903426658,0.0009001150913648995,0.2615552643425747,0.00041505224744757546
44,,,,,,444.4444444444444,0.9726128372816791,0.001146829467692516,0.5701543749441393,0.0008891879139806275,0.26572197798402397,0.0004099732838932659
45,,,,,,454.5454545454545,0.9840876654138551,0.0011253009614269774,0.5790818670206286,0.0008784937365136466,0.26983787650143626,0.0004049904310201138
46,,,,,,464.6464646464646,0.9953484499350826,0.001104443706748223,0.5879024832046735,0.0008680253032544915,0.27390391806849984,0.0004001011998582926
47,,,,,,474.7474747474747,1.0064018188982717,0.0010842278540540734,0.5966184683541824,0.0008577756559425279,0.2779210361363187,0.00039530318373882776
48,,,,,,484.8484848484848,1.0172541076880868,0.0010646252831775134,0.6052319984799995,0.000847738118683666,0.28189014024782705,0.00039059405497326414
49,,,,,,494.9494949494949,1.0279113758585485,0.0010456094801811124,0.6137451835257697,0.0008379062837765115,0.28581211681947405,0.00038597156169157333
50,,,,,,505.050505050505,1.0383794227794487,0.0010271554245306648,0.6221600700089525,0.0008282739983837588,0.289687829891728,0.0003814335248296055
51,,,,,,515.1515151515151,1.048663802191244,0.0010092394856422015,0.6304786435312276,0.0008188353519905958,0.293518121849873,0.0003769778352579285
52,,,,,,525.2525252525252,1.0587698357584978,0.0009918393279064062,0.6387028311659629,0.0008095846645964355,0.29730381411648643,0.00037260245104440396
53,,,,,,535.3535353535353,1.068702625703385,0.0009749338233910142,0.6468345037298999,0.000800516475590432,0.30104570781690837,0.0003683053948433177
54,,,,,,545.4545454545454,1.0784670665931408,0.0009585029715067952,0.6548754779457328,0.0007916255332650268,0.3047445844189507,0.00036408475140431624
55,,,,,,555.5555555555555,1.0880678563485056,0.0009425278249976659,0.662827518501803,0.0007829067849252385,0.3084012063480224,0.00035993866519481153
56,,,,,,565.6565656565656,1.0975095065340936,0.0009269904216817394,0.6706923400147349,0.0007743553675545826,0.31201631757878623,0.0003558653381298946
57,,,,,,575.7575757575758,1.106796351986139,0.0009118737214287096,0.6784716089004413,0.0007659665990014113,0.31559064420440386,0.0003518630274041505
58,,,,,,585.8585858585858,1.1159325598281216,0.000897161547910941,0.6861669451585904,0.0007577359696521358,0.31912489498437313,0.0003479300434201039
59,,,,,,595.959595959596,1.1249221379203656,0.0008828385347117544,0.6937799240752932,0.000749659134560238,0.32261976187190783,0.00034406474780832556
60,,,,,,606.060606060606,1.133768942785682,0.0008688900754154214,0.7013120778484588,0.0007417319060022291,0.32607592052176065,0.0003402655515345267
61,,,,,,616.1616161616162,1.1424766870495418,0.0008553022773399059,0.7087648971400091,0.0007339502464337779,0.32949403077934747,0.00033653091308923224
62,,,,,,626.2626262626262,1.1510489464299956,0.0008420619186059761,0.7161398325588515,0.0007263102618211332,0.33287473715198435,0.00033285933675588085
63,,,,,,636.3636363636364,1.1594891663096223,0.0008291564082653996,0.723438296078294,0.0007188081953247214,0.33621866926301136,0.00032924937095343327
64,,,,,,646.4646464646464,1.1678006679191129,0.0008165737492369708,0.7306616623913438,0.0007114404213134088,0.3395264422895332,0.0003256996066497942
65,,,,,,656.5656565656565,1.175986654159685,0.0008043025038224175,0.7378112702071284,0.0007042034396894063,0.34279865738448007,0.00032220867584255763
66,,,,,,666.6666666666666,1.1840502150893204,0.0007923317615951506,0.7448884234914865,0.000697093870505173,0.3460359020836457,0.00031877525010378516
67,,,,,,676.7676767676767,1.191994333095834,0.0007806511094735856,0.7518943926545796,0.0006901084488549383,0.349238750698337,0.0003153980391857021
68,,,,,,686.8686868686868,1.199821887777956,0.0007692506038076409,0.7588304156882241,0.0006832440200246349,0.3524077646942374,0.00031207578968437414
69,,,,,,696.9696969696969,1.2075356605539649,0.0007581207443222253,0.7656976992554748,0.0006764975348851237,0.3555434930570492,0.000308807283758584
70,,,,,,707.070707070707,1.2151383390158967,0.0007472524497752101,0.7724974197348424,0.0006698660455145857,0.3586464726454665,0.0003055913379012786
71,,,,,,717.1717171717171,1.222632521045981,0.0007366370351997519,0.7792307242213946,0.0006633467010368966,0.36171722853199023,0.0003024268017611017
72,,,,,,727.2727272727273,1.230020718710699,0.0007262661906119909,0.7858987314868598,0.0006569367436636477,0.3647562743320866,0.00029931255701165597
73,,,,,,737.3737373737373,1.2373053619467058,0.0007161319610752583,0.7925025329007298,0.0006506335049282853,0.3677641125221503,0.00029624751626626815
74,,,,,,747.4747474747475,1.2444888020518097,0.0007062267280210633,0.7990431933142499,0.0006444344021015742,0.3707412347467321,0.000293230622036145
75,,,,,,757.5757575757575,1.2515733149932318,0.0006965431917354286,0.8055217519090724,0.0006383369347782836,0.37368812211544894,0.00029026084572992053
76,,,,,,767.6767676767677,1.258561104544492,0.0006870743549266618,0.8119392230122582,0.0006323386816256251,0.37660524548999236,0.00028733718669269963
77,,,,,,777.7777777777777,1.2654543052614462,0.0006778135072974863,0.8182965968792133,0.000626437297284575,0.3794930657616201,0.0002844586712827995
78,,,,,,787.8787878787879,1.2722549853072576,0.0006687542110506658,0.8245948404460632,0.0006206305094157553,0.38235203411950763,0.0002816243519844859
79,,,,,,797.9797979797979,1.2789651491353997,0.0006598902872629213,0.8308348980528824,0.0006149161158820707,0.3851825923103098,0.00027883330655508533
80,,,,,,808.0808080808081,1.2855867400391516,0.0006512158030670798,0.8370176921391284,0.0006092919820607694,0.38798517288927553,0.00027608463720493834
81,,,,,,818.1818181818181,1.2921216425754671,0.0006427250595871056,0.8431441239125466,0.0006037560382780444,0.39076019946323953,0.0002733774698087378
82,,,,,,828.2828282828282,1.298571684870562,0.0006344125805749489,0.8492150739927568,0.0005983062773597091,0.39350808692579975,0.00027071095314686516
83,,,,,,838.3838383838383,1.304938640814066,0.0006262731017020658,0.8552314030306556,0.0005929407522918653,0.39622924168497675,0.0002680842581754121
84,,,,,,848.4848484848484,1.3112242321481293,0.0006183015604620505,0.8611939523047223,0.0005876575739858405,0.3989240618836417,0.0002654965773236369
85,,,,,,858.5858585858585,1.3174301304574538,0.0006104930866441,0.8671035442952549,0.0005824549091420191,0.4015929376129776,0.0002629471238176657
86,,,,,,868.6868686868686,1.3235579590658173,0.0006028429933400372,0.8729609832375012,0.0005773309782074936,0.40423625111924105,0.00026043513102931126
87,,,,,,878.7878787878788,1.3296092948443123,0.0005953467684503702,0.8787670556546183,0.0005722840534227685,0.40685437700406657,0.0002579598518489327
88,,,,,,888.8888888888888,1.3355856699361681,0.0005880000666574033,0.8845225308713307,0.0005673124569530166,0.40944768241855206,0.00025552055808131344
89,,,,,,898.989898989899,1.3414885734027302,0.0005807987018357235,0.890228161509121,0.0005624145590996483,0.4120165272513577,0.0002531165398635842
90,,,,,,909.090909090909,1.3473194527948675,0.0005737386398725342,0.8958846839637458,0.0005575887765881999,0.4145612643110289,0.0002507471051042642
91,,,,,,919.1919191919192,1.353079715653819,0.0005668159918722595,0.9014928188658249,0.0005528335709287622,0.41708223950275936,0.00024841157894253744
92,,,,,,929.2929292929292,1.3587707309452433,0.0005600270077216572,0.9070532715252223,0.0005481474468453947,0.41957979199978734,0.0002461093032269224
93,,,,,,939.3939393939394,1.3643938304299914,0.0005533680699933383,0.9125667323598972,0.0005435289507711576,0.4220542544096239,0.0002438396360125355
94,,,,,,949.4949494949494,1.3699503099749255,0.0005468356881671281,0.918033877309868,0.0005389766694055911,0.4245059529352917,0.00024160195107618236
95,,,,,,959.5959595959596,1.3754414308068896,0.0005404264931501174,0.9234553682369122,0.0005344892283316343,0.42693520753175346,0.0002393956374485492
96,,,,,,969.6969696969696,1.3808684207127586,0.0005341372320775633,0.9288318533105818,0.0005300652906891504,0.4293423320576969,0.00023722009896280012
97,,,,,,979.7979797979797,1.386232475188323,0.0005279647633779998,0.9341639673810942,0.0005257035559023699,0.43172763442284373,0.00023507475381891654
98,,,,,,989.8989898989898,1.3915347585385913,0.0005219060520870427,0.9394523323396318,0.0005214027584587163,0.4340914167309304,0.00023295903416314703
99,,,,,,1000.0,1.3967764049319535,0.0005159581653953997,0.9446975574665549,0.0005171616667366065,0.43643397541851797,0.0002308723856819633


==> plots/raw_data/calibration/MDV3_10272002_19-05-2023_eRT6_nOD_calibdata.csv <==
idx,dose,dT,red,green,blue,fit_doses,fit_red,derivative_red,fit_green,derivative_green,fit_blue,derivative_blue
0,0.0,336.6347222222222,0.0022705067416314085,-0.0020508628960460426,-0.003512176921725578,0.0,0.005308955430326254,0.03799673946398342,0.0021456017281683806,0.025131478712456558,0.006522177877385842,0.007767202735614871
1,0.123309985672962,337.1175,0.00480983783612704,0.001917321261572783,-0.0001354454568103002,0.9946877761679354,0.04210858411507699,0.03602599550080197,0.026741295837364717,0.024330355548914932,0.014184973902419785,0.007640793328516878
2,0.218163820806009,337.11888888888893,0.009752703601072853,0.009459571635118465,0.015861563448059807,1.9893755523358707,0.07703479807988377,0.03422611579548721,0.05056256627056516,0.02357373289903612,0.021723671584224336,0.007517660297005687
3,0.394433864428256,337.1186111111111,0.01803336381351401,0.013735959380273444,0.01525129242489967,2.9840633285038063,0.11024688531298277,0.03257624952237886,0.07365187430455578,0.022858051622322507,0.02914147046995253,0.007397685109925184
4,0.768316064577686,337.11611111111114,0.033185449989185524,0.02291659639998637,0.01429687801765522,3.9787511046717414,0.14188506558745864,0.031058792995873642,0.09604832868196814,0.022180121570703308,0.03644145498705998,0.007280754774616279
5,1.48999566021496,337.09722222222223,0.06036027225867937,0.03916284830225126,0.015856969287072805,4.973438880839677,0.17207340546199432,0.029658781724073963,0.11778802884256157,0.021537074990370855,0.043626599792614476,0.00716676151941458
6,2.94679247813335,337.0780555555556,0.11820983530387155,0.07450978254204849,0.033979649615354685,5.968126657007613,0.20092219713883558,0.02836341409931473,0.1389043653357626,0.020926326810952682,0.050699774817645524,0.007055602497686208
7,5.91729841504995,337.0416666666667,0.212113850909517,0.14179958740394283,0.055415170105795705,6.962814433175548,0.2285299153055369,0.02716167463141846,0.1594282836685301,0.020345540662950693,0.05766375002711086,0.006947179511717886
8,11.8630529806398,337.0058333333333,0.3473141967767531,0.24596749103411514,0.08214914602333506,7.957502209343483,0.2549848387138376,0.0260440332711286,0.17938851680218645,0.01979259968206992,0.06452119991445192,0.006841398754926127
9,23.8557395359615,336.9405555555556,0.5669349120112592,0.44400741438434116,0.1651523296067609,8.952189985511419,0.2803664031312011,0.02500220348033963,0.19881179066466315,0.01926558133180934,0.07127470774825197,0.006738170570984468
10,48.9129609836082,336.8411111111111,0.8382166629063708,0.708190014240528,0.27733786000237165,9.946877761679353,0.30474633734388207,0.024028946081067107,0.2177230063511772,0.01876273561357324,0.07792676958718181,0.006637409228588842
11,98.4740898406256,336.6902777777778,1.128262780403103,1.0268373498720593,0.4342762827159167,10.94156553784729,0.3281896226514528,0.02311790908662528,0.23614540211600277,0.018282466144230305,0.0844797980781944,0.006539032710690531
12,199.888648570376,336.55555555555554,1.437154420514045,1.4043945288681314,0.6638569367711704,11.936253314015225,0.35075530776315317,0.022263496043294004,0.25410069778666056,0.017823313670340263,0.09093612605181842,0.006442962517125255
13,,,,,,12.93094109018316,0.37249720447289936,0.021460757132790373,0.27160922384061964,0.017383941660675584,0.09729800992738463,0.006349123479656599
14,,,,,,13.925628866351095,0.3934644844416871,0.02070529857390461,0.2886900370584585,0.01696312367766335,0.10356763294007189,0.0062574435885333485
15,,,,,,14.92031664251903,0.41370219348401815,0.019993206833932763,0.30536102439446544,0.016559732276663505,0.10974710820081685,0.006167853829734138
16,,,,,,15.915004418686966,0.4332516966687517,0.019320984900772904,0.32163899647628436,0.016172729221700828,0.11583848159932779,0.006080288032139905
17,,,,,,16.9096921948549,0.4521510651050694,0.01868549843468851,0.3375397719517746,0.015801156839043703,0.12184373455972998,0.0059946827239356895
18,,,,,,17.904379971022838,0.47043541334256744,0.018083930058119202,0.3530782537375166,0.01544413035718983,0.12776478665769622,0.0059109769975988925
19,,,,,,18.89906774719077,0.4881371947593154,0.017513740384162844,0.3682684980843496,0.015100831104424325,0.13360349810730746,0.005829112382881731
20,,,,,,19.893755523358706,0.5052864610585943,0.01697263465275089,0.3831237772568422,0.014770500453994074,0.1393616721253157,0.00574903272724185
21,,,,,,20.888443299526642,0.5219110909795035,0.01645853405538058,0.3976566365223251,0.014452434422764898,0.14504105717996957,0.005670684083217268
22,,,,,,21.88313107569458,0.5380369924992195,0.015969550997491543,0.41187894605828546,0.014145978842534167,0.1506433491310702,0.0055940146022803
23,,,,,,22.877818851862514,0.5536882821270454,0.015503967681936036,0.42580194831226925,0.01385052503439871,0.15617019326748854,0.005518974434740489
24,,,,,,23.87250662803045,0.5688874443327285,0.015060217504899344,0.4394363012840579,0.013565505926080268,0.16162318624795982,0.005445515635298778
25,,,,,,24.867194404198383,0.583655473690427,0.01463686884274313,0.45279211814423537,0.013290392560178423,0.16700387795058952,0.005373592073884791
26,,,,,,25.86188218036632,0.5980120019367863,0.014232610878927396,0.46587900355500694,0.01302469094818998,0.1723137732361577,0.005303159351436206
27,,,,,,26.856569956534255,0.6119754118222249,0.0138462411777901,0.4787060870172082,0.012767939230999541,0.17755433362997405,0.005234174720304129
28,,,,,,27.85125773270219,0.6255629393671085,0.013476654759153805,0.49128205353091653,0.01251970511156803,0.18272697892673945,0.0051665970089912455
29,,,,,,28.845945508870127,0.638790765909695,0.01312283446654438,0.5036151718251883,0.012279583529857478,0.1878330887225886,0.005100386550950549
30,,,,,,29.84063328503806,0.6516741011430638,0.01278384245386617,0.5157133203845236,0.01204719455374105,0.19287400387822082,0.005035505117191837
31,,,,,,30.835321061205995,0.6642272581776489,0.012458812641963713,0.5275840114751924,0.011822181462848965,0.197851027916794,0.004971915852460946
32,,,,,,31.83000883737393,0.6764637215295541,0.012146944018630756,0.5392344133530307,0.01160420900506977,0.2027654283600204,0.004909583214773121
33,,,,,,32.82469661354187,0.6883962088185293,0.011847494674117533,0.5506713708153663,0.011392961807826792,0.2076184380056999,0.004848472918097077
34,,,,,,33.8193843897098,0.7000367268600443,0.011559776479690042,0.5619014242430149,0.011188142928334843,0.21241125614973264,0.0047885518780002665
35,,,,,,34.81407216587774,0.7113966227506159,0.01128315032983784,0.5729308272634898,0.010989472528857902,0.2171450497554601,0.004729788160078744
36,,,,,,35.808759942045675,0.7224866304721892,0.011017021879735227,0.5837655631534772,0.010796686664572702,0.2218209545730314,0.004672150931007
37,,,,,,36.80344771821361,0.7333169134781014,0.010760837718881713,0.5944113600870067,0.010609536173028181,0.22644007621131382,0.004615610412054105
38,,,,,,37.79813549438154,0.7438971036684475,0.010514081929763507,0.6048737053253957,0.01042778565540405,0.2310034911647365,0.004560137834922722
39,,,,,,38.792823270549476,0.7542363371152154,0.010276272987120215,0.6151578584358668,0.010251212540836689,0.235512247797304,0.0045057053997769984
40,,,,,,39.78751104671741,0.7643432868563185,0.010046960959159908,0.6252688636175033,0.010079606226017048,0.23996736728590068,0.004452286235334119
41,,,,,,40.78219882288535,0.7742261930417228,0.00982572497699818,0.6352115612058903,0.0099127672830902,0.24436984452487295,0.004399854360902355
42,,,,,,41.776886599053284,0.7838928906834741,0.00961217094283242,0.64499059842122,0.009750506729614163,0.24872064899377544,0.004348384650256046
43,,,,,,42.77157437522122,0.7933508352339586,0.009405929451009022,0.6546104394187492,0.009592645354979328,0.25302072559005384,0.004297852797244884
44,,,,,,43.76626215138916,0.8026071261926323,0.009206653899288245,0.664075374695233,0.009439013098259515,0.257270995428343,0.004248235283041389
45,,,,,,44.76094992755709,0.8116685289202592,0.00901401877033384,0.673389529900196,0.009289448472971406,0.2614723566079633,0.0041995093449364975
46,,,,,,45.75563770372503,0.8205414948210439,0.008827718065815018,0.6825568740966457,0.009143798034667788,0.26562568495011213,0.004151652946598768
47,,,,,,46.750325479892965,0.8292321800365519,0.008647463877559724,0.6915812275119689,0.009001915887689853,0.2697318347061697,0.00410464474971798
48,,,,,,47.7450132560609,0.8377464627807647,0.008472985081984406,0.7004662688162905,0.008863663227759435,0.27379163923845407,0.0040584640869587045
49,,,,,,48.73970103222883,0.8460899594326847,0.008304026145584734,0.7092155419624181,0.008728907917409993,0.2778059116746984,0.004013090936153999
50,,,,,,49.734388808396766,0.8542680394914641,0.008140346030634729,0.7178324626186738,0.008597524091538718,0.2817754455374447,0.003968505895673575
51,,,,,,50.7290765845647,0.8622858394888355,0.00798171719143663,0.7263203242233188,0.008469391790616343,0.2857010153494993,0.003924690160904731
52,,,,,,51.72376436073264,0.8701482759445504,0.007827924652512227,0.7346823036869568,0.00834439661931868,0.28958337721652005,0.0038816255017880166
53,,,,,,52.718452136900574,0.877860057442439,0.007678765161048838,0.7429214667671783,0.008222429428548223,0.2934232693877628,0.00383929424135302
54,,,,,,53.71313991306851,0.885425695897468,0.00753404640672576,0.7510407731377727,0.00810338601899756,0.2972214127959508,0.003797679235202878
55,,,,,,54.707827689236446,0.8928495170777011,0.00739358630276424,0.7590430811730897,0.007987166864571366,0.30097851157719274,0.0037567638518990814
56,,,,,,55.70251546540438,0.9001356704392653,0.007257212322678263,0.7669311524665261,0.007873676854132462,0.3046952535718146,0.0037165319542009946
57,,,,,,56.69720324157232,0.9072881383272147,0.007124760887765125,0.774707656100658,0.0077628250501713516,0.3083723108069425,0.0036769678811170562
58,,,,,,57.691891017740254,0.9143107445905072,0.006996076800872941,0.7823751726852077,0.007654524463119757,0.3120103399616141,0.003638056430727156
59,,,,,,58.68657879390818,0.9212071626550866,0.006871012722424941,0.7899361981778131,0.007548691840137971,0.3156099828151748,0.003599782843737899
60,,,,,,59.68126657007612,0.927980923095272,0.0067494286850742725,0.7973931475014568,0.007445247467304845,0.3191718666796641,0.003562132787734689
61,,,,,,60.675954346244055,0.9346354207402232,0.006631191643714029,0.8047483579713927,0.007344114984228862,0.3226966048168705,0.003525092342096528
62,,,,,,61.67064212241199,0.9411739213491457,0.00651617505788052,0.8120040925434677,0.007245221210180081,0.32618479684069795,0.0034886479835413405
63,,,,,,62.66532989857993,0.9475995678861127,0.0064042585038677135,0.8191625428948874,0.007148495980916445,0.32963702910545534,0.0034527865722713907
64,,,,,,63.66001767474786,0.9539153864228147,0.00629532731412141,0.8262258323476704,0.0070538719954451115,0.3330538750806506,0.0034174953386900487
65,,,,,,64.6547054509158,0.9601242916952677,0.006189272241706149,0.8331960186443336,0.006961284672020393,0.33643589571284516,0.0033827618706626884
66,,,,,,65.64939322708373,0.9662290923383973,0.006085989147839457,0.8400750965846601,0.006870672012735485,0.3397836397750979,0.0033485741012959946
67,,,,,,66.64408100325167,0.9722324958205315,0.005985378710668982,0.846865000531809,0.006781974476115715,0.3430976442045003,0.0033149202972113183
68,,,,,,67.6387687794196,0.978137113098082,0.005887346153631001,0.8535676067954437,0.006695134857167345,0.3463784344282831,0.0032817890472890405
69,,,,,,68.63345655558754,0.9839454630091371,0.005791800991875421,0.8601847358990468,0.006610098174377962,0.3496265246789521,0.0032491692518620855
70,,,,,,69.62814433175548,0.9896599764232292,0.005698656795374792,0.866718154738093,0.0065268115632032275,0.3528424182988911,0.0032170501123379054
71,,,,,,70.62283210792341,0.9952830001632448,0.00560783096745415,0.8731695786353293,0.006445224175609832,0.35602660803484465,0.003185421121229319
72,,,,,,71.61751988409135,1.0008168007142213,0.005519244537586651,0.8795406732989696,0.006365287085276912,0.35917957632268277,0.003154272052575625
73,,,,,,72.61220766025929,1.0062635677326983,0.005432821967397476,0.8858330566892595,0.006286953198087685,0.3623017955628218,0.003123592952736335
74,,,,,,73.60689543642722,1.0116254173692627,0.005348490968907188,0.8920483007984951,0.006210177167570231,0.36539372838666784,0.003093374131540809
75,,,,,,74.60158321259514,1.016904395416024,0.005266182334125788,0.8981879333492624,0.006134915314971237,0.36845582791442744,0.0030636061537779036
76,,,,,,75.59627098876308,1.0221024802898877,0.005185829775181776,0.904253439415355,0.0060611255536693566,0.37148853800461457,0.0030342798310105602
77,,,,,,76.59095876493102,1.0272215858617364,0.0051073697742365955,0.9102462629695527,0.005988767317655976,0.3744922934955726,0.0030053862137010153
78,,,,,,77.58564654109895,1.032263564140901,0.005030741442495146,0.9161678083621776,0.00591780149383034,0.3774675204393117,0.0029769165836330135
79,,,,,,78.58033431726689,1.0372302078236482,0.004955886387677919,0.9220194417341036,0.00584819035787403,0.38041463632795103,0.0029488624466181166
80,,,,,,79.57502209343482,1.0421232527138127,0.004882748589370231,0.9278024923676713,0.005779897513486,0.3833340503130415,0.0029212155254737917
81,,,,,,80.56970986960276,1.0469443800231266,0.004811274281709702,0.9335182539787442,0.005712887834774652,0.38622616341803573,0.002893967753261613
82,,,,,,81.5643976457707,1.0516952185583088,0.004741411842914754,0.9391679859529584,0.005647127411617333,0.3890913687441555,0.002867111266774434
83,,,,,,82.55908542193863,1.0563773468014748,0.004673111691194955,0.9447529145290186,0.005582583497810561,0.3919300516699015,0.0028406384002619685
84,,,,,,83.55377319810657,1.0609922948900086,0.004606326186618855,0.950274233931745,0.005519224461846181,0.3947425900444343,0.0028145416793847015
85,,,,,,84.5484609742745,1.0655415465016222,0.0045410095385468785,0.9557331074573945,0.005457019740159739,0.397529354375054,0.002788813815386539
86,,,,,,85.54314875044244,1.070026540649958,0.004477117718265988,0.9611306685136511,0.005395939792707465,0.4002907080089859,0.0027634476994770622
87,,,,,,86.53783652661038,1.0744486733957328,0.004414608376489687,0.9664680216165308,0.005335956060737812,0.4030270073096803,0.002738436397414696
88,,,,,,87.53252430277831,1.0788092994781118,0.0043534407654114565,0.9717462433463222,0.005277040926632149,0.40573860182781957,0.0027137731442824897
89,,,,,,88.52721207894625,1.0831097338706945,0.004293575665022406,0.9769663832645583,0.0052191676756974,0.40842583446722247,0.0026894513394486058
90,,,,,,89.52189985511419,1.0873512532662173,0.004234975313424557,0.9821294647939146,0.005162310459800905,0.4110890416458244,0.0026654645417039896
91,,,,,,90.51658763128212,1.0915350974938216,0.004177603340890426,0.9872364860628016,0.00510644426274477,0.41372855345190457,0.0026418064645700253
92,,,,,,91.51127540745006,1.0956624708725013,0.004121424707437026,0.9922884207163468,0.0050515448672835105,0.41634469379572914,0.00261847097176932
93,,,,,,92.505963183618,1.0997345435041104,0.0040664056436987605,0.9972862186953454,0.004997588823694751,0.41893778055676767,0.002595452072853077
94,,,,,,93.50065095978593,1.1037524525091174,0.004012513594898492,1.0022308069846875,0.0049445534198184204,0.4215081257266342,0.0025727439189788073
95,,,,,,94.49533873595387,1.1077173032080885,0.00395971716772998,1.0071230903326795,0.0048924166524851,0.4240560355479021,0.002550340798832419
96,,,,,,95.4900265121218,1.1116301702517137,0.00390798607997752,1.0119639519426076,0.004841157200258977,0.4265818106489305,0.0025282371346889826
97,,,,,,96.48471428828972,1.1154920987020116,0.0038572911127104812,1.0167542541378114,0.004790754397425487,0.4290857461748412,0.0025064274786067414
98,,,,,,97.47940206445766,1.1193041050671997,0.0038076040649012324,1.0214948390014762,0.004741188209157856,0.4315681319147723,0.002484906508749151
99,,,,,,98.4740898406256,1.1230671782925727,0.0037588977103250897,1.0261865289922845,0.00469243920780078,0.43402925242553503,0.0024636690258300017


==> plots/raw_data/calibration/calib_drift_green.csv <==
idx,IC,calib1,calib2,calib3
0,0.0,0.002807878169246214,0.0029408822537121135,0.002807878169246214
1,0.13,0.014663327907529765,0.015578261860677227,0.014663327907529765
2,10.05,8.73339368940764,9.004732635989699,8.73339368940764
3,20.05,17.413909236662168,18.05353908889317,17.413909236662168


==> plots/raw_data/calibration/calib_drift_green_OD.csv <==
idx,IC,calib1,calib2,calib3
0,0.0,0.003695628359137903,0.11591010692796032,0.003695628359137903
1,0.13,0.020548753674365774,0.19576839520856085,0.020548753674365774
2,10.05,8.80232072147501,9.62403466803433,8.80232072147501
3,20.05,17.547661175877284,19.156006183406966,17.547661175877284


==> plots/raw_data/calibration/calib_drift_green_nOD.csv <==
idx,IC,calib1,calib2,calib3
0,0.0,0.006806835450750606,0.0033740483637121283,0.003019154516504939
1,0.13,0.03893857324740846,0.018595060482657296,0.016504271770530394
2,4.87,4.90426690245842,4.653174194354463,4.5163237397967
3,9.33,9.009847906684017,8.495551406339683,8.222189035449578
4,10.05,9.581646655047006,9.02499566885948,8.73100013507769
5,20.05,20.396273712539816,18.784896049217675,18.032258808920215


==> plots/raw_data/calibration/calib_drift_multi.csv <==
idx,IC,calib1,calib2,calib3
0,0.0,0.000573241199083507,0.0012324809601687442,0.000573241199083507
1,0.13,0.11599218488228416,0.12751650930295144,0.11599218488228416
2,10.05,9.524429961919992,9.091750968491118,9.524429961919992
3,20.05,18.0377602431653,19.845052068298074,18.0377602431653


==> plots/raw_data/calibration/calib_drift_multi_OD.csv <==
idx,IC,calib1,calib2,calib3
0,0.0,0.0,1.3384655050678323e-05,0.0
1,0.13,0.008436322693829853,0.058030913023630455,0.008436322693829853
2,10.05,8.711116077558708,8.710298957663642,8.711116077558708
3,20.05,17.657040216262605,19.470343427027434,17.657040216262605


==> plots/raw_data/calibration/calib_drift_multi_nOD.csv <==
idx,film,IC,calib1,calib2,calib3
2,P013.tif,4.87,4.61495912413429,4.17072115068606,4.26100288917098
3,P017.tif,9.33,8.75601427289004,7.69252050022904,8.04207808785106
5,P019.tif,12.9,12.1330067642957,10.4072104815085,11.1430683437745


==> plots/raw_data/calibration/calib_drift_red.csv <==
idx,IC,calib1,calib2,calib3
0,0.0,0.0016901350401809132,0.0010913390125963144,0.001067684775157424
1,0.13,0.03869579094828196,0.018194726768510246,0.01645686899972065
2,10.05,9.388462197397802,8.183411721903642,8.552010383224951
3,20.05,19.815825441035358,16.296139821548774,17.431093201927332


==> plots/raw_data/calibration/calib_drift_red_OD.csv <==
idx,IC,calib1,calib2,calib3
0,0.0,0.004135349714122729,0.02628200392422137,0.0011651030889153985
1,0.13,0.07738421549317173,0.132769873641662,0.020662237242935626
2,10.05,9.587872478265291,8.732439740811111,8.57244555907044
3,20.05,20.30469957985073,17.491866436123523,17.49208515469167


==> plots/raw_data/calibration/calib_drift_red_nOD.csv <==
idx,IC,calib1,calib2,calib3
0,0.0,0.0019839778989022947,0.0010848099529621917,0.0010598972391411138
1,0.13,0.04875963191817306,0.019214424998891394,0.017559012666022264
2,4.87,4.654270584558465,4.164249196245936,4.29180990963061
3,9.33,8.782536444740371,7.648634780455615,7.973533900656045
4,10.05,9.427867682566413,8.17434014121485,8.536198027381253
5,20.05,21.468421979005686,17.148395398301748,18.443886163033326


==> plots/raw_data/calibration/lot_03022104.csv <==
idx,IC,real dose,false dose
3,5.1,6.25887412907698,5.08549431332087
4,8.2,8.6523776290507,7.14790228678145
5,10.1,10.1674956710792,8.53575865159568
6,12.3,11.7633450814526,10.1190292550938
7,15.3,14.2933707435503,12.9982872582105
8,20.4,19.2636745867375,19.2120287487086


==> plots/raw_data/calibration/lot_03122004.csv <==
idx,IC,real dose,false dose
6,3.2,3.49684846965022,3.13411425418526
7,4.83,4.79975437823683,4.20654527458237
8,6.44,6.16159495553077,5.29098581572688
9,9.35,8.69789264555335,7.27681478326453
10,12.84,11.6269696012371,9.51064635548807
11,19.25,19.3934904298355,16.6953893340599


==> plots/raw_data/calibration/lot_08252101.csv <==
idx,IC,real dose,false dose
6,3.2,3.32336914047491,3.32336914047491
7,4.87,4.68751357946683,4.68751357946683
8,6.46,6.09154012243542,6.09154012243542
9,9.33,8.93404382185263,8.93404382185263
10,12.9,12.3823375368609,12.3823375368609
11,19.38,19.0372213512842,19.0372213512842


==> plots/raw_data/calibration/lot_09302201.csv <==
idx,IC,real dose,false dose
10,3.9509034,4.35802803263461,5.48602985119841
11,5.9258734,6.79521862822491,8.75091750587185
12,7.0000644,7.31256764137867,9.44481924781473
13,8.8892918,7.42259575131371,9.57296065116244
15,13.333456,12.1854522682769,15.6537630069744
17,20.000184,19.3684633110049,25.5063241414547


==> plots/raw_data/dT_HUG/A015_1p75Gy.csv <==
idx,dTh,PV,stdPV,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_multi,stdDose_multi,PV_fit,dPV,dFit,dD24
0,1.94694444444444,125.595921968434,1.17160095365994,6.25731348112339,0.00934898884873724,0.341641492092239,0.00934898884873724,1.75430042441776,0.0668216360332996,1.75430042441776,0.0668216360332996,125.816636926909,0,0,-8.20229558202373
1,2.99222222222222,125.435251445937,1.18098035320306,6.25859447388856,0.00945098145195599,0.343905748734289,0.009450981451956,1.7704620925307,0.0680464549101255,1.7704620925307,0.0680464549101255,125.499428260279,-0.127926544093829,-0.252119810525751,-7.35660004910183
2,4.01333333333333,125.208999117734,1.17977324242334,6.26039990312615,0.00945722774025616,0.346187432268231,0.00945722774025616,1.78679997011366,0.0683494330027576,1.78679997011366,0.0683494330027576,125.283173385994,-0.308069597034566,-0.424000795081576,-6.50168396044192
3,5.06666666666667,125.084599549064,1.19240113532262,6.26139499457011,0.00956981535188702,0.347522585404398,0.00956981535188702,1.79640403436321,0.0693574725222178,1.79640403436321,0.0693574725222178,125.111778038047,-0.407117055519139,-0.560227094030074,-5.99912975768384
4,6.01694444444444,124.914420154887,1.18614889478082,6.26275607648739,0.00953189522125357,0.349489340011431,0.00953189522125357,1.810567329293,0.0693087994469259,1.810567329293,0.0693087994469259,124.985513980688,-0.542614603138375,-0.660582707121497,-5.25800358370996
5,7.0425,124.837957063033,1.17564170594703,6.26336762664875,0.00945058555312504,0.350639747683036,0.00945058555312504,1.81886710261127,0.068814949384124,1.81886710261127,0.068814949384124,124.870021814795,-0.603494837667974,-0.752376740656264,-4.82369932931772
6,7.60944444444445,124.761493971179,1.20029710859234,6.26398224560744,0.00965268546568499,0.351414128265156,0.00965268546568499,1.82449472460431,0.0703475040611418,1.82449472460431,0.0703475040611418,124.813243107835,-0.664375072197585,-0.79750487978541,-4.52922138637095
7,9.01083333333333,124.693363395746,1.18476592507346,6.26452733362278,0.00953270047875629,0.352638293601267,0.00953270047875629,1.83335325328605,0.069625607755539,1.83335325328605,0.069625607755539,124.689374345377,-0.7186209221943,-0.895956694651485,-4.06567900435595
8,9.97416666666667,124.598764826978,1.19547001538005,6.26528717980617,0.00962859607062606,0.35389035575838,0.00962859607062606,1.84246057709115,0.0705165877455022,1.84246057709115,0.0705165877455022,124.615003457254,-0.793940699528935,-0.955067230379923,-3.58911785948998
9,10.8794444444444,124.557886481717,1.19026489480555,6.26561493624837,0.00958896757547885,0.354528173551924,0.00958896757547885,1.8470965682263,0.0702969151525697,1.8470965682263,0.0702969151525697,124.551426888088,-0.826488209527919,-1.00559836101485,-3.34652922530544
10,11.9538888888889,124.529261837075,1.18661271462085,6.26584452780925,0.00956418268705436,0.355121543082718,0.00956418268705436,1.85141600749292,0.070227838557616,1.85141600749292,0.070227838557616,124.482541355047,-0.849279271684541,-1.06034909567406,-3.1205048776341
11,12.9494444444444,124.451230271542,1.19034391724355,6.26647163377151,0.00959265789566924,0.35610567355133,0.00959265789566924,1.85859722863291,0.0704356617584696,1.85859722863291,0.0704356617584696,124.424061015593,-0.91140833153778,-1.1068297049817,-2.7447313747646
12,14.0544444444444,124.385452406627,1.18912503336707,6.26700033354612,0.00959780998206197,0.357179405984584,0.00959780998206197,1.86644536344372,0.0707621035127964,1.86644536344372,0.0707621035127964,124.36422779087,-0.963780943549449,-1.15438559757621,-2.33406011825261
13,14.8911111111111,124.350945985688,1.19468537568336,6.26727822135628,0.00964185244997926,0.357672875508008,0.00964185244997927,1.87006153480644,0.0710952980179415,1.87006153480644,0.0710952980179415,124.321992330728,-0.991255100670305,-1.18795465582925,-2.14483584100836
14,15.9116666666667,124.328007058132,1.19036456006281,6.26746238855953,0.00960853562495043,0.358129066222846,0.00960853562495043,1.87339838625694,0.070900758294207,1.87339838625694,0.070900758294207,124.273593696541,-1.00951917102903,-1.22642225071109,-1.97022760465604
15,18.8494444444444,124.296343495736,1.17655901251468,6.26771601266172,0.00949203066130874,0.360758178905699,0.00949203066130874,1.89269070148395,0.0702604562373003,1.89269070148395,0.0702604562373003,124.149973568366,-1.03472983225094,-1.32467644919743,-0.960713939780051
16,19.8875,124.138907950201,1.16857554756555,6.26898294705576,0.00944165296842593,0.361069076042067,0.00944165296842593,1.89497381324961,0.0699646434821915,1.89497381324961,0.0699646434821915,124.110885751169,-1.16008067411551,-1.35574373739693,-0.84124499586367
17,20.8925,124.119890206842,1.17827499141738,6.26913697541862,0.00953189649329597,0.361596456091914,0.00953189649329597,1.8988722540659,0.0708934868100407,1.8988722540659,0.0708934868100407,124.074950745414,-1.17522268116553,-1.38430514758299,-0.637250336360839
18,21.9088888888889,124.096167042447,1.17961727901238,6.26932824095472,0.00954387789678256,0.36181285460332,0.00954387789678256,1.90046922114954,0.0709993278891371,1.90046922114954,0.0709993278891371,124.040335201459,-1.19411116418568,-1.41181783970423,-0.553685451881104
19,22.9266666666667,123.99127536516,1.18465764450444,6.27017436103716,0.00960092683016387,0.362808770725471,0.00960092683016387,1.90782832020833,0.071686315728464,1.90782832020833,0.071686315728464,124.007254556067,-1.27762635770713,-1.43811058301704,-0.168604087949029
20,24.0102777777778,123.963434957357,1.17297950428313,6.27039800449083,0.0095026749792369,0.363246510820634,0.0095026749792369,1.91105042935499,0.0709260109857248,1.91105042935499,0.0709260109857248,123.973619826684,-1.29979300720233,-1.46484371641222,0
21,24.8952777777778,123.87579649054,1.18214812280359,6.27110600618555,0.00958530838167456,0.36406325138205,0.00958530838167456,1.9171037717601,0.0716652074089853,1.9171037717601,0.0716652074089853,123.947263824287,-1.36957112216296,-1.48579166339343,0.3167547183542
22,29.1313888888889,123.694147632585,1.1704855108506,6.27257256227873,0.0094832153812904,0.361194997318843,0.0094832153812904,1.89590550568961,0.0701517398505003,1.89590550568961,0.0701517398505003,123.832909656958,-1.51420070496156,-1.57668120719473,-0.792492099253062
23,30.7902777777778,123.981570434271,1.16951336788399,6.27025129443374,0.0094495260228348,0.362950378987922,0.0094495260228348,1.90885202872299,0.0700638318860813,1.90885202872299,0.0700638318860813,123.792631111696,-1.2853534643973,-1.60869489492778,-0.115036243849511
24,40.2330555555556,123.811685128909,1.15901850840131,6.27162179605707,0.00937626831291245,0.366576072358552,0.00937626831291245,1.93572064847024,0.0699468663290587,1.93572064847024,0.0699468663290587,123.598276404664,-1.4206168572682,-1.76316946345793,1.29092454789781
25,42.0672222222222,123.745024997549,1.16797318400535,6.27216106295892,0.00945274630085514,0.366467771763901,0.00945274630085514,1.93492470467962,0.0704891974087318,1.93492470467962,0.0704891974087318,123.565914885307,-1.47369193352487,-1.78889064004272,1.24927500383588
26,43.1486111111111,123.730026467993,1.17210716307451,6.27228266991172,0.00949813060588361,0.366265116982941,0.00949813060588361,1.93342502084245,0.0709718372837622,1.93342502084245,0.0709718372837622,123.54749380167,-1.48563382568262,-1.80353185450126,1.17080068342371
27,44.6191666666667,123.689148122733,1.17029906925433,6.27261299207718,0.00948554820351344,0.366788065410683,0.00948554820351344,1.9373121692577,0.0709283813875906,1.9373121692577,0.0709283813875906,123.523175003381,-1.51818133568081,-1.82286061648615,1.37420444271446
28,46.6952777777778,123.397804136849,1.48889661736759,6.27500127311179,0.0123384940612035,0.364277226977142,0.0123384940612035,1.91912113349781,0.0958876962648048,1.91912113349781,0.0958876962648048,123.490180595795,-1.75015063955456,-1.84908481734853,0.422317696008894
29,47.6219444444444,123.66924811293,1.42910916925471,6.27279719554587,0.0117451475540741,0.36566262494199,0.0117451475540741,1.92928708858038,0.0901716768674862,1.92928708858038,0.0901716768674862,123.475927217449,-1.53402580697502,-1.86041350860443,0.954274096866462
30,49.0319444444444,123.502401725321,1.45548565842645,6.27415050440261,0.0120477935700049,0.367876643113254,0.0120477935700049,1.94582230515993,0.0943804677464456,1.94582230515993,0.0943804677464456,123.454766050788,-1.66686960078144,-1.87723256145615,1.81951639113344
31,50.7905555555556,123.445152436036,1.44152305073815,6.2746126975546,0.0119162420125319,0.368935416560773,0.0119162420125319,1.95369725134925,0.0930453034759635,1.95369725134925,0.0930453034759635,123.429214741469,-1.71245172509546,-1.89754093238634,2.23159061316106
32,66.7119444444444,123.33849622586,1.45568707270899,6.27547864865908,0.0120535506144451,0.371674463047159,0.0120535506144451,1.9742302455127,0.0948079639437553,1.9742302455127,0.0948079639437553,123.231678297744,-1.79737184710612,-2.05454436893484,3.30602558609792
33,68.0438888888889,123.236937555142,1.48231815874163,6.27630532914197,0.0123042152320833,0.371468722993718,0.0123042152320833,1.97273157573218,0.0970337260946614,1.97273157573218,0.0970337260946614,123.217369150068,-1.87823328681394,-2.06591738606954,3.22760432847439
34,68.9766666666667,123.252916380747,1.41779536100419,6.27616876403892,0.0116939781377575,0.370954292942918,0.0116939781377575,1.96875958906463,0.0907239217638374,1.96875958906463,0.0907239217638374,123.207515033871,-1.86551087882923,-2.07374951100761,3.01976121734881
35,69.8197222222222,123.246348397216,1.39901818604809,6.27622021960849,0.0115315240752417,0.370919124411673,0.0115315240752417,1.96846907073377,0.0893508472035251,1.96846907073377,0.0893508472035251,123.198723411821,-1.87074033487211,-2.08073715768513,3.00455919408468
36,71.9791666666667,123.210665621018,1.39776873395688,6.27650969222627,0.0115227054241885,0.371690946627703,0.0115227054241885,1.97425646223654,0.089374677310767,1.97425646223654,0.089374677310767,123.176682270537,-1.89915111098551,-2.09825562092049,3.30739743497418
37,74.0063888888889,123.126556219978,1.42359629155669,6.27719518917358,0.011752958133165,0.372900525776589,0.011752958133165,1.98338278130591,0.0914458836523581,1.98338278130591,0.0914458836523581,123.156587807635,-1.96611936896854,-2.1142268496807,3.78495254964744
38,75.04,123.105773943731,1.40199103294445,6.27736189003537,0.0115678927912956,0.372973148974424,0.0115678927912956,1.98389827202745,0.089907892177708,1.98389827202745,0.089907892177708,123.146554443655,-1.98266630450697,-2.12220144209158,3.8119267578432
39,76.2858333333333,123.063621213607,1.39922079203295,6.27770413255151,0.0115476030862902,0.373382972480986,0.0115476030862902,1.98697902281237,0.0897979648784305,1.98697902281237,0.0897979648784305,123.134644166023,-2.01622848508047,-2.13166781945067,3.97313395246232
40,78.0166666666667,123.014018233507,1.43188293364849,6.27811060060851,0.011841010070879,0.374150629395438,0.011841010070879,1.99281230544555,0.0925098478935778,1.99281230544555,0.0925098478935778,123.118417993656,-2.05572258594185,-2.14456450208607,4.27837354967948
41,85.5558333333333,122.976472894814,1.42959989394053,6.27841590997376,0.0118565033294791,0.376591041729408,0.0118565033294791,2.01125865813116,0.0937702961954662,2.01125865813116,0.0937702961954662,123.051723470116,-2.08561634212801,-2.19757380607719,5.24362032717221
42,86.6502777777778,122.86030781296,1.46199572174131,6.27936466815245,0.0121863010062489,0.376452906774033,0.0121863010062489,2.01027781814319,0.0974188734687286,2.01027781814319,0.0974188734687286,123.042536201071,-2.17810746766248,-2.20487591593277,5.19229567488132
43,89.3536111111111,122.923732967356,1.411738993041,6.27884284258921,0.0116656811843091,0.377001175232368,0.0116656811843091,2.0143255355355,0.0913740883922637,2.0143255355355,0.0913740883922637,123.020334230728,-2.12760809363667,-2.22252220730194,5.40410156603596
44,94.5808333333334,122.952553671209,1.44068884642283,6.27861154186246,0.0119517690081427,0.376554951752889,0.0119517690081427,2.0110023263521,0.0946715134019359,2.0110023263521,0.0946715134019359,122.979257754366,-2.1046609283137,-2.25517009661554,5.23020719190783
45,95.6691666666667,122.848642289972,1.44025560638246,6.27945716611097,0.0119653481465173,0.376158040505509,0.0119653481465173,2.00800139226897,0.0947847293818665,2.00800139226897,0.0947847293818665,122.970993128183,-2.18739560600739,-2.26173888305338,5.07317658523028
46,97.61,122.831094990687,1.41421275374916,6.27959721672256,0.0117121464627083,0.376829331025815,0.0117121464627083,2.01303393179455,0.0920180952741327,2.01303393179455,0.0920180952741327,122.956486756627,-2.20136683931655,-2.27326865519665,5.33651550336017
47,115.163888888889,122.787373786884,1.44648734153728,6.27995644113641,0.0119885126113298,0.38013044273091,0.0119885126113298,2.03816020887374,0.0948992148473535,2.03816020887374,0.0948992148473535,122.837102323476,-2.23617784521369,-2.36815629173422,6.65130430711092
48,116.503055555556,122.718360945005,1.4583674783442,6.28052010790762,0.0121199681493176,0.379445043134597,0.0121199681493176,2.03296748308218,0.0962945078766914,2.03296748308218,0.0962945078766914,122.828760631448,-2.29112615945621,-2.37478633067958,6.37958328333276
49,125.1,122.730320556808,1.45113228498188,6.28042203394054,0.0120733508042831,0.380402923825228,0.0120733508042831,2.04025943537434,0.0965693433022373,2.04025943537434,0.0965693433022373,122.777403791836,-2.28160386636297,-2.41560512926331,6.76115104209783
50,144.655277777778,122.688167826684,1.39730515829211,6.28075971173367,0.0115409031322906,0.381486391289185,0.0115409031322906,2.04842190885105,0.0905874781005325,2.04842190885105,0.0905874781005325,122.672702104008,-2.31516604693647,-2.49882281047412,7.18827077433142
51,146.213333333333,122.587393392805,1.44941631195448,6.28158741788447,0.0120920733359889,0.3809766601156,0.0120920733359889,2.04464240477189,0.0972327946058374,2.04464240477189,0.0972327946058374,122.664982617005,-2.39540307398288,-2.50495831623198,6.99049974636145
52,166.653055555556,122.518772669346,1.39672951963735,6.28214151240276,0.0115551289199409,0.382554996765375,0.0115551289199409,2.05659467844994,0.090952793530081,2.05659467844994,0.090952793530081,122.570738826719,-2.45003918189427,-2.57986398259529,7.6159292742512
53,168.705,122.463974120184,1.42343771650471,6.28259194748416,0.0118412609741307,0.383206125482287,0.0118412609741307,2.06163826864069,0.0945572036368823,2.06163826864069,0.0945572036368823,122.561928390576,-2.49367001664047,-2.58686658285403,7.87984644322159
54,192.099166666667,122.525732771297,1.39718003932965,6.28208475919101,0.01156073031878,0.382977828488548,0.01156073031878,2.05983307923009,0.091125198081536,2.05983307923009,0.091125198081536,122.468474013762,-2.44449751952028,-2.66114481751094,7.78538585846301
55,193.862222222222,122.435349475542,1.42772184462967,6.28282607655178,0.0118678967461718,0.382728510696762,0.0118678967461718,2.05798242396277,0.0943776638464957,2.05798242396277,0.0943776638464957,122.461901950293,-2.51646107879709,-2.66636834249899,7.68854617077647
56,214.821111111111,122.410155867072,1.40377422874996,6.28302932220303,0.0116366341364075,0.384002464946547,0.0116366341364075,2.06770144486829,0.0920771429363488,2.06770144486829,0.0920771429363488,122.388078132221,-2.53652033555888,-2.72504406287681,8.19711573839381
57,237.249444444444,122.348495245564,1.44079306583728,6.28353724021842,0.0120040716527907,0.38324234480657,0.0120040716527907,2.061944917281,0.0960522143734711,2.061944917281,0.0960522143734711,122.316706788002,-2.5856147810963,-2.78177053877241,7.89589252110628
58,261.959722222222,122.194294676992,1.45146312945764,6.28479963069303,0.0121098519822695,0.38370291636361,0.0121098519822695,2.06549282195377,0.0968454726892494,2.06549282195377,0.0968454726892494,122.245540634448,-2.70838992073081,-2.83833392759938,8.08154459068392
59,279.983888888889,122.175080874424,1.41196955683761,6.28495262478618,0.0117296308405871,0.384849718770746,0.0117296308405871,2.07422226666588,0.0929243188335711,2.07422226666588,0.0929243188335711,122.197768638253,-2.72368803094559,-2.87630346593855,8.53833236446633


==> plots/raw_data/dT_HUG/A015_2Gy.csv <==
idx,scan no,dTh,PV,stdPV,PVg,stdPVg,PVb,stdPVb,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_green,stdDose_green,dose_multi,stdDose_multi,dPV,dD24
0,1,1.947,125.596,1.172,128.068,1.204,112.937,1.106,6.257,0.009,0.342,0.009,1.754,0.067,1.776,0.074,1.250,0.062,0,-10.4450266763936
1,2,2.992,125.435,1.181,128.309,1.232,113.826,1.112,6.259,0.009,0.344,0.009,1.770,0.068,1.775,0.076,1.267,0.062,-0.127926544094462,-9.17720363472505
2,3,4.013,125.209,1.180,128.108,1.230,113.939,1.117,6.260,0.009,0.346,0.009,1.787,0.068,1.791,0.076,1.281,0.062,-0.308069597035289,-8.20420495119847
3,4,5.067,125.085,1.192,128.067,1.233,114.077,1.118,6.261,0.010,0.348,0.010,1.796,0.069,1.800,0.077,1.290,0.062,-0.407117055519658,-7.5449435954324
4,5,6.017,124.914,1.186,127.853,1.226,113.976,1.113,6.263,0.010,0.349,0.010,1.811,0.069,1.815,0.077,1.300,0.063,-0.542614603138927,-6.84908549937967
5,6,7.043,124.838,1.176,127.867,1.231,114.160,1.116,6.263,0.009,0.351,0.009,1.819,0.069,1.820,0.077,1.308,0.063,-0.603494837668323,-6.2276888801263
6,7,7.609,124.761,1.200,127.709,1.228,113.781,1.118,6.264,0.010,0.351,0.010,1.824,0.070,1.831,0.077,1.313,0.064,-0.664375072197718,-5.88447016644735
7,8,9.011,124.693,1.185,127.827,1.222,114.390,1.127,6.265,0.010,0.353,0.010,1.833,0.070,1.833,0.076,1.321,0.064,-0.718620922195056,-5.31565678989659
8,9,9.974,124.599,1.195,127.683,1.226,114.319,1.118,6.265,0.010,0.354,0.010,1.842,0.071,1.843,0.077,1.327,0.064,-0.793940699529509,-4.8993403321303
9,10,10.879,124.558,1.190,127.729,1.233,114.355,1.126,6.266,0.010,0.355,0.010,1.847,0.070,1.845,0.078,1.333,0.064,-0.826488209527916,-4.46486858313024
10,11,11.954,124.529,1.187,127.802,1.225,114.559,1.118,6.266,0.010,0.355,0.010,1.851,0.070,1.847,0.077,1.338,0.064,-0.84927927168507,-4.07881337945708
11,12,12.949,124.451,1.190,127.698,1.226,114.479,1.117,6.266,0.010,0.356,0.010,1.859,0.070,1.856,0.077,1.344,0.064,-0.91140833153815,-3.66960379077649
12,13,14.054,124.385,1.189,127.628,1.229,114.593,1.125,6.267,0.010,0.357,0.010,1.866,0.071,1.863,0.078,1.351,0.064,-0.963780943549977,-3.17385005814073
13,14,14.891,124.351,1.195,127.632,1.225,114.643,1.120,6.267,0.010,0.358,0.010,1.870,0.071,1.867,0.077,1.356,0.065,-0.991255100670935,-2.81564351454072
14,15,15.912,124.328,1.190,127.658,1.224,114.764,1.120,6.267,0.010,0.358,0.010,1.873,0.071,1.868,0.077,1.359,0.065,-1.00951917102975,-2.62319432722019
15,16,18.849,124.296,1.177,127.790,1.208,113.774,1.103,6.268,0.009,0.361,0.009,1.893,0.070,1.882,0.076,1.380,0.066,-1.03472983225154,-1.09017473326067
16,17,19.888,124.139,1.169,127.545,1.202,113.634,1.092,6.269,0.009,0.361,0.009,1.895,0.070,1.886,0.076,1.379,0.065,-1.16008067411591,-1.17331984550248
17,18,20.893,124.120,1.178,127.577,1.197,113.816,1.113,6.269,0.010,0.362,0.010,1.899,0.071,1.888,0.076,1.383,0.066,-1.17522268116553,-0.886969456893946
18,19,21.909,124.096,1.180,127.599,1.195,113.802,1.106,6.269,0.010,0.362,0.010,1.900,0.071,1.889,0.076,1.387,0.066,-1.19411116418618,-0.593229253012067
19,20,22.927,123.991,1.185,127.478,1.210,113.699,1.113,6.270,0.010,0.363,0.010,1.908,0.072,1.898,0.077,1.390,0.066,-1.27762635770728,-0.362438164295775
20,21,24.010,123.963,1.173,127.479,1.209,113.917,1.107,6.270,0.010,0.363,0.010,1.911,0.071,1.899,0.077,1.395,0.065,-1.2997930072026,0
21,22,24.895,123.876,1.182,127.370,1.200,113.839,1.116,6.271,0.010,0.364,0.010,1.917,0.072,1.906,0.077,1.398,0.066,-1.36957112216322,0.225614517266509
22,23,29.131,123.694,1.170,126.542,1.161,117.255,1.124,6.273,0.009,0.361,0.009,1.896,0.070,1.930,0.074,1.367,0.066,-1.51420070496189,-2.02811898977895
23,24,30.790,123.982,1.170,127.579,1.204,110.516,1.065,6.270,0.009,0.363,0.009,1.909,0.070,1.899,0.076,1.411,0.068,-1.28535346439755,1.14744453537194
24,25,40.233,123.812,1.159,127.832,1.207,111.769,1.069,6.272,0.009,0.367,0.009,1.936,0.070,1.908,0.076,1.426,0.067,-1.42061685726863,2.20311023388349
25,26,42.067,123.745,1.168,127.719,1.210,112.965,1.086,6.272,0.009,0.366,0.009,1.935,0.070,1.909,0.076,1.419,0.067,-1.47369193352502,1.7147350827483
26,27,43.149,123.730,1.172,127.658,1.203,112.992,1.075,6.272,0.009,0.366,0.009,1.933,0.071,1.910,0.076,1.422,0.067,-1.48563382568271,1.87755168919456
27,28,44.619,123.689,1.170,127.602,1.218,113.044,1.081,6.273,0.009,0.367,0.009,1.937,0.071,1.916,0.077,1.426,0.067,-1.51818133568113,2.184739585831
28,29,46.695,123.398,1.489,126.341,1.512,114.477,1.418,6.275,0.012,0.364,0.012,1.919,0.096,1.956,0.103,1.402,0.066,-1.75015063955467,0.453489397517895
29,30,47.622,123.669,1.429,127.300,1.496,116.166,1.399,6.273,0.012,0.366,0.012,1.929,0.090,1.922,0.099,1.418,0.067,-1.53402580697531,1.61538376249106
30,31,49.032,123.502,1.455,127.389,1.523,115.838,1.405,6.274,0.012,0.368,0.012,1.946,0.094,1.925,0.102,1.422,0.067,-1.66686960078176,1.92068940559096
31,32,50.791,123.445,1.442,127.541,1.534,115.722,1.413,6.275,0.012,0.369,0.012,1.954,0.093,1.923,0.103,1.429,0.068,-1.71245172509608,2.41364286015786
32,33,66.712,123.338,1.456,127.631,1.527,116.434,1.421,6.275,0.012,0.372,0.012,1.974,0.095,1.933,0.102,1.443,0.068,-1.79737184710631,3.41038843099315
33,34,68.044,123.237,1.482,127.487,1.549,116.452,1.448,6.276,0.012,0.371,0.012,1.973,0.097,1.935,0.104,1.439,0.067,-1.87823328681459,3.11235914714269
34,35,68.977,123.253,1.418,127.464,1.487,116.457,1.393,6.276,0.012,0.371,0.012,1.969,0.091,1.935,0.098,1.442,0.067,-1.8655108788296,3.34735554526921
35,36,69.820,123.246,1.399,127.447,1.461,116.600,1.369,6.276,0.012,0.371,0.012,1.968,0.089,1.935,0.096,1.441,0.067,-1.87074033487252,3.3010737900941
36,37,71.979,123.211,1.398,127.473,1.464,116.632,1.371,6.277,0.012,0.372,0.012,1.974,0.089,1.939,0.097,1.445,0.067,-1.89915111098622,3.53500175483192
37,38,74.006,123.127,1.424,127.513,1.502,116.842,1.409,6.277,0.012,0.373,0.012,1.983,0.091,1.941,0.100,1.451,0.067,-1.96611936896856,3.96477655942395
38,39,75.040,123.106,1.402,127.504,1.468,116.925,1.383,6.277,0.012,0.373,0.012,1.984,0.090,1.942,0.097,1.453,0.067,-1.98266630450732,4.12169415426062
39,40,76.286,123.064,1.399,127.519,1.470,116.851,1.386,6.278,0.012,0.373,0.012,1.987,0.090,1.942,0.097,1.456,0.067,-2.01622848508122,4.32439431202633
40,41,78.017,123.014,1.432,127.521,1.503,116.928,1.404,6.278,0.012,0.374,0.012,1.993,0.093,1.945,0.100,1.456,0.067,-2.0557225859426,4.35193885905807
41,42,85.556,122.976,1.430,127.658,1.502,115.107,1.373,6.278,0.012,0.377,0.012,2.011,0.094,1.954,0.100,1.478,0.066,-2.08561634212818,5.91572350903833
42,43,86.650,122.860,1.462,127.431,1.546,115.214,1.432,6.279,0.012,0.376,0.012,2.010,0.097,1.958,0.105,1.471,0.068,-2.17810746766323,5.41316989838334
43,44,89.354,122.924,1.412,127.453,1.485,115.172,1.345,6.279,0.012,0.377,0.012,2.014,0.091,1.965,0.098,1.480,0.068,-2.12760809363692,6.04697326576495
44,45,94.581,122.953,1.441,127.389,1.502,115.499,1.381,6.279,0.012,0.377,0.012,2.011,0.095,1.968,0.100,1.478,0.068,-2.10466092831431,5.89677472245893
45,46,95.669,122.849,1.440,127.131,1.493,115.756,1.386,6.279,0.012,0.376,0.012,2.008,0.095,1.971,0.100,1.473,0.068,-2.1873956060081,5.5354668783079
46,47,97.610,122.831,1.414,127.113,1.483,115.782,1.370,6.280,0.012,0.377,0.012,2.013,0.092,1.975,0.099,1.477,0.068,-2.20136683931676,5.85842188563879
47,48,115.164,122.787,1.446,127.598,1.509,115.989,1.400,6.280,0.012,0.380,0.012,2.038,0.095,1.978,0.101,1.497,0.069,-2.23617784521435,7.26297097229258
48,49,116.503,122.718,1.458,127.459,1.531,116.604,1.415,6.281,0.012,0.379,0.012,2.033,0.096,1.977,0.103,1.489,0.069,-2.29112615945627,6.68240200587873
49,50,125.100,122.730,1.451,127.759,1.530,115.737,1.409,6.280,0.012,0.380,0.012,2.040,0.097,1.973,0.102,1.505,0.069,-2.28160386636321,7.83779206292902
50,51,144.655,122.688,1.397,127.733,1.472,115.376,1.358,6.281,0.012,0.381,0.012,2.048,0.091,1.980,0.097,1.511,0.071,-2.3151660469371,8.3187219469502
51,52,146.213,122.587,1.449,127.645,1.530,115.445,1.404,6.282,0.012,0.381,0.012,2.045,0.097,1.976,0.103,1.507,0.070,-2.39540307398353,7.98470927571878
52,53,166.653,122.519,1.397,127.640,1.488,115.260,1.339,6.282,0.012,0.383,0.012,2.057,0.091,1.986,0.098,1.518,0.069,-2.45003918189453,8.79167439813374
53,54,168.705,122.464,1.423,127.537,1.495,115.621,1.362,6.283,0.012,0.383,0.012,2.062,0.095,1.990,0.100,1.514,0.069,-2.4936700166406,8.47817855130731
54,55,192.099,122.526,1.397,127.678,1.492,115.711,1.360,6.282,0.012,0.383,0.012,2.060,0.091,1.987,0.099,1.522,0.070,-2.4444975195207,9.10718347023562
55,56,193.862,122.435,1.428,127.562,1.488,116.012,1.367,6.283,0.012,0.383,0.012,2.058,0.094,1.987,0.099,1.515,0.070,-2.51646107879776,8.59516739685932
56,57,214.821,122.410,1.404,127.552,1.498,115.912,1.371,6.283,0.012,0.384,0.012,2.068,0.092,1.994,0.099,1.524,0.069,-2.53652033555937,9.23499433066806
57,58,237.249,122.348,1.441,127.161,1.504,115.348,1.377,6.284,0.012,0.383,0.012,2.062,0.096,2.007,0.101,1.524,0.070,-2.58561478109653,9.24041212401873
58,59,261.960,122.194,1.451,127.033,1.519,116.636,1.408,6.285,0.012,0.384,0.012,2.065,0.097,2.009,0.102,1.522,0.070,-2.70838992073081,9.07937488376097
59,60,279.984,122.175,1.412,127.300,1.495,119.122,1.406,6.285,0.012,0.385,0.012,2.074,0.093,2.002,0.100,1.517,0.069,-2.72368803094589,8.73195656582614


==> plots/raw_data/dT_HUG/A019_3p95Gy.csv <==
idx,dTh,PV,stdPV,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_multi,stdDose_multi,PV_fit,dPV,dD24
0,1.94694444444444,99.8530536221939,1.27667988019139,6.48672196939049,0.0128148027282742,0.571049980359333,0.0128148027282742,3.78618606057193,0.141287415760666,3.78618606057193,0.141287415760666,100.021333599438,0,-7.67027981278252
1,2.99222222222222,99.4543672189001,1.24063032591013,6.49071867661128,0.0124938971838781,0.576029951457006,0.0124938971838781,3.84098260643739,0.138919294213632,3.84098260643739,0.138919294213632,99.6466519114716,-0.39927312068219,-6.33401432924744
2,4.01333333333333,99.2434075090677,1.24337748308117,6.49284277719319,0.0125479339274368,0.578630306335274,0.0125479339274368,3.86988303348401,0.140264829928609,3.86988303348401,0.140264829928609,99.3914792317174,-0.61054328436752,-5.62925014179955
3,5.06666666666667,99.0641113616312,1.23623966840685,6.49465040998708,0.0124969234378449,0.580778000821378,0.0124969234378449,3.89384119932945,0.14027049791704,3.89384119932945,0.14027049791704,99.1893913330868,-0.790103288726402,-5.04500765785403
4,6.01694444444444,98.9516714047642,1.24529007783645,6.49578740886947,0.0126034213811551,0.582520672393517,0.0126034213811551,3.91340266026551,0.141997244664081,3.91340266026551,0.141997244664081,99.0406027552135,-0.902708715188809,-4.56798297238288
5,7.0425,98.8507009116753,1.24499261679304,6.49680845375202,0.0126129943736378,0.584080574786309,0.0126129943736378,3.93094698401484,0.142554931505286,3.93094698401484,0.142554931505286,98.9045717368177,-1.00382779910879,-4.14014808082319
6,7.60944444444445,98.824821095971,1.25324616428274,6.49707140640743,0.0127013887570162,0.584503289065144,0.0127013887570162,3.93573685133337,0.143724454930413,3.93573685133337,0.143724454930413,98.8377180856184,-1.02974570023,-4.02334264596641
7,9.01083333333333,98.6748358004117,1.24636243000474,6.49858959431479,0.0126492229100842,0.58670055429328,0.0126492229100842,3.96054748232907,0.14373617871869,3.96054748232907,0.14373617871869,98.6919211359172,-1.17995171809179,-3.41831199484324
8,9.97416666666667,98.6300362709538,1.25018406199321,6.49904428473536,0.0126951531450145,0.587647460687576,0.0126951531450145,3.97129531414151,0.144573416087357,3.97129531414151,0.144573416087357,98.6044184078571,-1.22481717571456,-3.15621597315117
9,10.8794444444444,98.5724928928537,1.25202087424907,6.49962820473568,0.0127203393378432,0.588541442039225,0.0127203393378432,3.98145584513021,0.145117335295755,3.98145584513021,0.145117335295755,98.5296361250139,-1.28244523616208,-2.90844183629365
10,11.9538888888889,98.4780903832958,1.25478608100117,6.50058688441877,0.0127619744583549,0.589863899692235,0.0127619744583549,3.9965226888837,0.146016153427957,3.9965226888837,0.146016153427957,98.4486301134653,-1.37698667093391,-2.54102263248037
11,12.9494444444444,98.4310361729242,1.25831160607995,6.50106534084382,0.0128030521621742,0.59069938062364,0.0128030521621742,4.006066779859,0.146723006681277,4.006066779859,0.146723006681277,98.3798772207399,-1.42411012751806,-2.30828096709647
12,14.0544444444444,98.3970199000098,1.25387623303883,6.50141046697191,0.0127625171205473,0.591589539410372,0.0127625171205473,4.01622839310623,0.146534767123448,4.01622839310623,0.146534767123448,98.3095500735809,-1.45817645967361,-2.06048043834334
13,14.8911111111111,98.3510440152926,1.25504223232715,6.50187806083994,0.0127813470554547,0.592272714991669,0.0127813470554548,4.02405538329894,0.146987474639666,4.02405538329894,0.146987474639666,98.2599170100949,-1.50422000371098,-1.86961189600556
14,15.9116666666667,98.3133026173905,1.2527270452806,6.50226162415808,0.0127610271529084,0.592928301821394,0.0127610271529084,4.03156416693611,0.146905779562527,4.03156416693611,0.146905779562527,98.2030513734494,-1.54201694284606,-1.68650312082257
15,18.8494444444444,98.2088030585237,1.27254685609806,6.50332791687836,0.0129803380550852,0.596370083122339,0.0129803380550852,4.07125790052897,0.150618703663447,4.07125790052897,0.150618703663447,98.0578536966355,-1.6466702860099,-0.718533967383471
16,19.8875,98.1397902166454,1.26417690062013,6.50402988637232,0.0129032301681189,0.596116015358633,0.0129032301681189,4.06829871312313,0.149613134315155,4.06829871312313,0.149613134315155,98.0119578475025,-1.71578468899994,-0.790696544919732
17,20.8925,98.1020488187433,1.27245124131427,6.50441566443351,0.0129902942647096,0.596875145106806,0.0129902942647096,4.07709855304591,0.150797574082361,4.07709855304591,0.150797574082361,97.9697701501164,-1.75358162813502,-0.576104143816272
18,21.9088888888889,98.0497010097049,1.27802575376228,6.5049502281611,0.0130523907655491,0.597434841809698,0.0130523907655491,4.08359494780046,0.151646225735205,4.08359494780046,0.151646225735205,97.9291371239883,-1.80600647358487,-0.417683426947771
19,22.9266666666667,97.993432016469,1.28196068130931,6.50552491627754,0.0131021815915721,0.59815932596584,0.0131021815915721,4.09200730248042,0.152520588981619,4.09200730248042,0.152520588981619,97.8903109765365,-1.86235827374994,-0.212540219168119
20,24.0102777777778,97.9407901186158,1.27995859835121,6.50606208807987,0.0130893089282512,0.598910594409672,0.0130893089282512,4.10072298810682,0.152621163353692,4.10072298810682,0.152621163353692,97.8508396790573,-1.91507764080344,0
21,24.8952777777778,97.8994216253309,1.27652934270503,6.50648417226086,0.0130595533603101,0.599441417457361,0.0130595533603101,4.106882715164,0.152437900323525,4.106882715164,0.152437900323525,97.8199138137107,-1.9565070130502,0.150210757348031
22,29.1313888888889,97.8513871189099,1.27329592349927,6.5069745751654,0.0130303818593714,0.595597010205511,0.0130303818593714,4.06234678928469,0.150811270188566,4.06234678928469,0.150811270188566,97.6857688694748,-2.00461220831317,-0.935839824670697
23,30.7902777777778,97.7218900107833,1.24280112956241,6.50829504571366,0.0127336861597747,0.600994130267847,0.0127336861597746,4.12486358490836,0.148999507913369,4.12486358490836,0.148999507913369,97.6385338459767,-2.13429988778722,0.588691234973803
24,40.2330555555556,97.4548573669248,1.23573962789302,6.51103087521542,0.0126948335494259,0.605985151516906,0.0126948335494259,4.18338099113412,0.150072452775282,4.18338099113412,0.150072452775282,97.4107174239296,-2.40172550390193,2.01569340984579
25,42.0672222222222,97.3964317223802,1.23428580020752,6.51163049440694,0.0126895708892935,0.605937203211918,0.0126895708892935,4.18281478728155,0.150049693788922,4.18281478728155,0.150049693788922,97.372801200487,-2.46023712916044,2.00188599456286
26,43.1486111111111,97.3944711302814,1.24833574816939,6.5116524354848,0.0128302575545683,0.605634882556027,0.0128302575545683,4.17929553750628,0.151510406408621,4.17929553750628,0.151510406408621,97.3512203820827,-2.46220060651809,1.9160657676059
27,44.6191666666667,97.3671208705029,1.24635071032389,6.51193307258122,0.0128127054240016,0.606108145914721,0.0128127054240016,4.18486752554722,0.151437277567733,4.18486752554722,0.151437277567733,97.3227326232828,-2.48959111565764,2.05194395438174
28,46.6952777777778,97.5215174982845,1.27931853233601,6.51035281072311,0.0131395049202665,0.599628764588458,0.0131395049202665,4.10908758774821,0.153466642446855,4.10908758774821,0.153466642446855,97.2840863635642,-2.33496727374112,0.203978656096734
29,47.6219444444444,97.4748554063327,1.26033811054778,6.51082897957471,0.0129546887768659,0.603694408970827,0.0129546887768659,4.15652693276768,0.152701327656825,4.15652693276768,0.152701327656825,97.2673929746723,-2.3816980348537,1.3608318538635
30,49.0319444444444,97.2896774825997,1.24370793768597,6.51272855837704,0.0127971185035976,0.60645469708769,0.0127971185035976,4.18895102634945,0.151413271738839,4.18895102634945,0.151413271738839,97.2426109952905,-2.56714847128566,2.15152397512622
31,50.7905555555556,97.1644936770905,1.25574767618214,6.51401796264897,0.0129442510892242,0.608340681655151,0.0129442510892242,4.21129950447563,0.153937056141218,4.21129950447563,0.153937056141218,97.2126904467013,-2.69251650057282,2.69651270494279
32,66.7119444444444,97.0334280952848,1.27202104827359,6.51537016992524,0.0131271194850675,0.611565984313316,0.0131271194850675,4.24969936842606,0.1571101439106,4.24969936842606,0.1571101439106,96.9814773025674,-2.82377496193305,3.63292962610035
33,68.0438888888889,96.9558866777767,1.2643897359098,6.51616865685652,0.01305199673434,0.61133205070826,0.01305199673434,4.24688284564377,0.155972446293103,4.24688284564377,0.155972446293103,96.9647356839894,-2.90143049142891,3.56424606004485
34,68.9766666666667,96.9590236251348,1.26387493546453,6.51613635878089,0.0130613595977242,0.610921887684889,0.0130613595977242,4.24200319907395,0.156366945514345,4.24200319907395,0.156366945514345,96.9532069762264,-2.89828892765664,3.44525127341886
35,69.8197222222222,96.945397510048,1.27744208858444,6.51627879264226,0.0132064489513158,0.610977697445447,0.0132064489513158,4.24271720584062,0.158218488839812,4.24271720584062,0.158218488839812,96.9429216998438,-2.9119350952925,3.4626630022467
36,71.9791666666667,96.8891285168121,1.27317664215637,6.51685888735092,0.0131684239443644,0.612040141752354,0.0131684239443644,4.25537524475918,0.158053150919799,4.25537524475918,0.158053150919799,96.9171374450885,-2.96828689545757,3.77134122692249
37,74.0063888888889,96.7976668954024,1.26579364542558,6.51780241735568,0.0130976489505245,0.613507753958693,0.0130976489505245,4.27289972681657,0.157499799509561,4.27289972681657,0.157499799509561,96.8936324181147,-3.0598831141929,4.19869226009922
38,75.04,96.770316635624,1.26983245007223,6.51808567908486,0.0131517970106688,0.613696938023905,0.0131517970106688,4.27518731053634,0.158480376809022,4.27518731053634,0.158480376809022,96.8818968244398,-3.08727362333235,4.25447714794471
39,76.2858333333333,96.7213998627586,1.27404694154103,6.5185919474964,0.0132004003750483,0.614270787425878,0.0132004003750483,4.28208294451634,0.159212700161741,4.28208294451634,0.159212700161741,96.8679664898143,-3.13626238340621,4.42263369009591
40,78.0166666666667,96.6736594451524,1.26464026419957,6.51908441084121,0.0131035405205069,0.615124439628138,0.0131035405205069,4.29229810055449,0.158135099271578,4.29229810055449,0.158135099271578,96.8489893132507,-3.18407305706556,4.67173991033505
41,85.5558333333333,96.6179786295461,1.24202239014438,6.5196575711792,0.0128732546088687,0.617832702934849,0.0128732546088687,4.32486101379376,0.156126267970867,4.32486101379376,0.156126267970867,96.7710001077142,-3.23983581402337,5.46581727995283
42,86.6502777777778,96.5805313204588,1.24509009324008,6.52004568195892,0.0129077868741652,0.617133920580503,0.0129077868741652,4.31643187984223,0.156253545323393,4.31643187984223,0.156253545323393,96.7602585914572,-3.27733823155482,5.260264893801
43,89.3536111111111,96.6408195274973,1.24948622903982,6.51942216923015,0.0129494515354608,0.617580501873303,0.0129494515354608,4.32183951168234,0.157029372977145,4.32183951168234,0.157029372977145,96.7343022361626,-3.2169613028065,5.39213509951334
44,94.5808333333334,96.692579158906,1.24877857165328,6.51888654336774,0.0129355539890775,0.61682995325817,0.0129355539890775,4.31277541749585,0.156634769231202,4.31277541749585,0.156634769231202,96.6862856801537,-3.16512550056399,5.17109860880723
45,95.6691666666667,96.6447407116949,1.2499010975159,6.51938164311435,0.0129531460999287,0.616082517508886,0.0129531460999287,4.30377321063281,0.156585663174763,4.30377321063281,0.156585663174763,96.6766256465093,-3.21303434809119,4.95157129888778
46,97.61,96.6489559847074,1.24634202072621,6.51933754161583,0.0129154405236462,0.616569655919089,0.0129154405236462,4.30962997012875,0.156295040250331,4.30962997012875,0.156295040250331,96.6596707692632,-3.20881287177214,5.09439390633836
47,115.163888888889,96.461229291246,1.26441947572623,6.52128455424766,0.0131281442599838,0.621458555842161,0.0131281442599839,4.36894155227425,0.16051161675511,4.36894155227425,0.16051161675511,96.5201726229007,-3.39681582876902,6.54076281049305
48,116.503055555556,96.4271149887266,1.27373303441819,6.52163958877505,0.0132271656998901,0.62056452400203,0.0132271656998901,4.35809522979612,0.161354775401269,4.35809522979612,0.161354775401269,96.5104280004057,-3.43098033479251,6.27626500097052
49,125.1,96.3062444858347,1.27154666493641,6.52289379406609,0.0132220479443371,0.62287468395078,0.0132220479443371,4.38624823323508,0.162103470796446,4.38624823323508,0.162103470796446,96.4504409118898,-3.5520287138929,6.96280255838688
50,144.655277777778,96.2877168905009,1.29034445688276,6.52308887446099,0.013425296489354,0.623815554016499,0.013425296489354,4.39782805988564,0.165161641778022,4.39782805988564,0.165161641778022,96.3281824804062,-3.57058357492288,7.24518755937681
51,146.213333333333,96.175178904029,1.25832022829314,6.52425407405181,0.0131025870196421,0.623643316282938,0.0131025870196421,4.39560550797755,0.160911898424754,4.39560550797755,0.160911898424754,96.3191705725636,-3.68328717525313,7.19098853363095
52,166.653055555556,96.1277325752377,1.26184475142347,6.52474816960111,0.0131546134112781,0.62516165396372,0.0131546134112781,4.41423750273281,0.16241185370339,4.41423750273281,0.16241185370339,96.2091704486469,-3.73080332730875,7.64534730912733
53,168.705,96.1330261739045,1.24155745080042,6.52469024861443,0.0129317768034121,0.625304426612563,0.0129317768034121,4.41590955400026,0.159316455271324,4.41590955400026,0.159316455271324,96.1988891258492,-3.72550193844304,7.68612185723261
54,192.099166666667,96.1222429173611,1.26386295998206,6.52480553635846,0.0131730766190672,0.62569860565599,0.0131730766190672,4.42083861717513,0.162742493525813,4.42083861717513,0.162742493525813,96.0898548539824,-3.73630106391014,7.80632171440818
55,193.862222222222,96.0402901676306,1.24620552363835,6.52565618983975,0.0129954202320742,0.625558623984732,0.0129954202320742,4.41905473379381,0.160273788463576,4.41905473379381,0.160273788463576,96.0821886772678,-3.81837441746083,7.76282003466794
56,214.821111111111,96.0342123321243,1.27253955365057,6.52572314833323,0.0132777190511202,0.626696291076749,0.0132777190511202,4.43315125873623,0.164431564831606,4.43315125873623,0.164431564831606,95.9960884727104,-3.82446119726959,8.10657709856385
57,237.249444444444,96.0717576708166,1.24663937562778,6.52532855091811,0.0129901985474243,0.625033655506262,0.0129901985474243,4.41260423286472,0.159865397966282,4.41260423286472,0.159865397966282,95.9128725999777,-3.78686060587019,7.60551848204423
58,261.959722222222,95.9204979903931,1.2657215960591,6.52690717245783,0.0132168502919746,0.62581045812841,0.0132168502919746,4.42222680539874,0.163147453067888,4.42222680539874,0.163147453067888,95.8299194987465,-3.93834288401444,7.84017399430213
59,279.983888888889,95.7957063033036,1.26795513257457,6.52820959932271,0.0132634300333658,0.628106693307269,0.0132634300333658,4.45054427343431,0.164709907610239,4.45054427343431,0.164709907610239,95.7742484121922,-4.06331821783013,8.53072217611539


==> plots/raw_data/dT_HUG/A019_4Gy.csv <==
idx,scan no,dTh,PV,stdPV,PVg,stdPVg,PVb,stdPVb,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_green,stdDose_green,dose_multi,stdDose_multi,dPV,dD24
0,1,1.947,99.853,1.277,102.920,1.289,104.453,1.136,6.487,0.013,0.571,0.013,3.786,0.141,3.746,0.130,3.093,0.146,0,-8.24662659504807
1,2,2.992,99.454,1.241,102.976,1.272,105.211,1.107,6.491,0.012,0.576,0.012,3.841,0.139,3.758,0.128,3.144,0.150,-0.39927312068219,-6.71264676430682
2,3,4.013,99.243,1.243,102.760,1.268,105.295,1.105,6.493,0.013,0.579,0.013,3.870,0.140,3.784,0.128,3.170,0.150,-0.610543284367477,-5.94359340591389
3,4,5.067,99.064,1.236,102.622,1.272,105.366,1.103,6.495,0.012,0.581,0.012,3.894,0.140,3.806,0.129,3.192,0.151,-0.790103288726388,-5.31269861479491
4,5,6.017,98.952,1.245,102.481,1.273,105.281,1.107,6.496,0.013,0.583,0.013,3.913,0.142,3.823,0.129,3.204,0.152,-0.902708715188766,-4.92895002769178
5,6,7.043,98.851,1.245,102.392,1.278,105.388,1.098,6.497,0.013,0.584,0.013,3.931,0.143,3.840,0.130,3.220,0.152,-1.00382779910877,-4.45781521571218
6,7,7.609,98.825,1.253,102.309,1.275,105.053,1.111,6.497,0.013,0.585,0.013,3.936,0.144,3.849,0.130,3.224,0.153,-1.02974570023001,-4.34481356023651
7,8,9.011,98.675,1.246,102.288,1.279,105.572,1.108,6.499,0.013,0.587,0.013,3.961,0.144,3.864,0.131,3.248,0.156,-1.17995171809177,-3.6377964499176
8,9,9.974,98.630,1.250,102.202,1.278,105.525,1.106,6.499,0.013,0.588,0.013,3.971,0.145,3.874,0.131,3.255,0.158,-1.22481717571453,-3.41673745017759
9,10,10.879,98.572,1.252,102.175,1.274,105.506,1.116,6.500,0.013,0.589,0.013,3.981,0.145,3.884,0.131,3.264,0.156,-1.28244523616214,-3.14986156188335
10,11,11.954,98.478,1.255,102.201,1.274,105.661,1.109,6.501,0.013,0.590,0.013,3.997,0.146,3.890,0.131,3.277,0.156,-1.37698667093396,-2.7862338812255
11,12,12.949,98.431,1.258,102.115,1.280,105.600,1.110,6.501,0.013,0.591,0.013,4.006,0.147,3.901,0.132,3.287,0.157,-1.42411012751803,-2.47171466841296
12,13,14.054,98.397,1.254,102.063,1.281,105.710,1.109,6.501,0.013,0.592,0.013,4.016,0.147,3.910,0.132,3.298,0.158,-1.4581764596736,-2.16284982300685
13,14,14.891,98.351,1.255,102.010,1.278,105.705,1.112,6.502,0.013,0.592,0.013,4.024,0.147,3.921,0.132,3.304,0.158,-1.50422000371097,-1.97400289431382
14,15,15.912,98.313,1.253,101.992,1.284,105.817,1.114,6.502,0.013,0.593,0.013,4.032,0.147,3.926,0.133,3.313,0.159,-1.54201694284612,-1.69821764072254
15,16,18.849,98.209,1.273,102.061,1.286,104.791,1.126,6.503,0.013,0.596,0.013,4.071,0.151,3.949,0.134,3.340,0.162,-1.64667028600993,-0.913392749347483
16,17,19.888,98.140,1.264,101.947,1.276,104.755,1.108,6.504,0.013,0.596,0.013,4.068,0.150,3.945,0.133,3.341,0.159,-1.71578468899991,-0.864673169853218
17,18,20.893,98.102,1.272,101.943,1.276,104.901,1.112,6.504,0.013,0.597,0.013,4.077,0.151,3.951,0.133,3.349,0.162,-1.75358162813506,-0.639364137004841
18,19,21.909,98.050,1.278,101.894,1.290,104.838,1.114,6.505,0.013,0.597,0.013,4.084,0.152,3.960,0.134,3.356,0.161,-1.80600647358484,-0.427735834649765
19,20,22.927,97.993,1.282,101.838,1.289,104.768,1.119,6.506,0.013,0.598,0.013,4.092,0.153,3.967,0.134,3.360,0.162,-1.86235827374997,-0.317025295352909
20,21,24.010,97.941,1.280,101.812,1.290,104.953,1.112,6.506,0.013,0.599,0.013,4.101,0.153,3.972,0.135,3.371,0.163,-1.91507764080341,0
21,22,24.895,97.899,1.277,101.751,1.287,104.892,1.112,6.506,0.013,0.599,0.013,4.107,0.152,3.978,0.134,3.373,0.162,-1.95650701305025,0.0658566606673685
22,23,29.131,97.851,1.273,100.694,1.252,108.210,1.113,6.507,0.013,0.596,0.013,4.062,0.151,4.052,0.133,3.376,0.164,-2.00461220831316,0.16296785809923
23,24,30.790,97.722,1.243,101.632,1.258,101.749,1.010,6.508,0.013,0.601,0.013,4.125,0.149,3.998,0.132,3.429,0.163,-2.13429988778727,1.71901250626389
24,25,40.233,97.455,1.236,101.870,1.255,102.917,1.016,6.511,0.013,0.606,0.013,4.183,0.150,4.007,0.131,3.463,0.164,-2.40172550390191,2.74599706851677
25,26,42.067,97.396,1.234,101.763,1.257,104.104,1.033,6.512,0.013,0.606,0.013,4.183,0.150,4.009,0.132,3.468,0.164,-2.46023712916048,2.90395696259836
26,27,43.149,97.394,1.248,101.657,1.262,104.079,1.032,6.512,0.013,0.606,0.013,4.179,0.152,4.017,0.132,3.468,0.166,-2.46220060651815,2.90066087830852
27,28,44.619,97.367,1.246,101.601,1.264,104.108,1.030,6.512,0.013,0.606,0.013,4.185,0.151,4.026,0.133,3.473,0.165,-2.48959111565765,3.0338897268051
28,29,46.695,97.522,1.279,100.273,1.266,105.330,1.106,6.510,0.013,0.600,0.013,4.109,0.153,4.113,0.136,3.413,0.166,-2.33496727374114,1.26211237911275
29,30,47.622,97.475,1.260,101.008,1.279,106.870,1.089,6.511,0.013,0.604,0.013,4.157,0.153,4.071,0.136,3.463,0.166,-2.38169803485369,2.73343927406558
30,31,49.032,97.290,1.244,101.306,1.282,106.772,1.087,6.513,0.013,0.606,0.013,4.189,0.151,4.051,0.135,3.488,0.166,-2.56714847128561,3.47275202449083
31,32,50.791,97.164,1.256,101.466,1.281,106.655,1.093,6.514,0.013,0.608,0.013,4.211,0.154,4.044,0.135,3.500,0.166,-2.69251650057284,3.85168258559788
32,33,66.712,97.033,1.272,101.525,1.281,107.285,1.116,6.515,0.013,0.612,0.013,4.250,0.157,4.059,0.135,3.524,0.169,-2.82377496193308,4.56452881631832
33,34,68.044,96.956,1.264,101.426,1.270,107.358,1.097,6.516,0.013,0.611,0.013,4.247,0.156,4.060,0.134,3.526,0.168,-2.90143049142892,4.59816132176866
34,35,68.977,96.959,1.264,101.309,1.281,107.271,1.099,6.516,0.013,0.611,0.013,4.242,0.156,4.069,0.136,3.526,0.170,-2.89828892765665,4.60250478736508
35,36,69.820,96.945,1.277,101.250,1.287,107.365,1.103,6.516,0.013,0.611,0.013,4.243,0.158,4.075,0.137,3.523,0.170,-2.91193509529246,4.53295690085666
36,37,71.979,96.889,1.273,101.269,1.283,107.374,1.114,6.517,0.013,0.612,0.013,4.255,0.158,4.080,0.136,3.528,0.170,-2.96828689545759,4.66754687763955
37,38,74.006,96.798,1.266,101.352,1.277,107.631,1.106,6.518,0.013,0.614,0.013,4.273,0.157,4.077,0.135,3.546,0.169,-3.05988311419289,5.19534069262328
38,39,75.040,96.770,1.270,101.327,1.283,107.679,1.111,6.518,0.013,0.614,0.013,4.275,0.158,4.081,0.136,3.547,0.170,-3.08727362333239,5.24803325220479
39,40,76.286,96.721,1.274,101.323,1.278,107.608,1.101,6.519,0.013,0.614,0.013,4.282,0.159,4.082,0.136,3.555,0.172,-3.13626238340625,5.45995058164817
40,41,78.017,96.674,1.265,101.368,1.270,107.719,1.097,6.519,0.013,0.615,0.013,4.292,0.158,4.081,0.135,3.559,0.170,-3.18407305706552,5.5755618998631
41,42,85.556,96.618,1.242,101.532,1.267,105.947,1.054,6.520,0.013,0.618,0.013,4.325,0.156,4.088,0.134,3.576,0.168,-3.23983581402334,6.08374795367761
42,43,86.650,96.581,1.245,101.429,1.271,106.154,1.061,6.520,0.013,0.617,0.013,4.316,0.156,4.084,0.135,3.571,0.169,-3.27733823155485,5.93263090717671
43,44,89.354,96.641,1.249,101.332,1.279,105.984,1.066,6.519,0.013,0.618,0.013,4.322,0.157,4.106,0.136,3.573,0.170,-3.2169613028065,6.00654436635683
44,45,94.581,96.693,1.249,101.167,1.268,106.234,1.067,6.519,0.013,0.617,0.013,4.313,0.157,4.123,0.135,3.569,0.171,-3.16512550056401,5.89030887159313
45,46,95.669,96.645,1.250,101.060,1.264,106.593,1.077,6.519,0.013,0.616,0.013,4.304,0.157,4.116,0.135,3.570,0.170,-3.21303434809115,5.9050894518068
46,47,97.610,96.649,1.246,101.059,1.278,106.628,1.080,6.519,0.013,0.617,0.013,4.310,0.156,4.120,0.137,3.576,0.171,-3.20881287177216,6.10445270119639
47,48,115.164,96.461,1.264,101.418,1.274,106.715,1.084,6.521,0.013,0.621,0.013,4.369,0.161,4.127,0.136,3.607,0.174,-3.39681582876906,7.00640721095322
48,49,116.503,96.427,1.274,101.353,1.287,107.367,1.105,6.522,0.013,0.621,0.013,4.358,0.161,4.120,0.137,3.602,0.172,-3.43098033479251,6.85729224979726
49,50,125.100,96.306,1.272,101.457,1.282,106.375,1.079,6.523,0.013,0.623,0.013,4.386,0.162,4.129,0.137,3.620,0.175,-3.55202871389287,7.38485001831379
50,51,144.655,96.288,1.290,101.430,1.308,106.013,1.105,6.523,0.013,0.624,0.013,4.398,0.165,4.140,0.140,3.625,0.175,-3.57058357492285,7.54301558719005
51,52,146.213,96.175,1.258,101.370,1.273,106.127,1.078,6.524,0.013,0.624,0.013,4.396,0.161,4.133,0.136,3.628,0.173,-3.68328717525312,7.62424276624253
52,53,166.653,96.128,1.262,101.363,1.301,105.891,1.072,6.525,0.013,0.625,0.013,4.414,0.162,4.146,0.140,3.635,0.174,-3.73080332730873,7.83187111796355
53,54,168.705,96.133,1.242,101.367,1.267,106.357,1.061,6.525,0.013,0.625,0.013,4.416,0.159,4.143,0.135,3.638,0.171,-3.72550193844301,7.93015483775043
54,55,192.099,96.122,1.264,101.333,1.296,106.272,1.082,6.525,0.013,0.626,0.013,4.421,0.163,4.155,0.139,3.643,0.173,-3.73630106391019,8.07894229407168
55,56,193.862,96.040,1.246,101.306,1.276,106.652,1.066,6.526,0.013,0.626,0.013,4.419,0.160,4.147,0.136,3.644,0.174,-3.8183744174608,8.10548906566952
56,57,214.821,96.034,1.273,101.281,1.292,106.509,1.084,6.526,0.013,0.627,0.013,4.433,0.164,4.158,0.139,3.650,0.173,-3.82446119726959,8.29651382991846
57,58,237.249,96.072,1.247,100.864,1.278,105.913,1.053,6.525,0.013,0.625,0.013,4.413,0.160,4.187,0.138,3.640,0.174,-3.78686060587021,8.0025201342293
58,59,261.960,95.920,1.266,100.737,1.279,107.159,1.088,6.527,0.013,0.626,0.013,4.422,0.163,4.192,0.138,3.653,0.177,-3.93834288401444,8.3701630654986
59,60,279.984,95.796,1.268,100.996,1.293,109.577,1.121,6.528,0.013,0.628,0.013,4.451,0.165,4.178,0.140,3.671,0.177,-4.06331821783013,8.92559545779482


==> plots/raw_data/dT_HUG/A021_5p93Gy.csv <==
idx,dTh,PV,stdPV,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_multi,stdDose_multi,PV_fit,dPV,dD24
0,1.94694444444444,87.7582589942163,1.33026965651957,6.61586875718902,0.0151804061676348,0.700196768157868,0.0151804061676348,5.41593105457297,0.220797878114248,5.41593105457297,0.220797878114248,87.9364937563507,0,-7.00694929252027
1,2.99222222222222,87.5089697088521,1.31565604006788,6.61871148336261,0.0150484536659175,0.70402275820833,0.0150484536659175,5.47152224703358,0.220519794524547,5.47152224703358,0.220519794524547,87.6273022574364,-0.284063617739532,-6.0524329725583
2,4.01333333333333,87.2863444760318,1.31569919982654,6.62125933577348,0.0150870928209778,0.707046864915567,0.0150870928209778,5.51588254389951,0.222601262630112,5.51588254389951,0.222601262630112,87.416690012667,-0.53774371049864,-5.29075427054285
3,5.06666666666667,87.168610920498,1.32562349145165,6.62261111764795,0.0152230980650128,0.708738708482239,0.0152230980650128,5.54089433911419,0.225529927628596,5.54089433911419,0.225529927628596,87.249868840148,-0.671900377783439,-4.86129475245686
4,6.01694444444444,87.0317615920008,1.31730465875708,6.6241811945341,0.0151507256869426,0.710914458058141,0.0151507256869427,5.5730741431126,0.225550240048943,5.5730741431126,0.225550240048943,87.1270322705705,-0.827839351579867,-4.30875851910615
5,7.0425,86.9550044113322,1.3174772118652,6.62506375703578,0.0151657253335602,0.712335878070065,0.0151657253335602,5.59421680384035,0.226507482780645,5.59421680384035,0.226507482780645,87.0147181311855,-0.915303690034514,-3.94573312211801
6,7.60944444444445,86.9273600627389,1.31951538510665,6.62538214286588,0.0151930729293782,0.712814025523598,0.0151930729293782,5.60135559428047,0.227129077492714,5.60135559428047,0.227129077492714,86.9595168701145,-0.946804256374511,-3.82315809398363
7,9.01083333333333,86.7955102440937,1.32515919584844,6.62690143843538,0.0152832515314303,0.715012398413867,0.0152832515314303,5.63426497741451,0.229736992762012,5.63426497741451,0.229736992762012,86.8391239240054,-1.09704631923709,-3.25809478285606
8,9.97416666666667,86.7409077541417,1.32333757982649,6.62753057011912,0.0152732283136843,0.716133746071329,0.0152732283136843,5.65108615426033,0.230214622613632,5.65108615426033,0.230214622613632,86.7668626264928,-1.15926552296537,-2.96927047257204
9,10.8794444444444,86.7046368003137,1.31377858973993,6.62794722077716,0.0151684400524682,0.716860458080712,0.0151684400524682,5.66195770328392,0.228988955344251,5.66195770328392,0.228988955344251,86.7051029722815,-1.20059605326953,-2.78260293573811
10,11.9538888888889,86.6381727281639,1.32567918642792,6.62871632087244,0.0153153703489843,0.717993336145904,0.0153153703489842,5.67910660587056,0.231751963217342,5.67910660587056,0.231751963217342,86.6382001406575,-1.27633145744861,-2.48815148283962
11,12.9494444444444,86.5746495441623,1.33194647079037,6.62945109113915,0.015400621213711,0.719085130918966,0.015400621213711,5.69564873028267,0.233687669635388,5.69564873028267,0.233687669635388,86.5814144991616,-1.348715737549,-2.20411858087608
12,14.0544444444444,86.5321046956181,1.32657512409408,6.62994183192591,0.0153494142360398,0.720120904364372,0.0153494142360398,5.71131056778397,0.233586013140489,5.71131056778397,0.233586013140489,86.5233260959991,-1.39719533255441,-1.93520045133288
13,14.8911111111111,86.5216155278894,1.33136047384345,6.6300639105959,0.0154042078345423,0.720458564747625,0.0154042078345423,5.71646118470824,0.234523975776867,5.71646118470824,0.234523975776867,86.4823289323604,-1.40914767510191,-1.84676291843464
14,15.9116666666667,86.4684834820116,1.32836154772599,6.63067775629861,0.0153745797972504,0.721344433961928,0.0153745797972504,5.72989986716767,0.234376509544436,5.72989986716767,0.234376509544436,86.4353560610888,-1.46969131679071,-1.61601698263912
15,18.8494444444444,86.3056563082051,1.33259248394382,6.63256385364593,0.01545639100974,0.725606019889909,0.01545639100974,5.79507581268809,0.238121310477382,5.79507581268809,0.238121310477382,86.3154104524769,-1.65523188661587,-0.496927772378433
16,19.8875,86.2577198313891,1.34753364817915,6.63312232569538,0.0156445187601057,0.725208454681684,0.0156445187601057,5.78908138221666,0.241039898822492,5.78908138221666,0.241039898822492,86.2774943135008,-1.70985520909901,-0.59985381984381
17,20.8925,86.2439956866974,1.33900393929119,6.63327992133082,0.0155461324326612,0.725739402004112,0.0155461324326612,5.79717746639997,0.239750569146032,5.79717746639997,0.239750569146032,86.2426406431619,-1.72549378813303,-0.460841790443086
18,21.9088888888889,86.2332124301539,1.33572347553092,6.63340442274745,0.015512173933221,0.725889036396053,0.015512173933221,5.79945934092023,0.239401482926488,5.79945934092023,0.239401482926488,86.2090705031757,-1.73778124308837,-0.421661366831243
19,22.9266666666667,86.1436133712381,1.33911051814973,6.63444488991112,0.0155709274605286,0.727079299599424,0.0155709274605286,5.8178130506791,0.241111010646141,5.8178130506791,0.241111010646141,86.176992367605,-1.83987882335338,-0.10652303787563
20,24.0102777777778,86.1275365160279,1.34249083361275,6.63463212618196,0.015606635556692,0.727480632511763,0.015606635556692,5.82401697048245,0.241625917863141,5.82401697048245,0.241625917863141,86.1443804075622,-1.8581983016503,0
21,24.8952777777778,86.0706793451622,1.33865048400815,6.63529197450501,0.0155737051303788,0.728249219701509,0.0155737051303788,5.83586657217008,0.241615165706239,5.83586657217008,0.241615165706239,86.1188282859582,-1.92298670050567,0.203460974576257
22,29.1313888888889,86.2311538084501,1.3432888705245,6.63342982849858,0.0156165020785284,0.722052263538693,0.0156165020785284,5.74082612389984,0.23978738769208,5.74082612389984,0.23978738769208,86.0079868981539,-1.74012702994353,-1.4284100991505
23,30.7902777777778,86.1814527987452,1.33707843240066,6.63400533580651,0.0155488090639645,0.726704420360692,0.0155488090639645,5.81203346140023,0.241091588278523,5.81203346140023,0.241091588278523,85.9689552790981,-1.79676102687387,-0.20576020198698
24,40.2330555555556,85.7839427507107,1.34215251643451,6.63863039125555,0.0156665165488844,0.733584667557029,0.0156665165488844,5.91889272074914,0.246243397530969,5.91889272074914,0.246243397530969,85.780687891742,-2.24972129818087,1.62904316294996
25,42.0672222222222,85.8245270071562,1.33652010308977,6.6381562391355,0.0155910644930034,0.732462947940485,0.0155910644930034,5.90131732499206,0.244296777049467,5.90131732499206,0.244296777049467,85.7493513155374,-2.20347578589446,1.32726870305129
26,43.1486111111111,85.8688363885894,1.32223647356423,6.63763744440666,0.0154218302341869,0.731619891477884,0.0154218302341869,5.88807958089064,0.241349506334967,5.88807958089064,0.241349506334967,85.7315151071024,-2.15298551644174,1.09997293505281
27,44.6191666666667,85.8312910498971,1.31726531596454,6.63807401414299,0.0153727120127081,0.732249087476491,0.0153727120127081,5.8978608498053,0.241015795515103,5.8978608498053,0.241015795515103,85.7079700482837,-2.19576820051341,1.2679200575326
28,46.6952777777778,86.1020488187433,1.33918960536094,6.63492766489433,0.015581751485315,0.724203618759684,0.015581751485315,5.7736495462524,0.23977234507535,5.7736495462524,0.23977234507535,85.6760283373315,-1.88724137699924,-0.86482275867885
29,47.6219444444444,86.1205764140771,1.34331629843749,6.63471332951556,0.015639053631269,0.727578758911675,0.015639053631269,5.82556639708798,0.243288187995504,5.82556639708798,0.243288187995504,85.6622307607568,-1.86612929530328,0.0266040880955918
30,49.0319444444444,85.8629546122929,1.3437803276073,6.63771006369784,0.0156938985527339,0.731436202408491,0.0156938985527339,5.88539082645356,0.246594196794759,5.88539082645356,0.246594196794759,85.6417474578579,-2.15968776459925,1.05380626949007
31,50.7905555555556,85.7109106950299,1.34720701179822,6.63948350483868,0.0157649871259094,0.733806223844858,0.0157649871259094,5.92244032140717,0.249380930098817,5.92244032140717,0.249380930098817,85.6170164930557,-2.33294087946907,1.68995645829251
32,66.7119444444444,85.4771100872463,1.35686576996813,6.64221745621528,0.015918537800729,0.738413270603361,0.015918537800729,5.99505486093421,0.254436626493532,5.99505486093421,0.254436626493532,85.4258904274416,-2.59935524372736,2.93676840776086
33,68.0438888888889,85.4747573767278,1.33497330041578,6.64224081702914,0.0156496407513368,0.73740421088088,0.0156496407513368,5.97892940297974,0.2485884387168,5.97892940297974,0.2485884387168,85.4120503360833,-2.60203614299026,2.65988978539081
34,68.9766666666667,85.5222037055191,1.35680492410236,6.64168987709012,0.0159069210245328,0.736475405994122,0.0159069210245328,5.96443937546106,0.252639429445843,5.96443937546106,0.252639429445843,85.4025196089205,-2.54797134118689,2.41109196093186
35,69.8197222222222,85.5511224389766,1.3669674841569,6.64135373045938,0.0160330456828007,0.736052635262564,0.0160330456828007,5.95786923005247,0.255219782134856,5.95786923005247,0.255219782134856,85.3940167616703,-2.51501862107948,2.29828072700365
36,71.9791666666667,85.4930889128517,1.35451055010497,6.64203009192521,0.0158914932830787,0.737211346326647,0.0158914932830787,5.97604107859861,0.253178886218885,5.97604107859861,0.253178886218885,85.3727006511822,-2.58114746956624,2.61029644808137
37,74.0063888888889,85.3695716106264,1.34298874366287,6.64347396507811,0.0157635401330678,0.73917930168112,0.0157635401330678,6.00708404819033,0.251448830897004,6.00708404819033,0.251448830897004,85.3532684980687,-2.72189468087253,3.14331291676704
38,75.04,85.3781001862563,1.37144502009872,6.64337939472751,0.0160997521381964,0.738990653666559,0.0160997521381964,6.00429880717462,0.256959719923437,6.00429880717462,0.256959719923437,85.3435663010272,-2.71217642104416,3.09548954966791
39,76.2858333333333,85.3253602587982,1.35564511549074,6.6439945832006,0.0159320258518928,0.739673423130083,0.0159320258518928,6.01503382190036,0.255023562058692,6.01503382190036,0.255023562058692,85.3320495464433,-2.77227324618922,3.27981275442757
40,78.0166666666667,85.2437996274875,1.34451910620203,6.64494892852973,0.0158011509029221,0.740988957316658,0.0158011509029221,6.03585979822187,0.252963222666586,6.03585979822187,0.252963222666586,85.3163602056018,-2.86521108730577,3.63740059160355
41,85.5558333333333,85.0835212234095,1.33413186908158,6.64682951852059,0.015712637396367,0.745004650276236,0.015712637396367,6.10006290258584,0.254194647727681,6.10006290258584,0.254194647727681,85.2518808085969,-3.04784734959598,4.73978584716457
42,86.6502777777778,85.0673463385943,1.33206895900201,6.64701934149381,0.0156946817626194,0.744107580115394,0.0156946817626194,6.08564941992761,0.253618492061766,6.08564941992761,0.253618492061766,85.2429997588757,-3.06627853202893,4.49230231936441
43,89.3536111111111,85.1236153318302,1.33575772789559,6.64635859922583,0.0157260650401731,0.744516931868989,0.0157260650401731,6.09223567941967,0.254170366149816,6.09223567941967,0.254170366149816,85.2215388808565,-3.00216035798949,4.60539023661192
44,94.5808333333334,85.234682874228,1.3352089656575,6.64505423020351,0.0156974863323334,0.742997640093943,0.0156974863323334,6.06786480149609,0.252751346068342,6.06786480149609,0.252751346068342,85.1818375564784,-2.87559957194983,4.18693544763899
45,95.6691666666667,85.219782374277,1.34461306966506,6.64523083050332,0.0158093516215753,0.741931704897853,0.0158093516215753,6.05089683246337,0.253831948166902,6.05089683246337,0.253831948166902,85.1738502455556,-2.89257860061536,3.89559067445721
46,97.61,85.1907656112146,1.34947153952729,6.64557230586954,0.0158656579521383,0.742804420172795,0.0158656579521383,6.06486896555487,0.254976507893355,6.06486896555487,0.254976507893355,85.1598311409133,-2.92564302485868,4.13549610677849
47,115.163888888889,84.9116753259484,1.35558329325874,6.64885580857136,0.0159981874010032,0.749029810165859,0.0159981874010032,6.1652627528738,0.261477930492153,6.1652627528738,0.261477930492153,85.0444816489384,-3.24366469992929,5.85928550896859
48,116.503055555556,84.9581413586903,1.35318416253067,6.64830838257519,0.0159848219379672,0.74723331780217,0.0159848219379672,6.13618045006014,0.261718905703101,6.13618045006014,0.261718905703101,85.0364235442473,-3.19071693948549,5.35993423713926
49,125.1,84.8098225664151,1.34969982462436,6.65005523213354,0.0159469611992857,0.750036122018234,0.0159469611992857,6.1815829703107,0.261131652351056,6.1815829703107,0.261131652351056,84.9868174174076,-3.35972529718887,6.13950820611413
50,144.655277777778,84.7730614645623,1.35472311098131,6.65048980406831,0.0160099845820278,0.751216483623821,0.0160099845820278,6.20085133126334,0.262665459004896,6.20085133126334,0.262665459004896,84.8857103321144,-3.40161434817291,6.47035135183808
51,146.213333333333,84.7521811587099,1.35869270802402,6.65073697588632,0.0160628333937829,0.750126218117444,0.0160628333937829,6.18312125822795,0.263091449870634,6.18312125822795,0.263091449870634,84.8782572191828,-3.42540732913186,6.16592103981717
52,166.653055555556,84.5835702382119,1.33773355449789,6.6527249628226,0.0158456573215966,0.753138447185211,0.0158456573215966,6.2321817237751,0.261216361614543,6.2321817237751,0.261216361614543,84.7872804230238,-3.61753844297849,7.00830295243522
53,168.705,84.5849426526811,1.3328750671603,6.65270782821791,0.0157882490416416,0.753322006216038,0.0157882490416416,6.23515602961621,0.260427842048663,6.23515602961621,0.260427842048663,84.778776816693,-3.61597458507506,7.05937261545619
54,192.099166666667,84.5963140868542,1.33760952311077,6.6525742098655,0.0158383061220799,0.753467279163034,0.0158383061220799,6.23756746215427,0.261207302721956,6.23756746215427,0.261207302721956,84.688591933617,-3.60301690530402,7.10077758646301
55,193.862222222222,84.5654347612979,1.34079192921009,6.65293997233151,0.015880509343323,0.752842406476489,0.015880509343323,6.22734911634592,0.261410533340613,6.22734911634592,0.261410533340613,84.6822508167733,-3.63820370813058,6.92532573149522
56,214.821111111111,84.4961278306049,1.34355002105739,6.65376067304727,0.01593331566497,0.75473381579079,0.01593331566497,6.25844140689639,0.26391493168668,6.25844140689639,0.26391493168668,84.6110304596093,-3.71717853225232,7.45918905483465
57,237.249444444444,84.6013135967062,1.34177750233721,6.65251598458182,0.0158968393538907,0.752221089169972,0.0158968393538907,6.21720057467028,0.261982179444438,6.21720057467028,0.261982179444438,84.5421922308704,-3.59731999437017,6.75107243300597
58,261.959722222222,84.5106362121361,1.36436563142597,6.65359294481195,0.0161819955607768,0.752496230482525,0.0161819955607768,6.22188231033108,0.266846991808097,6.22188231033108,0.266846991808097,84.473567717934,-3.70064632013066,6.83145914349338
59,279.983888888889,84.3359474561318,1.34725184991047,6.65565934023314,0.0160047380770863,0.7555564342177,0.0160047380770863,6.27203283647345,0.265412795426682,6.27203283647345,0.265412795426682,84.4275107165251,-3.89970309040662,7.69255770135379


==> plots/raw_data/dT_HUG/A021_6Gy.csv <==
idx,scan no,dTh,PV,stdPV,PVg,stdPVg,PVb,stdPVb,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_green,stdDose_green,dose_multi,stdDose_multi,dPV,dD24
0,1,1.947,87.758,1.330,87.229,1.339,95.082,1.057,6.616,0.015,0.700,0.015,5.416,0.221,5.638,0.196,4.052,0.229,0.000,-6.978
1,2,2.992,87.509,1.316,87.521,1.334,95.873,1.043,6.619,0.015,0.704,0.015,5.472,0.221,5.618,0.194,4.097,0.227,-0.284,-5.948
2,3,4.013,87.286,1.316,87.289,1.342,95.897,1.041,6.621,0.015,0.707,0.015,5.516,0.223,5.658,0.196,4.128,0.231,-0.538,-5.227
3,4,5.067,87.169,1.326,87.198,1.341,95.954,1.051,6.623,0.015,0.709,0.015,5.541,0.226,5.681,0.197,4.146,0.232,-0.672,-4.829
4,5,6.017,87.032,1.317,87.016,1.334,95.835,1.046,6.624,0.015,0.711,0.015,5.573,0.226,5.710,0.197,4.165,0.233,-0.828,-4.392
5,6,7.043,86.955,1.317,86.956,1.337,95.938,1.048,6.625,0.015,0.712,0.015,5.594,0.227,5.729,0.198,4.183,0.235,-0.915,-3.981
6,7,7.609,86.927,1.320,86.827,1.338,95.607,1.043,6.625,0.015,0.713,0.015,5.601,0.227,5.749,0.198,4.190,0.236,-0.947,-3.817
7,8,9.011,86.796,1.325,86.859,1.338,96.084,1.049,6.627,0.015,0.715,0.015,5.634,0.230,5.759,0.199,4.214,0.237,-1.097,-3.256
8,9,9.974,86.741,1.323,86.725,1.340,95.991,1.046,6.628,0.015,0.716,0.015,5.651,0.230,5.781,0.200,4.222,0.237,-1.159,-3.081
9,10,10.879,86.705,1.314,86.731,1.337,95.978,1.055,6.628,0.015,0.717,0.015,5.662,0.229,5.789,0.199,4.229,0.238,-1.201,-2.921
10,11,11.954,86.638,1.326,86.768,1.339,96.150,1.053,6.629,0.015,0.718,0.015,5.679,0.232,5.794,0.200,4.247,0.241,-1.276,-2.493
11,12,12.949,86.575,1.332,86.651,1.338,96.033,1.044,6.629,0.015,0.719,0.015,5.696,0.234,5.815,0.200,4.255,0.242,-1.349,-2.315
12,13,14.054,86.532,1.327,86.606,1.338,96.113,1.061,6.630,0.015,0.720,0.015,5.711,0.234,5.826,0.201,4.265,0.242,-1.397,-2.088
13,14,14.891,86.522,1.331,86.571,1.336,96.136,1.055,6.630,0.015,0.720,0.015,5.716,0.235,5.838,0.201,4.275,0.244,-1.409,-1.862
14,15,15.912,86.468,1.328,86.542,1.346,96.193,1.062,6.631,0.015,0.721,0.015,5.730,0.234,5.846,0.203,4.280,0.243,-1.470,-1.735
15,16,18.849,86.306,1.333,86.503,1.357,95.323,1.043,6.633,0.015,0.726,0.015,5.795,0.238,5.889,0.205,4.350,0.251,-1.655,-0.139
16,17,19.888,86.258,1.348,86.407,1.353,95.212,1.059,6.633,0.016,0.725,0.016,5.789,0.241,5.885,0.205,4.332,0.251,-1.710,-0.547
17,18,20.893,86.244,1.339,86.431,1.352,95.355,1.058,6.633,0.016,0.726,0.016,5.797,0.240,5.888,0.205,4.338,0.249,-1.725,-0.411
18,19,21.909,86.233,1.336,86.429,1.351,95.310,1.061,6.633,0.016,0.726,0.016,5.799,0.239,5.893,0.205,4.341,0.251,-1.738,-0.355
19,20,22.927,86.144,1.339,86.353,1.350,95.225,1.067,6.634,0.016,0.727,0.016,5.818,0.241,5.906,0.205,4.349,0.251,-1.840,-0.170
20,21,24.010,86.128,1.342,86.332,1.353,95.382,1.058,6.635,0.016,0.727,0.016,5.824,0.242,5.912,0.206,4.356,0.253,-1.858,0.000
21,22,24.895,86.071,1.339,86.244,1.353,95.313,1.058,6.635,0.016,0.728,0.016,5.836,0.242,5.925,0.206,4.363,0.252,-1.923,0.160
22,23,29.131,86.231,1.343,85.248,1.334,97.901,1.107,6.633,0.016,0.722,0.016,5.741,0.240,6.032,0.208,4.261,0.250,-1.740,-2.176
23,24,30.790,86.181,1.337,86.346,1.363,92.526,1.058,6.634,0.016,0.727,0.016,5.812,0.241,5.919,0.208,4.391,0.255,-1.797,0.803
24,25,40.233,85.784,1.342,86.413,1.382,93.540,1.053,6.639,0.016,0.734,0.016,5.919,0.246,5.951,0.211,4.460,0.259,-2.250,2.392
25,26,42.067,85.825,1.337,86.422,1.375,94.589,1.067,6.638,0.016,0.732,0.016,5.901,0.244,5.938,0.209,4.434,0.256,-2.203,1.800
26,27,43.149,85.869,1.322,86.354,1.342,94.572,1.046,6.638,0.015,0.732,0.015,5.888,0.241,5.944,0.205,4.427,0.256,-2.153,1.632
27,28,44.619,85.831,1.317,86.301,1.351,94.600,1.045,6.638,0.015,0.732,0.015,5.898,0.241,5.956,0.206,4.436,0.257,-2.196,1.835
28,29,46.695,86.102,1.339,85.140,1.349,95.630,1.086,6.635,0.016,0.724,0.016,5.774,0.240,6.069,0.211,4.333,0.254,-1.887,-0.537
29,30,47.622,86.121,1.343,85.987,1.386,97.175,1.103,6.635,0.016,0.728,0.016,5.826,0.243,5.983,0.214,4.390,0.256,-1.866,0.791
30,31,49.032,85.863,1.344,86.207,1.375,97.028,1.105,6.638,0.016,0.731,0.016,5.885,0.247,5.963,0.212,4.423,0.259,-2.160,1.531
31,32,50.791,85.711,1.347,86.346,1.392,96.959,1.111,6.639,0.016,0.734,0.016,5.922,0.249,5.955,0.214,4.452,0.261,-2.333,2.198
32,33,66.712,85.477,1.357,86.282,1.383,97.488,1.122,6.642,0.016,0.738,0.016,5.995,0.254,5.990,0.213,4.501,0.263,-2.599,3.329
33,34,68.044,85.475,1.335,86.259,1.365,97.552,1.105,6.642,0.016,0.737,0.016,5.979,0.249,5.982,0.210,4.485,0.262,-2.602,2.970
34,35,68.977,85.522,1.357,86.186,1.391,97.490,1.106,6.642,0.016,0.736,0.016,5.964,0.253,5.989,0.214,4.481,0.262,-2.548,2.873
35,36,69.820,85.551,1.367,86.180,1.394,97.598,1.131,6.641,0.016,0.736,0.016,5.958,0.255,5.990,0.215,4.472,0.263,-2.515,2.662
36,37,71.979,85.493,1.355,86.199,1.394,97.631,1.117,6.642,0.016,0.737,0.016,5.976,0.253,5.995,0.215,4.484,0.262,-2.581,2.938
37,38,74.006,85.370,1.343,86.254,1.370,97.839,1.091,6.643,0.016,0.739,0.016,6.007,0.251,5.995,0.210,4.507,0.261,-2.722,3.472
38,39,75.040,85.378,1.371,86.249,1.389,97.898,1.109,6.643,0.016,0.739,0.016,6.004,0.257,5.996,0.213,4.507,0.264,-2.712,3.459
39,40,76.286,85.325,1.356,86.257,1.396,97.832,1.104,6.644,0.016,0.740,0.016,6.015,0.255,5.996,0.215,4.515,0.265,-2.772,3.644
40,41,78.017,85.244,1.345,86.279,1.367,97.921,1.099,6.645,0.016,0.741,0.016,6.036,0.253,5.997,0.210,4.523,0.264,-2.865,3.840
41,42,85.556,85.084,1.334,86.320,1.381,96.385,1.079,6.647,0.016,0.745,0.016,6.100,0.254,6.021,0.213,4.590,0.267,-3.048,5.373
42,43,86.650,85.067,1.332,86.216,1.384,96.478,1.094,6.647,0.016,0.744,0.016,6.086,0.254,6.019,0.214,4.561,0.265,-3.066,4.704
43,44,89.354,85.124,1.336,86.106,1.387,96.387,1.085,6.646,0.016,0.745,0.016,6.092,0.254,6.050,0.215,4.584,0.267,-3.002,5.233
44,45,94.581,85.235,1.335,85.991,1.381,96.586,1.088,6.645,0.016,0.743,0.016,6.068,0.253,6.067,0.215,4.562,0.268,-2.876,4.720
45,46,95.669,85.220,1.345,85.898,1.386,96.829,1.097,6.645,0.016,0.742,0.016,6.051,0.254,6.059,0.215,4.539,0.265,-2.893,4.204
46,47,97.610,85.191,1.349,85.874,1.385,96.854,1.089,6.646,0.016,0.743,0.016,6.065,0.255,6.067,0.215,4.553,0.268,-2.926,4.528
47,48,115.164,84.912,1.356,86.174,1.389,97.027,1.097,6.649,0.016,0.749,0.016,6.165,0.261,6.076,0.216,4.627,0.271,-3.244,6.214
48,49,116.503,84.958,1.353,86.168,1.389,97.577,1.122,6.648,0.016,0.747,0.016,6.136,0.262,6.060,0.217,4.594,0.270,-3.191,5.456
49,50,125.100,84.810,1.350,86.263,1.387,96.821,1.096,6.650,0.016,0.750,0.016,6.182,0.261,6.070,0.215,4.655,0.274,-3.360,6.868
50,51,144.655,84.773,1.355,86.236,1.394,96.498,1.085,6.650,0.016,0.751,0.016,6.201,0.263,6.084,0.216,4.667,0.275,-3.402,7.131
51,52,146.213,84.752,1.359,86.276,1.396,96.608,1.087,6.651,0.016,0.750,0.016,6.183,0.263,6.062,0.216,4.648,0.272,-3.425,6.712
52,53,166.653,84.584,1.338,86.118,1.396,96.374,1.070,6.653,0.016,0.753,0.016,6.232,0.261,6.101,0.217,4.691,0.274,-3.618,7.684
53,54,168.705,84.585,1.333,86.152,1.381,96.706,1.077,6.653,0.016,0.753,0.016,6.235,0.260,6.093,0.214,4.667,0.272,-3.616,7.144
54,55,192.099,84.596,1.338,86.136,1.398,96.720,1.079,6.653,0.016,0.753,0.016,6.238,0.261,6.105,0.217,4.692,0.275,-3.603,7.722
55,56,193.862,84.565,1.341,86.154,1.393,97.021,1.081,6.653,0.016,0.753,0.016,6.227,0.261,6.089,0.216,4.671,0.274,-3.638,7.225
56,57,214.821,84.496,1.344,86.075,1.397,96.903,1.080,6.654,0.016,0.755,0.016,6.258,0.264,6.112,0.218,4.699,0.277,-3.717,7.863
57,58,237.249,84.601,1.342,85.678,1.393,96.335,1.087,6.653,0.016,0.752,0.016,6.217,0.262,6.154,0.219,4.680,0.277,-3.597,7.426
58,59,261.960,84.511,1.364,85.613,1.402,97.429,1.110,6.654,0.016,0.752,0.016,6.222,0.267,6.155,0.221,4.674,0.279,-3.701,7.295
59,60,279.984,84.336,1.347,85.854,1.388,99.557,1.108,6.656,0.016,0.756,0.016,6.272,0.265,6.134,0.217,4.683,0.275,-3.900,7.509


==> plots/raw_data/dT_HUG/A025_13Gy.csv <==
idx,scan no,dTh,PV,stdPV,PVg,stdPVg,PVb,stdPVb,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_green,stdDose_green,dose_multi,stdDose_multi,dPV,dD24
0,1,1.947,62.892,1.230,58.406,1.558,77.752,1.214,6.949,0.020,1.033,0.020,13.089,0.712,12.429,0.595,10.417,0.890,0.000,-4.466
1,2,2.992,62.473,1.223,58.601,1.560,78.340,1.215,6.956,0.020,1.041,0.020,13.370,0.733,12.394,0.593,10.354,0.824,-0.665,-5.040
2,3,4.013,62.314,1.211,58.418,1.562,78.323,1.226,6.958,0.019,1.044,0.019,13.482,0.736,12.474,0.599,10.433,0.828,-0.919,-4.319
3,4,5.067,62.199,1.217,58.320,1.553,78.316,1.223,6.960,0.020,1.046,0.020,13.565,0.746,12.528,0.598,10.476,0.824,-1.102,-3.925
4,5,6.017,62.127,1.212,58.198,1.557,78.225,1.223,6.961,0.020,1.048,0.020,13.632,0.748,12.580,0.603,10.529,0.830,-1.217,-3.435
5,6,7.043,62.057,1.215,58.102,1.554,78.260,1.220,6.962,0.020,1.050,0.020,13.696,0.755,12.635,0.605,10.590,0.827,-1.328,-2.879
6,7,7.609,62.086,1.209,58.024,1.553,77.980,1.215,6.962,0.019,1.049,0.019,13.684,0.749,12.667,0.607,10.629,0.841,-1.282,-2.520
7,8,9.011,61.926,1.217,57.994,1.560,78.341,1.212,6.965,0.020,1.053,0.020,13.810,0.765,12.705,0.611,10.662,0.831,-1.536,-2.213
8,9,9.974,61.922,1.213,57.919,1.562,78.263,1.222,6.965,0.020,1.053,0.020,13.831,0.764,12.737,0.614,10.689,0.839,-1.542,-1.970
9,10,10.879,61.890,1.211,57.893,1.555,78.221,1.217,6.965,0.020,1.054,0.020,13.864,0.766,12.763,0.613,10.712,0.834,-1.594,-1.760
10,11,11.954,61.776,1.208,57.897,1.558,78.331,1.232,6.967,0.020,1.056,0.020,13.949,0.771,12.780,0.615,10.720,0.823,-1.774,-1.679
11,12,12.949,61.775,1.212,57.814,1.564,78.250,1.224,6.967,0.020,1.057,0.020,13.964,0.774,12.819,0.620,10.770,0.836,-1.776,-1.223
12,13,14.054,61.764,1.214,57.796,1.557,78.313,1.225,6.967,0.020,1.057,0.020,13.993,0.778,12.834,0.617,10.779,0.830,-1.794,-1.145
13,14,14.891,61.762,1.213,57.751,1.553,78.280,1.229,6.967,0.020,1.058,0.020,14.003,0.779,12.864,0.618,10.809,0.833,-1.797,-0.863
14,15,15.912,61.717,1.208,57.713,1.562,78.333,1.225,6.968,0.020,1.059,0.020,14.042,0.778,12.886,0.623,10.834,0.837,-1.867,-0.640
15,16,18.849,61.529,1.234,57.593,1.570,77.517,1.222,6.971,0.020,1.064,0.020,14.260,0.811,12.999,0.630,10.947,0.820,-2.167,0.396
16,17,19.888,61.570,1.214,57.671,1.561,77.520,1.213,6.970,0.020,1.062,0.020,14.194,0.792,12.934,0.623,10.860,0.817,-2.102,-0.403
17,18,20.893,61.560,1.217,57.677,1.562,77.627,1.217,6.971,0.020,1.063,0.020,14.215,0.796,12.944,0.624,10.866,0.814,-2.118,-0.345
18,19,21.909,61.532,1.216,57.634,1.552,77.559,1.218,6.971,0.020,1.063,0.020,14.235,0.797,12.969,0.622,10.894,0.813,-2.162,-0.092
19,20,22.927,61.490,1.213,57.616,1.545,77.503,1.214,6.972,0.020,1.064,0.020,14.268,0.798,12.978,0.619,10.890,0.807,-2.229,-0.122
20,21,24.010,61.461,1.217,57.594,1.553,77.624,1.218,6.972,0.020,1.065,0.020,14.296,0.802,12.992,0.623,10.904,0.809,-2.276,0.000
21,22,24.895,61.448,1.214,57.552,1.556,77.571,1.219,6.972,0.020,1.065,0.020,14.309,0.802,13.010,0.626,10.921,0.819,-2.296,0.160
22,23,29.131,61.824,1.164,56.509,1.517,79.736,1.180,6.966,0.019,1.055,0.019,13.891,0.735,13.354,0.635,11.524,1.005,-1.698,5.693
23,24,30.790,61.494,1.147,57.495,1.510,75.274,1.083,6.972,0.019,1.064,0.019,14.264,0.753,13.047,0.608,11.058,0.819,-2.223,1.414
24,25,40.233,61.029,1.154,57.467,1.524,76.063,1.087,6.979,0.019,1.074,0.019,14.669,0.791,13.133,0.617,11.039,0.768,-2.963,1.240
25,26,42.067,61.102,1.149,57.547,1.511,77.008,1.097,6.978,0.019,1.072,0.019,14.591,0.780,13.081,0.609,10.994,0.763,-2.845,0.830
26,27,43.149,61.157,1.152,57.474,1.522,76.961,1.092,6.977,0.019,1.071,0.019,14.542,0.780,13.104,0.616,11.040,0.784,-2.759,1.253
27,28,44.619,61.149,1.149,57.423,1.519,76.975,1.097,6.977,0.019,1.071,0.019,14.555,0.778,13.131,0.617,11.080,0.792,-2.772,1.619
28,29,46.695,61.763,1.172,56.314,1.538,77.614,1.189,6.967,0.019,1.056,0.019,13.956,0.750,13.473,0.653,11.664,1.033,-1.796,6.975
29,30,47.622,61.572,1.165,56.971,1.548,78.924,1.175,6.970,0.019,1.063,0.019,14.221,0.764,13.279,0.641,11.404,0.917,-2.100,4.585
30,31,49.032,61.286,1.171,57.320,1.527,78.989,1.172,6.975,0.019,1.069,0.019,14.445,0.789,13.160,0.625,11.175,0.817,-2.554,2.492
31,32,50.791,61.084,1.171,57.445,1.539,78.932,1.164,6.978,0.019,1.073,0.019,14.606,0.805,13.132,0.628,11.073,0.784,-2.875,1.554
32,33,66.712,60.840,1.181,57.321,1.549,79.312,1.187,6.982,0.019,1.078,0.019,14.854,0.837,13.228,0.637,11.112,0.764,-3.263,1.912
33,34,68.044,60.894,1.176,57.378,1.545,79.423,1.184,6.981,0.019,1.077,0.019,14.772,0.819,13.184,0.633,11.079,0.766,-3.176,1.613
34,35,68.977,60.958,1.165,57.304,1.534,79.328,1.174,6.980,0.019,1.075,0.019,14.712,0.805,13.207,0.628,11.138,0.778,-3.076,2.155
35,36,69.820,61.004,1.166,57.282,1.535,79.396,1.171,6.980,0.019,1.074,0.019,14.676,0.802,13.215,0.629,11.157,0.788,-3.002,2.329
36,37,71.979,60.943,1.168,57.284,1.540,79.414,1.173,6.981,0.019,1.076,0.019,14.738,0.809,13.229,0.632,11.152,0.784,-3.098,2.282
37,38,74.006,60.787,1.170,57.335,1.537,79.616,1.182,6.983,0.019,1.079,0.019,14.869,0.822,13.222,0.631,11.095,0.753,-3.348,1.753
38,39,75.040,60.813,1.170,57.347,1.540,79.652,1.180,6.983,0.019,1.078,0.019,14.847,0.820,13.219,0.630,11.096,0.756,-3.306,1.763
39,40,76.286,60.760,1.184,57.351,1.541,79.595,1.177,6.984,0.019,1.079,0.019,14.888,0.832,13.220,0.631,11.077,0.748,-3.389,1.588
40,41,78.017,60.675,1.176,57.386,1.537,79.697,1.181,6.985,0.019,1.081,0.019,14.963,0.834,13.214,0.630,11.035,0.730,-3.525,1.206
41,42,85.556,60.483,1.162,57.368,1.547,78.342,1.135,6.988,0.019,1.086,0.019,15.192,0.842,13.274,0.636,11.016,0.718,-3.831,1.032
42,43,86.650,60.554,1.156,57.413,1.544,78.547,1.149,6.987,0.019,1.084,0.019,15.093,0.831,13.223,0.632,10.987,0.725,-3.718,0.764
43,44,89.354,60.584,1.163,57.181,1.546,78.312,1.147,6.986,0.019,1.085,0.019,15.118,0.837,13.345,0.641,11.161,0.749,-3.670,2.360
44,45,94.581,60.769,1.160,57.088,1.541,78.470,1.155,6.983,0.019,1.081,0.019,14.977,0.822,13.381,0.641,11.279,0.778,-3.376,3.439
45,46,95.669,60.824,1.159,57.137,1.543,78.766,1.165,6.983,0.019,1.079,0.019,14.885,0.817,13.321,0.639,11.226,0.789,-3.288,2.959
46,47,97.610,60.808,1.161,57.119,1.538,78.794,1.160,6.983,0.019,1.080,0.019,14.919,0.818,13.337,0.637,11.239,0.781,-3.313,3.076
47,48,115.164,60.401,1.183,57.208,1.561,78.829,1.180,6.990,0.020,1.090,0.020,15.340,0.873,13.399,0.650,11.132,0.723,-3.961,2.095
48,49,116.503,60.493,1.172,57.323,1.546,79.367,1.179,6.988,0.019,1.087,0.019,15.218,0.857,13.321,0.639,11.067,0.725,-3.814,1.495
49,50,125.100,60.245,1.170,57.232,1.552,78.586,1.163,6.992,0.019,1.092,0.019,15.446,0.873,13.403,0.645,11.084,0.709,-4.208,1.653
50,51,144.655,60.221,1.172,57.192,1.550,78.276,1.157,6.993,0.019,1.093,0.019,15.497,0.875,13.437,0.646,11.105,0.706,-4.247,1.849
51,52,146.213,60.248,1.171,57.318,1.549,78.448,1.163,6.992,0.019,1.091,0.019,15.418,0.872,13.356,0.641,11.019,0.699,-4.204,1.054
52,53,166.653,60.065,1.155,57.093,1.546,78.168,1.137,6.995,0.019,1.096,0.019,15.599,0.872,13.476,0.646,11.114,0.698,-4.494,1.933
53,54,168.705,60.124,1.153,57.240,1.542,78.558,1.142,6.994,0.019,1.095,0.019,15.563,0.867,13.409,0.641,11.020,0.694,-4.401,1.068
54,55,192.099,60.104,1.163,57.108,1.546,78.426,1.165,6.994,0.019,1.095,0.019,15.592,0.880,13.482,0.648,11.124,0.701,-4.433,2.017
55,56,193.862,60.104,1.166,57.234,1.543,78.786,1.162,6.994,0.019,1.094,0.019,15.547,0.877,13.406,0.642,11.025,0.697,-4.432,1.113
56,57,214.821,60.019,1.167,57.096,1.541,78.606,1.173,6.996,0.019,1.097,0.019,15.660,0.889,13.482,0.646,11.085,0.691,-4.568,1.669
57,58,237.249,60.218,1.156,56.755,1.556,78.083,1.156,6.993,0.019,1.092,0.019,15.453,0.861,13.591,0.660,11.367,0.760,-4.252,4.252
58,59,261.960,60.152,1.172,56.740,1.566,79.026,1.200,6.994,0.020,1.093,0.020,15.467,0.881,13.580,0.666,11.344,0.760,-4.356,4.038
59,60,279.984,59.877,1.164,56.920,1.554,80.847,1.213,6.998,0.019,1.098,0.019,15.719,0.893,13.533,0.656,11.137,0.702,-4.793,2.144


==> plots/raw_data/dT_HUG/A025_13p33Gy.csv <==
idx,dTh,PV,stdPV,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_multi,stdDose_multi,PV_fit,dPV,dD24,dT24
0,1.94694444444444,62.8919713753554,1.23023347781008,6.94911263405764,0.0195774842113432,1.03344064502649,0.0195774842113432,13.0885272579469,0.712326963954694,13.0885272579469,0.712326963954694,62.9236395262228,0,-8.44743309360878,-22.0633333333334
1,2.99222222222222,62.4734829918635,1.22288559820024,6.95578926645072,0.0195947963828422,1.04110054129645,0.0195947963828422,13.369679405956,0.732637269829973,13.369679405956,0.732637269829973,62.6682091435189,-0.665408277623004,-6.4808099331726,-21.0180555555556
2,4.01333333333333,62.3142829134399,1.21134108278893,6.95833818689718,0.0194615707094408,1.04412571603927,0.0194615707094408,13.4824116507458,0.735683126888835,13.4824116507458,0.735683126888835,62.4942972605768,-0.91854087140585,-5.69226236168327,-19.9969444444445
3,5.06666666666667,62.1991961572395,1.21742863365387,6.96018934802671,0.019592706670464,1.04631693886101,0.019592706670464,13.5653599696176,0.745851692273966,13.5653599696176,0.745851692273966,62.3565916394672,-1.10153204449777,-5.11204952615036,-18.9436111111111
4,6.01694444444444,62.1266542495834,1.2121482067486,6.96135505440451,0.0195273130735739,1.04808831792856,0.0195273130735739,13.6324364338292,0.747658232644631,13.6324364338292,0.747658232644631,62.2552199747427,-1.21687571407866,-4.64285827517535,-17.9933333333334
5,7.0425,62.0570532300755,1.21475081768782,6.96247729127355,0.019595160886702,1.04974941230783,0.019595160886702,13.6960755273344,0.755159982419884,13.6960755273344,0.755159982419884,62.1625513763583,-1.32754328894684,-4.1977109907504,-16.9677777777778
6,7.60944444444445,62.0856778747182,1.20861518498469,6.96201397991922,0.0194835332600201,1.04944586257694,0.0194835332600201,13.6841404712261,0.749259556502392,13.6841404712261,0.749259556502392,62.11701248558,-1.28202930040949,-4.28119517513206,-16.4008333333334
7,9.01083333333333,61.9261837074797,1.21679165688071,6.96458976102998,0.0196638561828073,1.05270072100847,0.0196638561828073,13.8098664624074,0.764886395017806,13.8098664624074,0.764886395017806,62.0177085217248,-1.53562950366372,-3.40175801672223,-14.9994444444445
8,9.97416666666667,61.9219684344672,1.2125332676621,6.9646565345901,0.0195983249624108,1.05325971054231,0.0195983249624108,13.8313541421356,0.764013509338212,13.8313541421356,0.764013509338212,61.9581153196781,-1.5423319060854,-3.25145445718426,-14.0361111111111
9,10.8794444444444,61.8897166944417,1.21055269517117,6.96517714896932,0.0195811468435722,1.05409038627287,0.0195811468435722,13.8635858379148,0.766141182656138,13.8635858379148,0.766141182656138,61.9071888123624,-1.5936130781018,-3.02599788547258,-13.1308333333334
10,11.9538888888889,61.7762964415253,1.20781968735938,6.96701124018837,0.0195692805931127,1.05628825546184,0.0195692805931127,13.949340988559,0.771069426853693,13.949340988559,0.771069426853693,61.85202762018,-1.77395446418983,-2.4261516222382,-12.0563888888889
11,12.9494444444444,61.7753161454759,1.21217497108161,6.96702845518521,0.0196369681016573,1.05666249496503,0.0196369681016573,13.9641875445189,0.774386217832326,13.9641875445189,0.774386217832326,61.8052131962746,-1.7755131624274,-2.32230187038602,-11.0608333333334
12,14.0544444444444,61.7637486520929,1.21377554699253,6.96721633780298,0.0196690518533246,1.05739541024144,0.0196690518533246,13.9930853133029,0.77800359571868,13.9930853133029,0.77800359571868,61.7573296863795,-1.79390580163083,-2.12016568975223,-9.9558333333334
13,14.8911111111111,61.7617880599941,1.21339229002971,6.96724798636775,0.0196645414349694,1.05764264051948,0.0196645414349694,14.0028078638993,0.778587485054424,14.0028078638993,0.778587485054424,61.7235378456059,-1.79702319810597,-2.05215769722296,-9.1191666666667
14,15.9116666666667,61.7174786785609,1.20758693453175,6.96796410861958,0.0195853121444114,1.05863078628289,0.0195853121444114,14.0415751995419,0.778297220036044,14.0415751995419,0.778297220036044,61.6848235870574,-1.86747635844459,-1.78098516419052,-8.0986111111111
15,18.8494444444444,61.5293598666797,1.23367515528947,6.97102627176419,0.0200583989466609,1.06406843800817,0.0200583989466609,14.2598213864388,0.811274165092773,14.2598213864388,0.811274165092773,61.5859811952583,-2.1665905502362,-0.254381121263422,-5.1608333333334
16,19.8875,61.5697480639153,1.21361360401789,6.97036332392595,0.0197179368645088,1.06244945291226,0.0197179368645088,14.1937973473703,0.792149123372603,14.1937973473703,0.792149123372603,61.5547404396848,-2.10237218284785,-0.716210793549808,-4.1227777777778
17,20.8925,61.5600431330262,1.21655224743949,6.97052200359635,0.0197717519921382,1.06298148426965,0.0197717519921382,14.2152962925432,0.796366084329621,14.2152962925432,0.796366084329621,61.5260248602225,-2.11780329539985,-0.565828433673238,-3.1177777777778
18,21.9088888888889,61.5320066660131,1.21648481000219,6.97097764315809,0.0197755736003618,1.06346225680669,0.0197755736003618,14.2345949827296,0.797198498449282,14.2345949827296,0.797198498449282,61.4983684668972,-2.16238206499472,-0.430836574797496,-2.1013888888889
19,22.9266666666667,61.4898539358886,1.21339450756688,6.97166221319003,0.0197393748721023,1.06429662287834,0.0197393748721023,14.2680865448506,0.79821885420008,14.2680865448506,0.79821885420008,61.4719428030091,-2.22940608921067,-0.196567399858757,-1.0836111111111
20,24.0102777777778,61.4605430840114,1.21691057399262,6.9721402683097,0.0198019966099792,1.0649887746395,0.0198019966099792,14.2961881902551,0.802239883380701,14.2961881902551,0.802239883380701,61.4450789407815,-2.2760111665142,0,0
21,24.8952777777778,61.4477992353691,1.21384899339668,6.97234677500808,0.0197591996842398,1.06530402020458,0.0197591996842398,14.3088258850861,0.801680161173419,14.3088258850861,0.801680161173419,61.4240316686972,-2.29627424360276,0.088399051990754,0.884999999999998
22,29.1313888888889,61.8242329183413,1.16402339239886,6.96622146270997,0.0188282725135845,1.05484389775008,0.0188282725135845,13.8908463808625,0.735191550674061,13.8908463808625,0.735191550674061,61.3327428601728,-1.69773412037216,-2.83531388925684,5.1211111111111
23,30.7902777777778,61.4937751200863,1.14705671864353,6.97157761966055,0.0186517781654518,1.06427670421473,0.0186517781654518,14.2642524171058,0.752839104823005,14.2642524171058,0.752839104823005,61.3006008096419,-2.22317129626024,-0.223386630927738,6.78
24,40.2330555555556,61.0287226742476,1.15407429880089,6.97917379033701,0.0189093805980608,1.07412806663849,0.0189093805980608,14.6690680624483,0.790713554883137,14.6690680624483,0.790713554883137,61.1455967167494,-2.96261774016823,2.60824680838611,16.2227777777778
25,42.0672222222222,61.102440937163,1.14936590270574,6.97796461197645,0.0188018161192131,1.07227132078143,0.0188018161192131,14.5914616385206,0.779789472793555,14.5914616385206,0.779789472793555,61.1198018319769,-2.84540363270222,2.06539984180379,18.0569444444444
26,43.1486111111111,61.1566513086952,1.15208012725514,6.97707845518065,0.0188401342984429,1.07106090225187,0.0188401342984429,14.5415314955261,0.779598265639361,14.5415314955261,0.779598265639361,61.1051205051164,-2.75920762016405,1.7161449052429,19.1383333333333
27,44.6191666666667,61.1488089403,1.14928738223922,6.97720580959167,0.0187909880835412,1.07138088292517,0.0187909880835412,14.5545865910085,0.777610713066099,14.5545865910085,0.777610713066099,61.0857408376944,-2.77167720606461,1.80746362117376,20.6088888888889
28,46.6952777777778,61.7625722968336,1.1720426454033,6.96722237156448,0.0189968007191917,1.05649832542983,0.0189968007191917,13.9560765063769,0.7499231251773,13.9560765063769,0.7499231251773,61.0594513000302,-1.79577623951594,-2.37903754030066,22.685
29,47.6219444444444,61.5715125968042,1.16487500915142,6.9703194345022,0.0189315979329116,1.06318486389831,0.0189315979329116,14.2211614885023,0.763716970406527,14.2211614885023,0.763716970406527,61.0480957117403,-2.09956652602026,-0.524802141342408,23.6116666666666
30,49.0319444444444,61.2856582687972,1.17073050744363,6.97497645934329,0.019121957186853,1.06870259805394,0.019121957186853,14.4454767001572,0.789377784555198,14.4454767001572,0.789377784555198,61.0312382044033,-2.55408293209846,1.04425395018137,25.0216666666666
31,50.7905555555556,61.0839133418292,1.17108960192594,6.97827510390454,0.0191922301443621,1.07259782291072,0.0191922301443621,14.6063298083267,0.80451084531978,14.6063298083267,0.80451084531978,61.0108857552232,-2.87486302939249,2.16940077973377,26.7802777777778
32,66.7119444444444,60.8399176551319,1.18115058619423,6.98228227464662,0.0194397200641248,1.0784780890347,0.0194397200641248,14.8539953437594,0.837475617917783,14.8539953437594,0.837475617917783,60.8536284892381,-3.262823020726,3.90178938665991,42.7016666666666
33,68.0438888888889,60.894226056269,1.17604716907914,6.9813878706554,0.0193226239824511,1.07655126450714,0.0193226239824511,14.7720047744665,0.81919945008873,14.7720047744665,0.81919945008873,60.8422430669693,-3.17647113836415,3.32827588640543,44.0336111111111
34,68.9766666666667,60.9575531810607,1.16531837610769,6.98034468998772,0.0191261412840001,1.07513021889172,0.0191261412840001,14.7116763127573,0.804800617185414,14.7116763127573,0.804800617185414,60.8344028691014,-3.07577923221646,2.90628604613232,44.9663888888889
35,69.8197222222222,61.0039211841976,1.16595848366569,6.97958422956059,0.0191210910506473,1.07428313436378,0.0191210910506473,14.6762042396598,0.801691662259409,14.6762042396598,0.801691662259409,60.827408343501,-3.00205280557901,2.65816345131589,45.8094444444444
36,71.9791666666667,60.9434369179492,1.16808032098675,6.98057725544489,0.0191767021643623,1.07575850984633,0.0191767021643623,14.7381863048018,0.80878891867995,14.7381863048018,0.80878891867995,60.8098739758395,-3.09822448683768,3.09172003519082,47.9688888888889
37,74.0063888888889,60.7865895500441,1.16992695939917,6.98315575367434,0.0192559817216054,1.07886109027735,0.0192559817216054,14.8694867895946,0.821524252440412,14.8694867895946,0.821524252440412,60.7938899187335,-3.34761620485045,4.01015006035165,49.9961111111111
38,75.04,60.8127634545633,1.16975822304606,6.98272509922547,0.0192490085792475,1.07833635816452,0.0192490085792475,14.8472157315011,0.820246957606163,14.8472157315011,0.820246957606163,60.7859095177526,-3.30599896190701,3.85436686977585,51.0297222222222
39,76.2858333333333,60.76031761592,1.1836126002474,6.98359254784401,0.0194877983417482,1.07927138777349,0.0194877983417482,14.88761551951,0.832273109982247,14.88761551951,0.832273109982247,60.7764367612058,-3.38938931761758,4.13695819741687,52.2755555555555
40,78.0166666666667,60.6750318596216,1.17566620344547,6.98499520725744,0.0193877082780867,1.08103523604437,0.0193877082780867,14.9626351041829,0.834377428704314,14.9626351041829,0.834377428704314,60.7635322891362,-3.52499606428703,4.66171055569959,54.0063888888889
41,85.5558333333333,60.4825017155181,1.16247602571567,6.98817030704069,0.0192262839122172,1.08634543879634,0.0192262839122172,15.191724908823,0.842231971707555,15.191724908823,0.842231971707555,60.7105018879097,-3.8311243981477,6.26416431184319,61.5455555555555
42,86.6502777777778,60.553671208705,1.15561415507413,6.98699176956176,0.0190959676623408,1.08408000818334,0.0190959676623408,15.0928631040442,0.831130084129192,15.0928631040442,0.831130084129192,60.7031982485304,-3.71796290609946,5.57263868652868,62.64
43,89.3536111111111,60.5839623566317,1.16320143097283,6.98649384412667,0.0192092185693705,1.08465217676983,0.0192092185693705,15.1179815136473,0.836682620366964,15.1179815136473,0.836682620366964,60.6855496372271,-3.6697991305582,5.74833873516277,65.3433333333333
44,94.5808333333334,60.7688461915499,1.16010452018878,6.98344466923472,0.0190974334807684,1.08138807912515,0.0190974334807684,14.9768427054525,0.82170967377566,14.9768427054525,0.82170967377566,60.6529025894012,-3.37582864295055,4.76109090156888,70.5705555555556
45,95.6691666666667,60.8240368591315,1.1594370620127,6.9825363913301,0.0190739075391683,1.07923726572464,0.0190739075391683,14.8849797558059,0.816669092540129,14.8849797558059,0.816669092540129,60.6463347777295,-3.2880739321748,4.11852136887891,71.6588888888889
46,97.61,60.808352122341,1.16075453182247,6.98279475981435,0.0190969046853078,1.08002687411761,0.0190969046853078,14.9186415203936,0.818252288267209,14.9186415203936,0.818252288267209,60.6348073690327,-3.31301310397607,4.35398108820917,73.5997222222222
47,115.163888888889,60.4009410842074,1.18274987279686,6.98952683828063,0.0195963929417181,1.08970083987513,0.0195963929417181,15.3404406566077,0.873318265126768,15.3404406566077,0.873318265126768,60.5399707625551,-3.9608080915144,7.30441186458646,91.1536111111112
48,116.503055555556,60.4931869424566,1.17199356400841,6.98799682846836,0.01939628035559,1.08692176369534,0.01939628035559,15.2175985060346,0.856918401673247,15.2175985060346,0.856918401673247,60.5333463944617,-3.81413458735812,6.44514680079249,92.4927777777782
49,125.1,60.2453681011666,1.16986152468594,6.99210265854139,0.0194338044213832,1.09208354842608,0.0194338044213832,15.4457174947638,0.872617477212338,15.4457174947638,0.872617477212338,60.4925685684902,-4.20817350181822,8.04080982434373,101.089722222222
50,144.655277777778,60.2208606999314,1.17155955600256,6.99251013478956,0.0194619341472411,1.09323681434507,0.0194619341472411,15.4973001286094,0.875393950725385,15.4973001286094,0.875393950725385,60.4094667160428,-4.24714095775776,8.40162372214035,120.645
51,146.213333333333,60.2478188412901,1.17072724871136,6.99206225010874,0.0194480378153354,1.09145149233986,0.0194480378153354,15.4176280565167,0.872419769993935,15.4176280565167,0.872419769993935,60.4033414658457,-4.2042767562243,7.84432781198293,122.203055555555
52,166.653055555556,60.0653857464954,1.15470284643755,6.99509072106427,0.0192282234620154,1.09550420542688,0.0192282234620154,15.5985284767705,0.871573889632273,15.5985284767705,0.871573889632273,60.3285800068423,-4.49435049823803,9.10970301442403,142.642777777778
53,168.705,60.1241054798549,1.1532372384189,6.99411278912765,0.0191862804976047,1.09472696712578,0.0191862804976047,15.5633292306627,0.867075864456305,15.5633292306627,0.867075864456305,60.3215926835014,-4.40098447380696,8.86348880935505,144.694722222222
54,192.099166666667,60.1037153220273,1.16294575036072,6.9944553655147,0.0193658141095849,1.09534843481223,0.0193658141095849,15.5920280448986,0.87991310718917,15.5920280448986,0.87991310718917,60.2474953991948,-4.43340539714851,9.06423332848123,168.088888888889
55,193.862222222222,60.1044015292618,1.16595718967453,6.99444482753444,0.0194089129995981,1.09434726167942,0.0194089129995981,15.5470021576054,0.87733522455508,15.5470021576054,0.87733522455508,60.2422858998009,-4.43231430838234,8.7492830305837,169.851944444444
56,214.821111111111,60.0190177433585,1.1668185794174,6.99586731377282,0.0194563524977172,1.09684045651633,0.0194563524977172,15.6598967248986,0.889338366368133,15.6598967248986,0.889338366368133,60.183779472091,-4.56807692487548,9.53896602713346,190.810833333333
57,237.249444444444,60.2179198117832,1.15644938697271,6.99255416977637,0.0192143949244563,1.09225927436453,0.0192143949244563,15.4527990417402,0.861409389712964,15.4527990417402,0.861409389712964,60.1272371724264,-4.25181705247047,8.09034433579642,213.239166666666
58,261.959722222222,60.1522399764729,1.1724449353436,6.99365114257443,0.0195113179555627,1.09255442824501,0.0195113179555627,15.4670789442518,0.881190473253511,15.4670789442518,0.881190473253511,60.0708775092506,-4.35624983438838,8.19023041956617,237.949444444444
59,279.983888888889,59.8772669346143,1.16395974762972,6.99823183238999,0.019454142910252,1.09812892637455,0.019454142910252,15.7185398837161,0.893440693286786,15.7185398837161,0.893440693286786,60.0330559758201,-4.79346469002948,9.94916739016164,255.973611111111


==> plots/raw_data/dT_HUG/A027_20Gy.csv <==
idx,scan no,dTh,PV,stdPV,PVg,stdPVg,PVb,stdPVb,OD,stdOD,nOD,stdNOD,dose_red,stdDose_red,dose_green,stdDose_green,dose_multi,stdDose_multi,dPV,dD24
0,1,1.94694444444444,54.4557396333693,1.01947829355361,45.8420743064405,1.42768643983912,67.0772473286933,1.02651491933563,7.09312692186559,0.0187466788211192,1.17745493283444,0.0187466788211192,19.9688888174642,1.19178389617258,18.9699391329947,1.02193345892915,17.8751844917825,1.34630526380509,0,-0.490412030585271
1,2,2.99222222222222,54.1455739633369,0.998716098867496,46.2160572492893,1.41031983650091,67.6792471326341,1.0086624427125,7.09883376280711,0.0184669084090444,1.18414503765283,0.0184669084090444,20.3948652076058,1.20848055918524,18.7611550306341,0.992215088863777,17.2289538343649,1.20804582430116,-0.569573881689203,-4.08792155460698
2,3,4.01333333333333,53.9879423585923,1.00051535147791,46.0495049504951,1.40956164566788,67.6447407116949,1.01505867670951,7.10175089581751,0.0185557209025709,1.1875384249596,0.0185557209025709,20.6171282162988,1.23497965988589,18.8934995525951,1.00030794496638,17.3276142995489,1.19019420801914,-0.859041265303701,-3.53868737781556
3,4,5.06666666666667,53.9280462699735,0.9987339285659,45.9812763454563,1.41356958820088,67.6307224781884,1.01724815168726,7.10286074788863,0.018545943125077,1.18898833872293,0.018545943125077,20.7128916853322,1.24370980987933,18.9665448366603,1.0086388862317,17.3999860702588,1.1979528642912,-0.969031670396012,-3.13580006287543
4,5,6.01694444444444,53.8406038623664,1.00370951423339,45.8400156847368,1.41625368223733,67.5064209391236,1.01560365405406,7.10448569222257,0.0186591840286834,1.19121895574662,0.0186591840286834,20.8619439881769,1.25964080092016,19.0743541114575,1.01965570239471,17.497597186003,1.19803399778692,-1.12960686080903,-2.59240752259662
5,6,7.0425,53.7948240368591,0.998458114752748,45.7953141848838,1.41368027301996,67.5704342711499,1.02136969647366,7.10533481928141,0.0185775927313133,1.1926069403157,0.0185775927313133,20.9546747218908,1.26156379484742,19.1328199334125,1.02011277536436,17.5438950456136,1.18689939411203,-1.21367481363737,-2.33467138925323
6,7,7.60944444444445,53.8292324281933,1.00193533388351,45.6891481227331,1.40772751793351,67.2756592490932,1.02085143500065,7.1046963923372,0.0186313353641091,1.19212827499492,0.0186313353641091,20.9228216687656,1.26416528349023,19.2120130818408,1.02408113484399,17.7065279120009,1.2086057484614,-1.15048883624391,-1.42930845261171
7,8,9.01083333333333,53.6885599451034,0.991264410446506,45.6833643760416,1.4111348385803,67.6088618762866,1.02250717268041,7.1073104110598,0.0184868786246337,1.19542137103829,0.0184868786246336,21.1450417596716,1.27408514954876,19.2545053743812,1.0280775748475,17.6403838927294,1.18412536420891,-1.40881327373569,-1.79752642022894
8,9,9.97416666666667,53.6780707773748,0.998517891624384,45.601705715126,1.41583224813639,67.5054406430742,1.01638126885003,7.10750827376803,0.0186175795147268,1.19611144972025,0.0186175795147268,21.1928567182191,1.28484253380457,19.3185213051559,1.03801192877349,17.7260237405492,1.19495840083132,-1.42807509590406,-1.32077688098774
9,10,10.8794444444444,53.6751298892266,1.00011667062251,45.6004313302617,1.4184134400131,67.4854426036663,1.02187083364354,7.10756371632564,0.0186547898239121,1.19647695362919,0.0186547898239121,21.2181941560862,1.29154189801556,19.3426369541054,1.03851317430799,17.7522345078935,1.19068078411879,-1.4334756067924,-1.17486383264982
10,11,11.9538888888889,53.5864130967552,0.996714377620226,45.6088618762866,1.4215890711956,67.5832761493971,1.01828720101517,7.10921731416682,0.0186215401177806,1.19849432944028,0.0186215401177806,21.3569771982865,1.30248086491318,19.3637787956264,1.04346313692875,17.7028243605873,1.18474028658603,-1.59639101859035,-1.44992579926681
11,12,12.9494444444444,53.591804725027,0.990409598562849,45.538770708754,1.41528467149589,67.4874031957651,1.02687307778336,7.10911440319205,0.0184951463823488,1.19874844297187,0.0184951463823488,21.3736853095991,1.29112298677449,19.4232066480936,1.04317417533623,17.7986874159264,1.19087234635952,-1.58649008196175,-0.916264558306275
12,13,14.0544444444444,53.5517106166062,1.00039070152834,45.4938731496912,1.41427827117453,67.522301735124,1.02086728724203,7.10986658686852,0.0186988570121417,1.20004565930698,0.0186988570121417,21.4650864003615,1.3146797168955,19.4682791607349,1.04533031258292,17.8223899484677,1.17318699142205,-1.66011704707265,-0.784314633643978
13,14,14.8911111111111,53.5945495539653,0.99449799775688,45.4844623076169,1.42676624677098,67.5253406528772,1.02415199516871,7.10906469190421,0.0185793949242103,1.19945934605594,0.0185793949242103,21.4236609212459,1.30528033389289,19.4937813520913,1.05590183086523,17.8920490967419,1.20353300454972,-1.58144960513264,-0.396528250445733
14,15,15.9116666666667,53.5347514949515,0.992962719719448,45.4393686893442,1.42032626076782,67.527301244976,1.02840009936002,7.11018087936167,0.0185684145737029,1.20084755702498,0.0185684145737029,21.5203259590213,1.31118323001638,19.5364222459949,1.05508427803912,17.9104676243946,1.19840618054692,-1.69125999319535,-0.293993918642581
15,16,18.8494444444444,53.2882070385256,0.995365759640457,45.1935104401529,1.41857419575491,66.7929614743653,1.02276483151514,7.11479923920256,0.0186966064984104,1.20784140544654,0.0186966064984104,22.0182680688523,1.3615648013276,19.8153712653443,1.07363672369176,18.0602171343705,1.15429969650408,-2.14400282266702,0.539648500162838
16,17,19.8875,53.3930987158122,0.994528416318474,45.3328105087737,1.40730335303005,66.8040388197236,1.00509795536318,7.11283177272895,0.0186410550813409,1.20491790171526,0.0186410550813409,21.8080479908876,1.33780093207548,19.6610064531839,1.05526010153059,17.941962334192,1.15616421717898,-1.95138460098326,-0.118665625019057
17,18,20.8925,53.3646701303794,0.992246538080622,45.3455543574159,1.41403751607371,66.9010881286148,1.01595920814455,7.11336377738562,0.0186110205815423,1.20582325805892,0.0186110205815423,21.8725686809721,1.34213251706752,19.6699605501077,1.05934884636966,17.9163989919442,1.14884088982078,-2.00358953957044,-0.260974514494747
18,19,21.9088888888889,53.3844721105774,0.989212493328262,45.3337908048231,1.40992471019572,66.8470738162925,1.01991901440417,7.11299156845245,0.0185453293902023,1.20547618210105,0.0185453293902023,21.8473284583,1.33519439486198,19.6898105952586,1.05678253574678,17.9701646894928,1.16095761599618,-1.96722609958902,0.0383344192066411
19,20,22.9266666666667,53.3259484364278,0.988574145018846,45.3203607489462,1.41140553665747,66.7860013724145,1.02740800021227,7.11408870110993,0.0185625606957691,1.20672311079824,0.0185625606957691,21.9369599294945,1.34825847254609,19.7039833570454,1.05911522199087,17.9426111569118,1.15758606296023,-2.07469626626679,-0.115053685710206
20,21,24.0102777777778,53.3137927654152,0.99200555831768,45.2977159102049,1.41548970150265,66.8941280266641,1.02089042504797,7.11431784296224,0.0186222096430699,1.20716634929204,0.0186222096430699,21.9690623438311,1.35110254304144,19.7280310929649,1.06333802395881,17.9632785709821,1.15821106058718,-2.09701837793855,0
21,22,24.8952777777778,53.3064405450446,0.993561611395448,45.2338986373885,1.40774942389111,66.8370747965886,1.02202095950883,7.1144563839899,0.018656845527208,1.2074136291864,0.018656845527208,21.9871578426326,1.35662091636071,19.7769458765261,1.06185604911769,18.0356522578704,1.16032253697682,-2.11051965515938,0.402897982137492
22,23,29.1313888888889,53.7055190667582,0.997761403594194,44.1887069895108,1.41038688385838,68.3227134594648,1.06515637871201,7.10699680877102,0.0186095884356871,1.19561924381113,0.0186095884356871,21.1593682344905,1.28646881557597,20.4642228435032,1.12975879908314,19.8739879261625,1.47175756245933,-1.37767032761298,10.6367517913293
23,24,30.7902777777778,53.4752475247525,0.978346085309753,45.2652681109695,1.42313376873883,64.8729536319969,0.995300589328731,7.11128828053766,0.018310553572416,1.20398736509184,0.018310553572416,21.7398542104455,1.30839005323265,19.7764966223788,1.07257557224407,18.1770268753253,1.19219862602086,-1.80053033016923,1.18991810708998
24,25,40.2330555555556,52.904127046368,0.984451031829407,45.0658758945202,1.44377116905604,65.4848544260367,1.01541447841098,7.1220318629943,0.0186462576692388,1.21698613929578,0.0186462576692388,22.6939279158644,1.44140626561649,20.0392769186526,1.11203918467385,17.9958305290258,1.12882614178644,-2.84930954468292,0.181213902100374
25,26,42.0672222222222,53.0618566807176,0.983142314397318,45.2355651406725,1.43461680480406,66.2885011273405,1.02013554009667,7.1190533920095,0.0185666455156131,1.21336010081448,0.0185666455156131,22.422132491534,1.41125906349861,19.8812415520502,1.09193269508127,17.918370605562,1.13141926180726,-2.55966214403883,-0.249998714002611
26,27,43.1486111111111,53.1747867856093,0.973089292120731,45.2219390255857,1.42311122849796,66.2718360945005,1.00791877443193,7.11692291683974,0.0183168562481864,1.21090536391096,0.0183168562481864,22.2388470698106,1.35329444807684,19.8794305042838,1.07969497778564,18.0374329689289,1.14942629435308,-2.35228252592695,0.412811044786681
27,28,44.6191666666667,53.1684148612881,0.969016292975539,45.1807665915106,1.42549043443107,66.292618370748,1.00608550075608,7.11704140425444,0.0182432710594351,1.21121647758794,0.0182432710594351,22.2612109292688,1.35006092434969,19.9209509758152,1.08611086944066,18.089111940489,1.15021400649384,-2.36398363285167,0.700503357500097
28,29,46.6952777777778,53.8393294775022,0.967446865348902,44.1297911969415,1.39853566812684,66.6489559847074,1.01849918616565,7.10449701725527,0.0179845217016611,1.19377297112062,0.0179845217016611,21.0300417051186,1.22629621197586,20.5645750269485,1.12638438997018,20.1691925534691,1.54047130252441,-1.13194708219398,12.2801301208476
29,30,47.6219444444444,53.7734535829821,0.966118058295976,44.8592294873052,1.41642491423649,67.9595137731595,1.0192865749541,7.1057213757987,0.0179895848886151,1.19858680519481,0.0179895848886151,21.3596362054624,1.25624544002899,20.1103273239075,1.09898793851769,19.052662839075,1.35078511306432,-1.25291852609257,6.06450689827096
30,31,49.0319444444444,53.4615233800608,0.960607709994113,45.1621409665719,1.43280083324627,67.9961768454073,1.01255963852193,7.11153901480776,0.0179826692904099,1.20526515351841,0.0179826692904099,21.8288130408789,1.2926347802343,19.916144607262,1.09194339506949,18.3721409757759,1.24654570632424,-1.82573271431478,2.27610123162151
31,32,50.7905555555556,53.2381139104009,0.962212292581076,45.2497794333889,1.4253149112351,67.9621605724929,1.01683669539879,7.11572871422291,0.0181013276084808,1.21005143322909,0.0181013276084809,22.1752059699249,1.33636904285707,19.8817352725517,1.0849472337515,18.081255345363,1.16859765111516,-2.23599152479824,0.656766379894018
32,33,66.7119444444444,52.910793059504,0.969125463861261,45.0000980296049,1.42570819203491,68.2076267032644,1.02072661353329,7.12190034509194,0.0183433567719753,1.21809615948002,0.0183433567719753,22.7753794851642,1.40817440958854,20.1388116410132,1.1040424503676,18.1276910017767,1.12815225034782,-2.83706838666937,0.915269615982801
33,34,68.0438888888889,53.0284285854328,0.965219880507107,45.145475933732,1.41470264078398,68.33055582786,1.01596730488594,7.11967728512609,0.0182158513360072,1.21484067897784,0.0182158513360072,22.5292769270952,1.36975871858274,19.996426704539,1.08156743087996,18.053462840937,1.12211772347191,-2.62104795113618,0.502047939626031
34,35,68.9766666666667,53.135574943633,0.964190719743946,45.1278306048427,1.41854995721273,68.2610528379571,1.01753165975901,7.11765773976363,0.0181581849729171,1.21244326866763,0.0181581849729172,22.3508746334625,1.34890080124653,20.0005324838518,1.08588655768264,18.1806041994217,1.16483835780513,-2.42428933777136,1.20983275731543
35,36,69.8197222222222,53.1878247230664,0.969292662169319,45.1204783844721,1.40687920368585,68.3544750514655,1.01339998657053,7.11667636473276,0.0182404476363056,1.21137526953595,0.0182404476363056,22.2728132484876,1.34970246171697,20.0042871295717,1.07725251546724,18.236156574246,1.15541610720462,-2.32834026098869,1.51908796707464
36,37,71.9791666666667,53.1365552396824,0.963747268876585,45.1394961278306,1.41443872236768,68.3813351632193,1.01564114243687,7.11763912703797,0.0181490171604071,1.21282038143941,0.0181490171604071,22.3786864659673,1.35093580480871,20.0110434017552,1.08246751720667,18.180145066631,1.14838417309618,-2.42248916747524,1.20727680524436
37,38,74.0063888888889,52.9665719047152,0.965008878216441,45.1754729928438,1.41372490614852,68.5381825311244,1.03052984241835,7.12084473603251,0.0182309656457938,1.21655007263552,0.0182309656457938,22.6575041230951,1.38135663168225,20.0051179027932,1.08019582947753,17.9925756695611,1.11485226436084,-2.73463869682072,0.16309438426401
38,39,75.04,52.9908832467405,0.965443109764137,45.1820409763749,1.41341445035658,68.5746495441623,1.01789711418069,7.12038587642894,0.0182334538094667,1.21599713536799,0.0182334538094667,22.6159920202193,1.37892225887938,20.0021450186112,1.08053802381918,18.0150530944205,1.12026351254638,-2.68999447347719,0.288224241659163
39,40,76.2858333333333,52.9313792765415,0.959219729427269,45.1931183217332,1.42620856336224,68.527301244976,1.0272555932411,7.1215076344765,0.0181348981596182,1.21718647440598,0.0181348981596182,22.7048692209664,1.37851417560708,19.9980263982496,1.08961417510114,17.9522247793589,1.12558155325651,-2.79926481045107,-0.061535490748691
40,41,78.0166666666667,52.8405058327615,0.963987517105017,45.2046858151162,1.4154128000597,68.5996470934222,1.01720127527533,7.12322813507685,0.018256332735707,1.21926816386378,0.018256332735707,22.8636393291557,1.40142359557515,20.0003266960891,1.07947057040189,17.8587515187909,1.08623475267805,-2.96614059690047,-0.581892953328135
41,42,85.5558333333333,52.5684736790511,0.956889645602701,45.0568571708656,1.4340729831968,67.4487795314185,0.992842106284571,7.12838886317602,0.0182154277129576,1.22656399493167,0.0182154277129576,23.4297437104639,1.44886793548507,20.192682276822,1.10959398314035,17.8065446082884,1.07359322896244,-3.46568785407099,-0.872524255938935
42,43,86.6502777777778,52.6738555043623,0.957273543095955,45.1649838251152,1.42034636891794,67.5905303401627,0.984670525906873,7.12638567349575,0.0181856592515253,1.22347391211734,0.0181856592515253,23.1872007848775,1.42475980720806,20.0610055133373,1.08874243023348,17.7617864436495,1.07287787318052,-3.27216954723917,-1.12168904210039
43,44,89.3536111111111,52.6779727477698,0.954670104267412,44.8676600333301,1.44633577440911,67.4086854229978,1.00421572277723,7.12630660870497,0.018136464859943,1.22446494134813,0.018136464859943,23.2642068182923,1.42833568581872,20.3313254646928,1.13323724358276,18.1299555748909,1.12046000148647,-3.2646088319955,0.927876296357539
44,45,94.5808333333334,52.9576512106656,0.956238081137549,44.8597196353299,1.42561395178061,67.5464170179394,0.999768208701816,7.12101019670143,0.0180662972185842,1.21895360659185,0.0180662972185842,22.8383609880148,1.38379216566832,20.3321136338306,1.11366003359708,18.4210312148415,1.16069809773941,-2.75102024651531,2.54826891455544
45,46,95.6691666666667,53.0303891775316,0.958739990749467,44.9315753357514,1.4146377068419,67.7562984021174,1.0055311119711,7.11963807464021,0.0180922212564095,1.21633894903474,0.0180922212564095,22.6407279264861,1.36968079660391,20.2173889345352,1.09750888691366,18.3719652043398,1.15817202983812,-2.61744761054395,2.27512272741726
46,47,97.61,52.9980394079012,0.953273619628088,44.9108910891089,1.41663759386296,67.7723752573277,1.00139376195148,7.12024656969338,0.0179956745712573,1.21747868399664,0.0179956745712573,22.7259548774822,1.36763666381773,20.2459584928472,1.10177782021471,18.3606709465864,1.15579555573704,-2.67685323031558,2.21224858276257
47,48,115.163888888889,52.5399470640133,0.961261811021308,44.8883442799726,1.43601306733087,67.8246250367611,1.00685106292442,7.12893334171892,0.0183064581001745,1.22910734331342,0.0183064581001745,23.6325683989778,1.47309488623035,20.4097860956738,1.12662320630854,18.047264248039,1.07622375870097,-3.51807280968779,0.467540915345887
48,49,116.503055555556,52.7013037937457,0.967508250323476,45.0821488089403,1.43188854428869,68.279384374081,1.01829912015813,7.12586829541383,0.0183876476905886,1.22479323064081,0.0183876476905886,23.2919756483969,1.45861650781114,20.2150870376913,1.11169448720416,17.9638252232195,1.08540812305489,-3.22176477894809,0.00304316517305335
49,50,125.1,52.4117243407509,0.964356322241957,44.9286344476032,1.43417630305817,67.6715027938437,1.00358175638455,7.13137871448006,0.0184105986909669,1.23135960436475,0.0184105986909669,23.8145529650546,1.49828891719451,20.3992935696251,1.124488653835,17.9105137753282,1.05166911006151,-3.75353508441898,-0.293737000433565
50,51,144.655277777778,52.4117243407509,0.968312669251729,44.8972649740222,1.44032468961892,67.4237819821586,1.00469393843268,7.13138019495114,0.0184933273612612,1.23210687450665,0.0184933273612612,23.8759051843165,1.51461599896613,20.4507909208649,1.13437733893016,17.9628990093717,1.06408841656449,-3.75353508441898,-0.00211298627298919
51,52,146.213333333333,52.4877953141849,0.962115971234906,45.1102833055583,1.42171223804254,67.5748456033722,1.00167027364632,7.12992710100371,0.0183429740532882,1.22931634323483,0.0183429740532882,23.6496436157657,1.47990661817179,20.2402447017613,1.09950171683866,17.7822872109052,1.04510653791371,-3.61384186944084,-1.00756306462533
52,53,166.653055555556,52.211645917067,0.954614447185595,44.7739437310068,1.44875251813694,67.2866385648466,1.00785411071169,7.13520132655021,0.0182946433402101,1.23561481091282,0.0182946433402101,24.1616776195122,1.52216457397503,20.5449758731218,1.14923356909638,17.948832912048,1.06796487218514,-4.12094984185504,-0.080417719276601
53,54,168.705,52.2947750220567,0.952381147894671,44.9613763356534,1.43071130469887,67.6043525144594,1.00069413945762,7.13360908118275,0.0182191012153976,1.23422325918087,0.0182191012153976,24.0464231192529,1.50282988359767,20.3876201904781,1.11952844817062,17.8001045539035,1.05044591343652,-3.96829540074491,-0.908375475188616
54,55,192.099166666667,52.3043819233409,0.958091249347848,44.8454073130085,1.44368547661128,67.5389667679639,1.00886963011531,7.13342744102334,0.0183345238855153,1.23432051032088,0.0183345238855153,24.0554702049214,1.51795016962915,20.5060050636274,1.14032395503971,17.9608492552311,1.07084554785579,-3.95065373184303,-0.0135237882185498
55,56,193.862222222222,52.3442799725517,0.954040866392743,45.0271542005686,1.4266182090541,67.8310949906872,0.988413251482252,7.13266320622457,0.0182389633090772,1.23256564036955,0.0182389633090772,23.911204954749,1.49440492157779,20.327872555067,1.1105545316761,17.7859195129361,1.04436506272511,-3.87738680079135,-0.987342357049349
56,57,214.821111111111,52.2119400058818,0.961048349835153,44.8435447505147,1.44236383488876,67.6814037839428,1.01225518159833,7.13519800136216,0.0184216889343528,1.23617114410568,0.0184216889343528,24.2087569373015,1.53865986316983,20.5011568008816,1.13966648195551,17.8779473681934,1.05436044457525,-4.1204097907662,-0.475031339359965
57,58,237.249444444444,52.4438780511715,0.944915564174306,44.5381825311244,1.43038908360958,67.1957651210666,0.990002819744795,7.13075842806322,0.0180258079391538,1.23046353265137,0.0180258079391538,23.7393745527509,1.45918848358467,20.6898212254976,1.1469496615431,18.450609833646,1.11405568009626,-3.69448949870658,2.71293049728191
58,59,261.959722222222,52.4111361631213,0.9528485164245,44.5319086364082,1.42594414618983,67.9640231349868,1.0113461069284,7.13138606033638,0.0182027344104964,1.23028934600695,0.0182027344104964,23.7269714393198,1.48157056361575,20.6683824996558,1.14341188451069,18.4375990126716,1.1080113842474,-3.75461518659665,2.64050039537703
59,60,279.983888888889,52.0992059602,0.961345023046208,44.6884619154985,1.44764298955873,69.492500735222,1.04565313653118,7.13736039661868,0.0184721146934233,1.23725749060325,0.0184721146934233,24.2995611419669,1.55505120557536,20.5897352991869,1.15521664414906,17.9940337878776,1.07718199915109,-4.32742937481886,0.171211601344987


==> plots/raw_data/old/CONV_degradation_analysis.csv <==
idx,Scan time,dT (s),red,green,blue,red_std,green_std,blue_std
0,2024-04-12 15:19:23,1943,6.856786469687251,6.9149717382010785,6.820522027192152,0.023684123301448395,0.029415857430308646,0.016785975975758594
1,2024-04-12 22:27:25,27625,6.852329947036712,6.913664675936041,6.790585278214235,0.023599455957946134,0.029539670755832536,0.016464282160851045
2,2024-04-12 22:27:25,27625,6.85227485004001,6.914127300857808,6.790638470442011,0.023617905414990644,0.029417616815211833,0.016522123829419536
3,2024-04-12 22:27:26,27626,6.852635056344352,6.914886654647153,6.790380547146024,0.023829738443789043,0.029341280337279455,0.01670262288372315
4,2024-04-12 22:27:26,27626,6.852206018391233,6.914800438110017,6.789873614796816,0.02351863374828981,0.029217653184120413,0.01663577339374423
5,2024-04-12 22:27:26,27626,6.852200833765642,6.915499666454804,6.7911461405652584,0.023538137358549878,0.029292980900923637,0.01661162250129294
6,2024-04-12 22:27:26,27626,6.852185075821765,6.915761287010335,6.790972722319405,0.023806092103593596,0.02934698881237316,0.016544079376150572
7,2024-04-12 22:27:26,27626,6.852876683716993,6.916045498548407,6.791196809573204,0.023716262862547362,0.029364179793335634,0.01652044330136209
8,2024-04-12 22:27:27,27627,6.852715191066631,6.916702336466581,6.791350307796743,0.023460749194384244,0.02937021205818093,0.016646196382271744
9,2024-04-12 22:27:27,27627,6.853131995390384,6.91705357347866,6.791628839150316,0.023479589017024537,0.02944278267811419,0.016431652949224877
10,2024-04-12 22:27:27,27627,6.853258263451119,6.917310774206407,6.7917715784311765,0.023651665151562508,0.029530520899432037,0.016535177398148675
11,2024-04-12 22:27:27,27627,6.853212814432947,6.917700928090247,6.791842846192579,0.023609172626436033,0.02930706401178395,0.016424519099535958
12,2024-04-12 22:27:27,27627,6.853185609529572,6.917589241390728,6.791696811853258,0.02363276064274155,0.029131052380930472,0.0164371579275932
13,2024-04-12 22:27:28,27628,6.853349032185385,6.918140285563515,6.791641252866695,0.023494266432464325,0.029339032942992053,0.0165522613262296
14,2024-04-12 22:27:28,27628,6.853435527086152,6.918491010668616,6.791745188919468,0.023393244514440765,0.029373074182618825,0.01652507272035233
15,2024-04-12 22:27:28,27628,6.853322794958001,6.918657719908794,6.7918340683690674,0.02355930691204263,0.029198841415585337,0.01652991528067425
16,2024-04-12 22:27:28,27628,6.853563107660045,6.918942370247735,6.79198174685506,0.02362223289207548,0.029199564928956152,0.016294501154935033
17,2024-04-12 22:27:28,27628,6.854174455978907,6.919714767314879,6.7924100662777604,0.023384981683148558,0.02923985576490669,0.016282492739639103
18,2024-04-12 22:27:29,27629,6.853852992670031,6.919826902747963,6.79233493552571,0.023424511860738777,0.029423755844696625,0.016482419596428828
19,2024-04-12 22:27:29,27629,6.854168053551203,6.92014290180035,6.792348740799374,0.02335088471440128,0.029263542332153485,0.01636698138441507
20,2024-04-12 22:27:29,27629,6.854115221851464,6.920517464739998,6.792531293940711,0.023469157821041503,0.02928059695851653,0.01634060834996716
21,2024-04-12 22:27:29,27629,6.854286156905758,6.9207768302334305,6.792265374637429,0.02340777080403711,0.029205544275752598,0.016382287768340154
22,2024-04-12 22:27:29,27629,6.854142968820479,6.920945573144329,6.792234342404594,0.023227420527979055,0.02929107708244827,0.01639993698150321
23,2024-04-12 22:27:29,27629,6.8545384024241285,6.921262497325728,6.792060616932817,0.023259416838154787,0.029156176078113515,0.016321334617702046
24,2024-04-12 22:27:29,27629,6.854634858344467,6.921549555504431,6.792267629552257,0.02309784025595264,0.029214377409351094,0.01619760991218791
25,2024-04-12 22:27:30,27630,6.854869429633082,6.92198075728651,6.792457215819732,0.02338018371092844,0.029313408898206005,0.016284134921568112
26,2024-04-12 22:27:30,27630,6.8553811316568245,6.922483880395576,6.792271449218585,0.023372892507647534,0.029431989645180172,0.016429060869311295
27,2024-04-12 22:27:30,27630,6.855802573619347,6.923180634173967,6.792099493226379,0.023298981994906178,0.029644912712456454,0.016138851452577367
28,2024-04-12 22:27:30,27630,6.8555405096643005,6.923023061403569,6.792253313104221,0.023283672813746024,0.029139651849156862,0.016280221720762128
29,2024-04-12 22:27:30,27630,6.855759025902727,6.923476994614502,6.7921337031451925,0.023341836841698275,0.029185597030734943,0.01631421569123047
30,2024-04-12 22:27:30,27630,6.855763818268899,6.923913366945655,6.792487943334349,0.023309942084827184,0.02923299867825003,0.01624417113774713
31,2024-04-12 22:27:31,27631,6.856208843864727,6.924258505989509,6.792771690085217,0.023527200859215364,0.029217262198879185,0.016334603626289898
32,2024-04-12 22:27:31,27631,6.8562885701352085,6.924866244531804,6.792902072412312,0.023362325840348377,0.02919663944072369,0.0159863394025986
33,2024-04-12 22:27:31,27631,6.856158672573717,6.9250965069876,6.792559067626504,0.023287465363909868,0.02931889698769186,0.016117038404143545
34,2024-04-12 22:27:31,27631,6.8563895227561495,6.925254918596804,6.792584353322526,0.02339370325603459,0.029225334712448734,0.016065562263365425
35,2024-04-12 22:27:32,27632,6.85664371542484,6.925936707008162,6.792678958188093,0.02330462478987271,0.029273141985224,0.016094517756725067
36,2024-04-12 22:27:32,27632,6.856795658099274,6.926040406341836,6.793075710820847,0.023123360562718836,0.029345178205692626,0.016053761466510403
37,2024-04-12 22:27:32,27632,6.856985431120976,6.926307954266773,6.7928018003485855,0.023377840762845686,0.02909635332869632,0.016254854277355898
38,2024-04-12 22:27:32,27632,6.857316549741024,6.927008712449114,6.792672975099238,0.02346767159637676,0.029153055058341645,0.01637239822761821
39,2024-04-12 22:27:32,27632,6.857338133333577,6.926981199328259,6.792923937115843,0.02343714078266203,0.029440104507401376,0.01604810461713882
40,2024-04-12 22:27:32,27632,6.857525478625759,6.927292566085009,6.793035393691773,0.023337481010281564,0.029255619060184188,0.016147640653968353
41,2024-04-12 22:27:32,27632,6.857635663053145,6.927633575158029,6.793131860056573,0.02328154954852031,0.02925165197546722,0.015967748686283742
42,2024-04-12 22:27:32,27632,6.857515658113105,6.92769750494109,6.792726026441975,0.023155048333145377,0.02918883382845138,0.0160969247447555
43,2024-04-12 22:27:32,27632,6.8580594666553285,6.928120497594498,6.792935429425754,0.02327006738144028,0.029328844594005952,0.01611111170112241
44,2024-04-12 22:27:33,27633,6.857975900464941,6.928716857187217,6.793061535043291,0.023274775139284155,0.02925173433047374,0.016148712953845106
45,2024-04-12 22:27:33,27633,6.85808740551352,6.928773503062819,6.793056496041229,0.023514716779971856,0.029345123472080823,0.016159852213282835
46,2024-04-12 22:27:33,27633,6.858460633896907,6.929255691289376,6.793248422104259,0.023476994142559333,0.029447985549948152,0.016061341891220892
47,2024-04-12 22:27:33,27633,6.858769487401632,6.92958611417196,6.792926414055031,0.02331599141823181,0.029475872872583173,0.016201314382948317
48,2024-04-12 22:27:33,27633,6.858776562064633,6.929687353319962,6.792966263533471,0.02313927836091295,0.029249742691308703,0.01607987991477799
49,2024-04-12 22:27:33,27633,6.858725426137254,6.930177855496093,6.793112299259902,0.023338242117403617,0.02941526197149058,0.016053306560451844
50,2024-04-12 22:27:34,27634,6.858981760417018,6.930220000688062,6.793210912879164,0.023316181999936368,0.02942255949861688,0.016327309290948264
51,2024-04-12 22:27:34,27634,6.85921856482117,6.9308062357782925,6.793789931415457,0.02340867786334028,0.029367516073046558,0.016218049922936868
52,2024-04-12 22:27:34,27634,6.8590137756397995,6.930698911132745,6.793462291385093,0.02325400825792985,0.02938526399296175,0.016019324310475397
53,2024-04-12 22:27:34,27634,6.859160088277502,6.93119862636081,6.79340160568901,0.02329770114598407,0.029446645438027184,0.01615105124771613
54,2024-04-12 22:27:34,27634,6.8593203568205965,6.93166563222234,6.793383610652133,0.02346021040589565,0.029394265099180247,0.016332052895774614
55,2024-04-12 22:27:35,27635,6.858961669204814,6.9314814846430375,6.793480187275265,0.02341289774678388,0.029469996280987943,0.016158064767628964
56,2024-04-12 22:27:35,27635,6.859220538762685,6.931969874542932,6.793677468764256,0.02349507852924203,0.029327242172206513,0.01605911503503711
57,2024-04-12 22:27:35,27635,6.859061794538488,6.932087761628961,6.793296491773565,0.02339702340534342,0.02965755462473578,0.016122217347998714
58,2024-04-12 22:27:35,27635,6.859469866553409,6.932423403113282,6.793432294787624,0.023403546370548776,0.029623939881975862,0.016107649044751836
59,2024-04-12 22:27:35,27635,6.859750780259049,6.932370527234652,6.793343218064184,0.023226785595460608,0.029465170175378603,0.01609753251442571
60,2024-04-12 22:27:35,27635,6.8595274191744275,6.93295522516369,6.793182993768382,0.02323536730461931,0.02951608521540603,0.016219508647292637
61,2024-04-12 22:27:35,27635,6.859868921156075,6.933275282817405,6.79364309636552,0.023497314343553205,0.02955675367788719,0.01620066075739632
62,2024-04-12 22:27:36,27636,6.859967394016364,6.933599288533879,6.793980062962661,0.02340656897114349,0.029531275831841338,0.016323800849612546
63,2024-04-12 22:27:36,27636,6.8603229901451845,6.934079270788462,6.794041756784191,0.023302760157510025,0.02947459900836322,0.016253840260138857
64,2024-04-12 22:27:36,27636,6.8600272963325795,6.934264996671142,6.793814419668992,0.023336161883332898,0.029643311588738508,0.01611292587393313
65,2024-04-12 22:27:36,27636,6.860446027157806,6.934306585182319,6.793791032495319,0.023543785322622107,0.02963119555829056,0.01628685845583078
66,2024-04-12 22:27:36,27636,6.860328791938025,6.934678539848591,6.793686288570836,0.023313909350340976,0.029578860425664134,0.016601044987081363
67,2024-04-12 22:27:36,27636,6.8606052760430325,6.934959202484035,6.794077116670219,0.023415868224856612,0.02969643442483381,0.016494105097693185
68,2024-04-12 22:27:36,27636,6.860514097319329,6.934869742801694,6.79370966433241,0.023344074318309618,0.029729322971113054,0.016431810987733216
69,2024-04-12 22:27:37,27637,6.860982521528539,6.93544692354824,6.794030739217943,0.023272435743038167,0.029885871154087064,0.01622064993997976
70,2024-04-12 22:27:37,27637,6.861049577124346,6.935697255056434,6.793528652330037,0.023271008141071515,0.029583291191357566,0.01624116954052697
71,2024-04-12 22:27:37,27637,6.861345894049995,6.935987096536941,6.79345200168589,0.02325238039948146,0.029595471285475253,0.01635323282155487
72,2024-04-12 22:27:38,27638,6.861307516139352,6.93616207613382,6.793672608953818,0.02353067510861475,0.029803037175715013,0.01640606266241107
73,2024-04-12 22:27:38,27638,6.861316978248459,6.936433068208175,6.79336922490971,0.0234555201837122,0.029577190627806,0.016410738438427046
74,2024-04-12 22:27:38,27638,6.862319180274441,6.93729214711546,6.793355265365402,0.023434626639552997,0.029845785589475638,0.01651489451464862
75,2024-04-12 22:27:38,27638,6.862320332293266,6.937256923305,6.793553701755175,0.02348212700313846,0.02967684895176136,0.016492505450107317
76,2024-04-12 22:27:38,27638,6.8622543619208045,6.9373196924316245,6.879255380843284,0.023537312517829534,0.02975651817716124,0.017090132584770892
77,2024-04-12 22:27:38,27638,6.862050212420094,6.937496101924091,6.878915155261931,0.023431896102558095,0.029795032592094924,0.016858152191668578
78,2024-04-12 22:27:39,27639,6.862091109600697,6.937572460395101,6.878486480778574,0.02350750987915354,0.02992485188688784,0.01677794398367791
79,2024-04-12 22:27:39,27639,6.862333356462117,6.938077142779042,6.879088806983392,0.02332406877549414,0.02982863896027057,0.016674364334356675
80,2024-04-12 22:27:39,27639,6.862773173259771,6.938491356099457,6.8789396551087405,0.023430078505489067,0.02993002904159499,0.016957009965866396
81,2024-04-12 22:27:39,27639,6.863601185398407,6.93910258417103,6.879408827927828,0.02357744976712998,0.029945168658816752,0.01672403934312847
82,2024-04-12 22:27:39,27639,6.86321315959603,6.939018162183888,6.879154562344595,0.023299505817662255,0.029749830626271775,0.016860241996618685
83,2024-04-12 22:27:39,27639,6.863400626218152,6.939158491407535,6.878705083732381,0.023398134576583494,0.0297858352636723,0.016561198466311405
84,2024-04-12 22:27:40,27640,6.86342595936733,6.939419704962306,6.87880029047399,0.023523268516868034,0.029818321063625766,0.01680556639275836
85,2024-04-12 22:27:40,27640,6.863598984137795,6.939676984217505,6.878879952237462,0.02348404509774277,0.029921382095646015,0.01679545387675606
86,2024-04-12 22:27:40,27640,6.86355671535658,6.9398738030299105,6.878839959054588,0.023354551810015643,0.02981945682386438,0.016791122643417724
87,2024-04-12 22:27:40,27640,6.864295127955862,6.940937214039344,6.880189631042439,0.02348563574980636,0.030130235725912075,0.017021880092031517
88,2024-04-13 21:57:23,112223,6.891505796793809,6.943712305742614,6.83814203564059,0.024982281724213996,0.03155286803239843,0.020043019148844557


==> plots/raw_data/old/CONV_degradation_analysis_noBeam.csv <==
idx,Scan time,dT (s),red,green,blue
0,2024-04-12 15:19:23,1943,0.009701659336482567,0.009834056574897965,0.010716384098216859
1,2024-04-12 22:27:25,27625,0.00960876200027932,0.00976820488726169,0.011042660563522806
2,2024-04-12 22:27:25,27625,0.009569653457349302,0.009770241308707309,0.010965133839986652
3,2024-04-12 22:27:26,27626,0.009580043781767104,0.00976513081631212,0.011028397954059518
4,2024-04-12 22:27:26,27626,0.009616074908170659,0.009836626847945973,0.010910438592483139
5,2024-04-12 22:27:26,27626,0.009500335143599957,0.009881852565145333,0.011070902638999581
6,2024-04-12 22:27:26,27626,0.009617874024418376,0.009860856243877277,0.011013598506256429
7,2024-04-12 22:27:26,27626,0.009684910318616166,0.009856775522125577,0.011045102307748465
8,2024-04-12 22:27:27,27627,0.009690955604414473,0.009785827312600477,0.011006748200305963
9,2024-04-12 22:27:27,27627,0.0096307578206272,0.009823989656702234,0.011080071399777137
10,2024-04-12 22:27:27,27627,0.009588194163985118,0.009863234939476193,0.011005123962324814
11,2024-04-12 22:27:27,27627,0.009539936132176132,0.009732092662447704,0.011199277252079809
12,2024-04-12 22:27:27,27627,0.00962666139328581,0.009696712278679916,0.010987721779311652
13,2024-04-12 22:27:28,27628,0.009581926218644524,0.009767774215284427,0.01091411700999684
14,2024-04-12 22:27:28,27628,0.009590733695924284,0.009726422714581007,0.010908534644018367
15,2024-04-12 22:27:28,27628,0.009609377863280958,0.009651782362395452,0.011015101410497637
16,2024-04-12 22:27:28,27628,0.009531367014535242,0.009696141565268959,0.010883148197883672
17,2024-04-12 22:27:28,27628,0.009544605910304876,0.009627517163235223,0.010944826820314175
18,2024-04-12 22:27:29,27629,0.009468937159869802,0.009663362031773303,0.010827946227498641
19,2024-04-12 22:27:29,27629,0.009580946058557,0.009613747798493045,0.010847375993253118
20,2024-04-12 22:27:29,27629,0.009421365190728035,0.009712529445978672,0.010994388672923615
21,2024-04-12 22:27:29,27629,0.009506004788523021,0.009737956789330902,0.010927670300920983
22,2024-04-12 22:27:29,27629,0.009564467121726431,0.00964575260175286,0.010978545286276883
23,2024-04-12 22:27:29,27629,0.009561936180432013,0.009669899343710667,0.010897553733912392
24,2024-04-12 22:27:29,27629,0.009511426992266975,0.009565064275830674,0.010875233452281518
25,2024-04-12 22:27:30,27630,0.009594778070981181,0.009619838325852607,0.010738391107830834
26,2024-04-12 22:27:30,27630,0.009526772178757277,0.009599437018371562,0.010754930880174545
27,2024-04-12 22:27:30,27630,0.009525435593623857,0.009602152314438894,0.010743135991370164
28,2024-04-12 22:27:30,27630,0.009468261443800051,0.009476408178486764,0.010724005572607812
29,2024-04-12 22:27:30,27630,0.00946308291320933,0.009556563706428586,0.010601484889144962
30,2024-04-12 22:27:30,27630,0.009495446594650552,0.009529035139544619,0.010644518387578596
31,2024-04-12 22:27:31,27631,0.009424084003192994,0.00950497919667981,0.010765937603959873
32,2024-04-12 22:27:31,27631,0.00950387048451985,0.009536425611987042,0.010594185224651956
33,2024-04-12 22:27:31,27631,0.009470123670521986,0.009596983921745666,0.010683961990523513
34,2024-04-12 22:27:31,27631,0.009468017891797173,0.009610659732570422,0.01068290929391078
35,2024-04-12 22:27:32,27632,0.009582233291776996,0.009594389241562501,0.010656591211500152
36,2024-04-12 22:27:32,27632,0.009575367983787357,0.00954919035481015,0.010667551815166423
37,2024-04-12 22:27:32,27632,0.009558177687452535,0.009504676302982372,0.01072724820234872
38,2024-04-12 22:27:32,27632,0.009565092543140833,0.00962917781399037,0.010738222969667888
39,2024-04-12 22:27:32,27632,0.009528494583831697,0.00955135672994944,0.010645956212607105
40,2024-04-12 22:27:32,27632,0.00960124829705378,0.009568098589021816,0.010460142310537174
41,2024-04-12 22:27:32,27632,0.009637599728964863,0.009541873883238378,0.01070821258937634
42,2024-04-12 22:27:32,27632,0.009586615603430198,0.009596070362539922,0.01070717384924914
43,2024-04-12 22:27:32,27632,0.009620118746188256,0.009596136620636004,0.010547676729271201
44,2024-04-12 22:27:33,27633,0.009552452017278534,0.009587092038471684,0.010622313289491713
45,2024-04-12 22:27:33,27633,0.009604851703887701,0.009494528670672077,0.010601422752344374
46,2024-04-12 22:27:33,27633,0.009627416107467798,0.009452178961921723,0.010605668579481243
47,2024-04-12 22:27:33,27633,0.00964746964021586,0.009612856117912611,0.010576375631460175
48,2024-04-12 22:27:33,27633,0.009705453676257011,0.009573804825612568,0.01051364068960169
49,2024-04-12 22:27:33,27633,0.009722191463802826,0.00960772969144971,0.010588022597859728
50,2024-04-12 22:27:34,27634,0.009833778002686337,0.00955721566379649,0.010582063478176662
51,2024-04-12 22:27:34,27634,0.009781535014332259,0.009534999818562767,0.010617146674233673
52,2024-04-12 22:27:34,27634,0.009844261114104589,0.009646316711189767,0.010752616145225113
53,2024-04-12 22:27:34,27634,0.009835546994736452,0.00980986006387773,0.010693032377727918
54,2024-04-12 22:27:34,27634,0.00984562187093014,0.009730126293993842,0.010786836466722186
55,2024-04-12 22:27:35,27635,0.009836376632757066,0.009633881920973949,0.010623639747220661
56,2024-04-12 22:27:35,27635,0.009810538749028725,0.00978758508974474,0.010587587356542237
57,2024-04-12 22:27:35,27635,0.009891240890149821,0.0098320961565846,0.010655586401418332
58,2024-04-12 22:27:35,27635,0.009979895733038821,0.009765191070456277,0.010651666647028353
59,2024-04-12 22:27:35,27635,0.00994121564310646,0.009830204027814697,0.010641259179347126
60,2024-04-12 22:27:35,27635,0.00994823140041867,0.009798372494427377,0.010712907707444564
61,2024-04-12 22:27:35,27635,0.010022857156596133,0.009774912521839471,0.010755747085097779
62,2024-04-12 22:27:36,27636,0.00993457956212715,0.009955605688124761,0.010842812002821452
63,2024-04-12 22:27:36,27636,0.01001482735197177,0.009839622177434951,0.010754979201546255
64,2024-04-12 22:27:36,27636,0.010011294074661718,0.009882993231494868,0.010849688909534746
65,2024-04-12 22:27:36,27636,0.00996920904904752,0.009953076817620279,0.010863541895476607
66,2024-04-12 22:27:36,27636,0.010076089625954937,0.009878561863701502,0.010920720021734324
67,2024-04-12 22:27:36,27636,0.010126897920161589,0.00999806621502397,0.010794348909737671
68,2024-04-12 22:27:36,27636,0.010099691935731736,0.009942506807140932,0.010950560664234249
69,2024-04-12 22:27:37,27637,0.010095914921960738,0.010053449011564849,0.010910907439478295
70,2024-04-12 22:27:37,27637,0.0101365862639114,0.00996957055462679,0.010924444068333657
71,2024-04-12 22:27:37,27637,0.010122999160833828,0.01003628779974511,0.01086791457111703
72,2024-04-12 22:27:38,27638,0.010102712729337762,0.01007110554922795,0.011007068873904138
73,2024-04-12 22:27:38,27638,0.010096903063154871,0.010035182872247536,0.011020105356307226
74,2024-04-12 22:27:38,27638,0.010148137000955489,0.010071890609855163,0.010840985062923813
75,2024-04-12 22:27:38,27638,0.010166006440338559,0.010022765208630994,0.0110750685572117
76,2024-04-12 22:27:38,27638,0.010101464848190453,0.010036418103317473,0.01097739307002106
77,2024-04-12 22:27:38,27638,0.010147266090110435,0.010134445396418487,0.010889264105566123
78,2024-04-12 22:27:39,27639,0.010036839157737036,0.010080305832352449,0.010990709243113591
79,2024-04-12 22:27:39,27639,0.010131187366489939,0.01006269273006229,0.010907791200942114
80,2024-04-12 22:27:39,27639,0.010061556070929038,0.010077705651043451,0.011030755664613062
81,2024-04-12 22:27:39,27639,0.010085097271669173,0.010039352003121017,0.011014009702009364
82,2024-04-12 22:27:39,27639,0.010002351457173863,0.010135595807082025,0.011182435166453737
83,2024-04-12 22:27:39,27639,0.010146341828443633,0.010124670720251699,0.011048062283016908
84,2024-04-12 22:27:40,27640,0.010238441761115533,0.010165483146463105,0.011167396345775422
85,2024-04-12 22:27:40,27640,0.01017937677146703,0.010189138448906747,0.011013406816596334
86,2024-04-12 22:27:40,27640,0.010179323327858581,0.01020544463067865,0.011024979179514362
87,2024-04-12 22:27:40,27640,0.010147003108823945,0.010169365277604986,0.01109775206039886
88,2024-04-13 21:57:23,25823,0.00929689062463437,0.009371517112316693,0.010255670842902555


==> plots/raw_data/old/CONV_development_analysis.csv <==
idx,Scan time,dT (s),red,green,blue,red_std,green_std,blue_std
0,2024-04-12 15:17:53,1853,6.88436972079174,6.9453231155585,6.8523519088521,0.0232852773710983,0.0292964698795405,0.0163965330143457
1,2024-04-12 22:27:25,27625,6.88079779824375,6.95561930742769,6.89659505579628,0.0238638955332724,0.0303824352660211,0.0171891818896474
88,2024-04-13 21:57:07,112207,6.91732595226067,6.97289021540536,6.88350512329857,0.0241077272125139,0.0302988912207601,0.0163607296399437


==> plots/raw_data/old/CONV_development_analysis_noBeam.csv <==
idx,Scan time,dT (s),red,green,blue
0,2024-04-12 15:17:53,1853,0.009424720170803107,0.00957058303441894,0.010294861898184727
1,2024-04-12 22:27:25,27625,0.00972693651519536,0.009838103685370223,0.010719678234977756
2,2024-04-13 21:57:07,25807,0.009914811007696315,0.009935933337982008,0.010728093158144764


==> plots/raw_data/old/EBT4_04072302_02-04-24_HUG_nOD_calibdata.csv <==
idx,dose,red,green,blue,fit_red,fit_green,fit_blue
0,0.0,0.0028560170500243447,8.795696994354997e-17,5.597615846274637e-17,0.009218188026901513,0.007120275543630185,0.00840132624203064
1,0.1001334,0.025116616367188,0.018648331098110666,0.011267967658499085,0.026856248636072295,0.019704328725204296,0.012586516437962911
2,0.2002668,0.04847706945554506,0.035639393945668736,0.022263228354783136,0.04405201058564004,0.03212734042366427,0.016746378853164278
3,1.0003523,0.16996172894760797,0.12668861559213654,0.04868204801373711,0.16760131666867936,0.12605621120073623,0.04910566248557232
4,3.0000752,0.4040150883139041,0.33419593455408725,0.1289456564319904,0.3998501629735638,0.3272839032563415,0.12377603724650021
5,4.9997981,0.5720949733677422,0.4986621847519662,0.19751948435130612,0.5650408886861272,0.49357415312981623,0.19082228371423324
6,7.9998733,0.7402253863968782,0.6990031016097467,0.28094611661736835,0.742203252858805,0.6987233883596857,0.27974838913295913
7,9.9995962,0.817497977064729,0.8053926176586657,0.32265363831217064,0.8309086678299862,0.8142714482342354,0.3325863204131801
8,15.000376,0.9903802019159886,1.0473194808113933,0.4445368289126466,0.9922798365719203,1.0528098687203888,0.447005905391173
9,20.0001741,1.1093089521211157,1.2481742227359867,0.5458043814290932,1.1019234380271012,1.2420529653332828,0.5418405299118738


==> plots/raw_data/old/EBT4_04072302_02-04-24_HUG_nOD_calibfactors.csv <==
idx,red,green,blue
0,4.536205751778666,7.73464792984235,19.28947639006046
1,0.18147381010270044,0.014543518032964727,0.18295134586597186
2,4.578214674928241,7.789917287357993,19.45221623229356


==> plots/raw_data/old/HDV2_02042104_11-03-2022_eRT6_nOD_calibdata.csv <==
idx,dose,red,green,blue,fit_red,fit_green,fit_blue
0,0.0,0.00363274817757135,0.0015247740301857636,0.008450193914671535,0.029681232962439897,0.016324763904436667,0.013979786384093182
1,0.0,0.0024886748018879334,-0.001538056917322052,0.0014982240560723818,0.029681232962439897,0.016324763904436667,0.013979786384093182
2,5.1,0.05161898257721896,0.024402231070002074,0.01975431149602619,0.05093906768787352,0.025407374755349172,0.017973934210011144
3,10.2,0.05248440817905077,0.026061306818407952,0.019736075858965398,0.07165935982126835,0.03439179338317009,0.02193139431237501
4,24.6,0.24196454291615332,0.11150901152127703,0.057064865428163886,0.12746774055836899,0.059246149503753495,0.03291195149959505
5,49.1,0.14016140943954614,0.06480743874494113,0.0362850310262965,0.2143370623408062,0.09988463691156782,0.05096412029641758
6,95.5,0.3980169988200873,0.19609770764118944,0.09315272245766223,0.3564538768481049,0.1717159650910493,0.08314081171905023
7,190.6,0.6121212373740457,0.32341025632866116,0.1490057246303257,0.5839567226765098,0.30147837668217603,0.14195905866882327
8,372.9,0.8641659368276589,0.4970679373924409,0.22866804513977002,0.8825905585136413,0.5022577761625739,0.23394444718751523
9,561.1,1.0412726951437357,0.6356451110819078,0.3016390378942311,1.090231857966319,0.6647229209756946,0.30837453899471295
10,1000.0,1.4205937009274254,0.9522551285882532,0.43587691052256017,1.3915226227471822,0.9394883257807322,0.43197131275604017
11,1250.0,1.5193137709233764,1.0624354071378463,0.5081508767239208,,,


==> plots/raw_data/old/HDV2_02042104_11-03-2022_eRT6_nOD_calibfactors.csv <==
idx,red,green,blue
0,207.5612864619382,499.1747075092323,756.7721735184208
1,0.09430989426888327,0.08995534402469148,0.3906902638645328
2,213.8143008923964,507.39049469271293,767.4259823217378


==> plots/raw_data/old/HDV2_LOT02042104_eRT6_10-03-2022_dt24h.csv <==
idx,Label,IC_dose,ODr,std_ODr,ODg,std_ODg,ODb,std_ODb,nODr,std_nODr,nODg,std_nODg,nODb,std_nODb,PVr,std_PVr,PVg,std_PVg,PVb,std_PVb,fitODr,fitODg,fitODb,fit_nODr,fit_nODg,fit_nODb
0,E034,0.0,5.765205953104877,0.05269657567250131,5.8250774290415155,0.05874027421098421,6.0759975660362135,0.08456156183283788,-0.0021648119999699844,0.05269657567250131,-0.0022572309426980297,0.05874027421098421,-0.005272241394894017,0.08456156183283788,205.68091611128742,9.172243366408816,193.7951443986036,10.227436363929042,151.13069924891568,14.716685195151163,5.791793738589121,5.840304037542706,6.085924790529844,0.0244227501995583,0.012969326649453647,0.00465498396667782
1,E035,0.0,5.763150445112287,0.054329026501807286,5.822521538680777,0.06076427091672523,6.070308770850538,0.08695564424962211,-0.0042203199925596735,0.054329026501807286,-0.004813121303436141,0.06076427091672523,-0.010961036580569683,0.08695564424962211,206.12162805458584,9.541004327762366,194.31285835184596,10.602597474741588,152.02237384957155,15.076219372127863,5.791793738589121,5.840304037542706,6.085924790529844,0.0244227501995583,0.012969326649453647,0.00465498396667782
2,E032,0.0,5.766709373826037,0.054099982894608066,5.826425808794893,0.060414057834904715,6.074177690988415,0.08443958739432358,-0.0006613912788093756,0.054099982894608066,-0.0009088511893207141,0.060414057834904715,-0.0070921164426929195,0.08443958739432358,205.3837670580768,9.29327482949345,193.54737649423464,10.300077349362047,151.39630805035438,14.466182786939736,5.791793738589121,5.840304037542706,6.085924790529844,0.0244227501995583,0.012969326649453647,0.00465498396667782
3,E033,0.0,5.768032156383656,0.05344559515999581,5.828243511173535,0.060023374553834385,6.0883619238738005,0.08588773901616502,0.0006613912788093756,0.05344559515999581,0.0009088511893216022,0.060023374553834385,0.0070921164426929195,0.08588773901616502,205.10821961282133,9.288304494043572,193.1948905109489,10.35398570166383,149.2911086427589,14.762228694578617,5.791793738589121,5.840304037542706,6.085924790529844,0.0244227501995583,0.012969326649453647,0.00465498396667782
4,E001,5.1,5.80072757786197,0.05429220934163288,5.842147859999313,0.06000960954125649,6.088351486865282,0.0844523495378914,0.03335681275712332,0.05429220934163288,0.014813200015099781,0.06000960954125649,0.0070816794341741485,0.0844523495378914,198.5222204591135,9.402495232496463,190.52741986670898,10.279561756458795,149.27327303501534,14.531412540832084,5.812061191066364,5.848977411659806,6.089591366405858,0.044690248614728145,0.02164270770355566,0.008321559738963848
5,E002,5.1,5.827451298453202,0.05433535411743228,5.853691476856547,0.05903842388848943,6.090712294522922,0.0839588992322391,0.06008053334835495,0.05433535411743228,0.026356816872333155,0.05903842388848943,0.009442487091814833,0.0839588992322391,193.29800063471913,9.717457945102796,188.33900349095526,10.380033204547223,148.92294509679468,14.665247639663173,5.812061191066364,5.848977411659806,6.089591366405858,0.044690248614728145,0.02164270770355566,0.008321559738963848
6,E003,10.2,5.80228322426501,0.0566727602978614,5.84442804416536,0.062374529084122186,6.090469709702203,0.08691090043477608,0.0349124591601635,0.0566727602978614,0.017093384181146476,0.062374529084122186,0.009199902271095795,0.08691090043477608,198.23807256955465,9.840046339990133,190.11976092245848,10.703953157991299,148.99036813709932,14.897355609972747,5.831819409525639,5.857555318099106,6.0932266268403215,0.06444851017661274,0.030220620851637802,0.011956820072489976
7,E004,10.2,5.827992105716227,0.0586274145435647,5.855256404404403,0.06387432883241449,6.088990759284115,0.09191564071335805,0.06062134061138025,0.0586274145435647,0.027921744420189576,0.06387432883241449,0.00772095185300703,0.09191564071335805,193.24193906696286,10.74174848947407,188.10319475298846,11.532860862326531,149.30704538241827,16.483077502133654,5.831819409525639,5.857555318099106,6.0932266268403215,0.06444851017661274,0.030220620851637802,0.011956820072489976
8,E005,24.6,5.993676611411878,0.07501570263664013,5.930636732530796,0.07235547375594616,6.125163818258202,0.09395399117657988,0.22630584630703154,0.07501570263664013,0.1033020725465823,0.07235547375594616,0.043894010827094654,0.09395399117657988,163.94484290701365,13.292363962493068,174.54244155294614,12.302132972119113,144.0085211044113,15.67624742317211,5.885049554741278,5.8812760482533335,6.103325494776052,0.11767876338481827,0.05394136877564925,0.02205568773775361
9,E006,24.6,5.9924363678623465,0.07485674782030127,5.929968692887818,0.07101292026204403,6.126726317793182,0.09329680245086341,0.22506560275749976,0.07485674782030127,0.1026340329036044,0.07101292026204403,0.0454565103620741,0.09329680245086341,164.1480641066328,13.345182157473873,174.64513381995133,12.177960079393634,143.7795461758172,15.703465188303086,5.885049554741278,5.8812760482533335,6.103325494776052,0.11767876338481827,0.05394136877564925,0.02205568773775361
10,E007,49.1,5.897201144409043,0.06906852900602392,5.8862644271498565,0.07133032658838372,6.105165770525687,0.09591592148908203,0.12983037930419616,0.06906852900602392,0.05892976716564302,0.07133032658838372,0.023895963094579642,0.09591592148908203,180.44262667936104,12.247446267706191,182.43645403575584,12.116042024536918,146.93987622976832,16.100555365247992,5.967929004207102,5.92003093733635,6.119967363273798,0.20055835796772936,0.09269628443996633,0.038697555821630536
11,E008,49.1,5.8974150242956505,0.0620419519810672,5.886282601811267,0.06329536626670809,6.107275534890315,0.08798798893251786,0.13004425919080376,0.0620419519810672,0.05894794182705354,0.06329536626670809,0.02600572745920715,0.08798798893251786,180.33091082196128,11.306617714055397,182.35100497196657,11.14854074049231,146.53430656934307,15.24753310806979,5.967929004207102,5.92003093733635,6.119967363273798,0.20055835796772936,0.09269628443996633,0.038697555821630536
12,E009,95.5,6.142849417833041,0.07727770038602022,6.0114008903741825,0.06513389316168557,6.163593618186001,0.07979545220736602,0.37547865272819436,0.07727770038602022,0.18406623038996894,0.06513389316168557,0.08232381075489315,0.07979545220736602,141.29280651644982,13.355780351896918,160.9436951232413,11.065696232217261,138.40172960964773,12.983328590813533,6.103513560570854,5.9884338077906225,6.1497506675703955,0.336143093506908,0.1610991944968337,0.0684808594761343
13,E010,95.5,6.139872665304297,0.09318168937713424,6.009298122420966,0.07796064485023158,6.1593471298694205,0.09667300697663526,0.37250190019945073,0.09318168937713424,0.18196346243675254,0.07796064485023158,0.07807732243831289,0.09667300697663526,141.9428329630805,16.552052241348278,161.44760393525866,13.865777668610985,139.24077012588597,16.537178483924976,6.103513560570854,5.9884338077906225,6.1497506675703955,0.336143093506908,0.1610991944968337,0.0684808594761343
14,E011,190.6,6.341977354285922,0.12305716788866258,6.128953918358549,0.0925302453910325,6.211166077237708,0.10330614077495229,0.5746065891810757,0.12305716788866258,0.3016192583743358,0.0925302453910325,0.12989626980660063,0.10330614077495229,116.49320850523644,20.33889333881134,143.47820268697768,16.28579241739248,132.3347350047604,17.580887897061437,6.320271854279119,6.111635748650045,6.2045896081880185,0.5529015301556119,0.284301183618552,0.12331979924080282
15,E012,190.6,6.3508340385200714,0.0923148364659375,6.134399895342466,0.06924996779002944,6.218233969069651,0.07628373616271303,0.5834632734152247,0.0923148364659375,0.3070652353582526,0.06924996779002944,0.1369641616385433,0.07628373616271303,114.97127895906061,14.550957390107632,142.37912831905214,11.409231064227011,131.01055749497513,12.087775553053975,6.320271854279119,6.111635748650045,6.2045896081880185,0.5529015301556119,0.284301183618552,0.12331979924080282
16,E014,372.9,6.586732728252744,0.17562540180256356,6.296401691293703,0.1228705825070033,6.286622213056445,0.11760678368114555,0.8193619631478972,0.17562540180256356,0.4690670313094891,0.1228705825070033,0.2053524056253373,0.11760678368114555,92.25920871680948,25.922448119356105,121.8926742832963,20.51583660858472,122.98142917592298,19.59353788761851,6.60349088825963,6.301127995890607,6.291367145335219,0.8361204927120953,0.47379344844619,0.21009733590559593
17,E013,372.9,6.590069626876577,0.1617358753311489,6.298109366453881,0.11407217541388216,6.288989846466696,0.11113030133530788,0.8226988617717303,0.1617358753311489,0.47077470646966724,0.11407217541388216,0.20772003903558822,0.11113030133530788,91.66346133502591,23.864449515028838,121.53150851581509,19.067703749156166,122.5820268697768,18.512150584986042,6.60349088825963,6.301127995890607,6.291367145335219,0.8361204927120953,0.47379344844619,0.21009733590559593
18,E016,561.1,6.7499423195778805,0.2260778995916239,6.424216196765408,0.16236224457669038,6.349751893506647,0.1469532656083062,0.9825715544730338,0.2260778995916239,0.5968815367811944,0.16236224457669038,0.26848208607553925,0.1469532656083062,79.65441658732678,31.73585849957612,108.12657886385274,26.291659284614756,116.07486512218344,24.549016198919617,6.798934103205382,6.453209407393546,6.362481709943482,1.0315634852603977,0.6258748247238473,0.2812119009089939
19,E015,561.1,6.761614599126168,0.18440236243307803,6.432982123546502,0.13166676358137833,6.358341562807961,0.11840357963750829,0.9942438340213213,0.18440236243307803,0.6056474635622884,0.13166676358137833,0.2770717553768538,0.11840357963750829,77.74230403046651,25.282364053831106,106.53958531683064,20.821117892629776,114.51623294192319,19.282192761488922,6.798934103205382,6.453209407393546,6.362481709943482,1.0315634852603977,0.6258748247238473,0.2812119009089939
20,A005,1000.0,7.107700549484443,0.28180801771901953,6.717698118338633,0.21990245489134944,6.474985870408371,0.1876866868113719,1.3403297843795965,0.28180801771901953,0.8903634583544191,0.21990245489134944,0.3937160629772638,0.1876866868113719,57.22012769531211,33.52647020872331,81.84970504608971,29.304827620273258,103.07588865616367,26.128465837554295,7.079294770540028,6.707165752718562,6.482338873004487,1.3119235674557461,0.8798310105893923,0.4010690662544792
21,A006,1250.0,7.201063711622238,0.27382482387844786,6.821359166745621,0.2197435542847018,6.543956102136993,0.1878699933543264,1.4336929465173913,0.27382482387844786,0.9940245067614075,0.2197435542847018,0.4626862947058852,0.1878699933543264,51.9375790506835,30.177087804654832,73.78369709295855,26.92607019520602,96.14424915763591,23.97268511085196,7.1823294376926015,6.812888762155024,6.5320519290094445,1.4149579331594024,0.9855539145655599,0.45078212380923777


==> plots/raw_data/old/Phantoms_17-05-23_doses.csv <==
Phantom no,Target dose (Gy),Mode,Film type,LOT no,Delivered charge (nC),Upstream dose,US_std,Downstream dose,DS_std,mean dose,mean_std,adjusted target,US Simulated,DS Simulated,Phantom simulated,InnerPhantom simulated,Phantom measurements
1,10,FLASH,EBT3,8252101,8.9,,,,,,,,,,,,6.2
2,10,FLASH,EBT3,8252101,9,,,,,,,,,,,,6.9
3,10,CONV,EBT3,8252101,8.88,,,,,,,,,,,,8.6
4,10,CONV,EBT3,8252101,8.2,,,,,,,,,,,,8.2
5,10,FLASH,MDV3,﻿10272002,8.8,,,,,,,,,,,,6.1
6,10,CONV,MDV3,﻿10272002,0,,,,,,,,,,,,0
7,10,CONV,EBT3,8252101,14.74,10.72,0.72,8.21,0.45,9.47,0.76,,11.78,8.39,9.05,11.66,9.1
8,10,CONV,EBTXD,2232301,14.79,11.24,0.57,8.81,0.42,10.02,0.56,,11.82,8.42,9.08,11.7,9.2
9,10,CONV,MDV3,﻿10272002,14.75,12.11,0.69,9.58,0.56,10.85,0.88,,11.79,8.4,9.06,11.67,8.9
10,10,FLASH,EBT3,8252101,14.5,7.87,0.97,6.41,0.63,7.14,0.99,,11.59,8.25,8.9,11.47,6.6
11,10,FLASH,EBTXD,2232301,14.6,8.54,1,7.1,0.66,7.82,0.99,,11.67,8.31,8.96,11.55,7.2
12,10,FLASH,MDV3,﻿10272002,15.1,8.9,1.1,7.56,0.84,8.23,1.23,,12.07,8.59,9.27,11.94,7
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,, ,,,,,,,,,,


==> plots/raw_data/old/dT_data/EBT3_10_Gy_data.csv <==
idx,red,green,blue,irrad_time,scan_time,dT
6,6.932241819769581,6.988979150134982,6.901047460497826,30-08-2023 17:12,2023-08-31 09:18:01,57961
1,6.941075794550276,6.996467227473635,6.9040319541432815,30-08-2023 17:12,2023-08-31 09:18:27,57987
17,6.90235296445541,6.96170252312933,6.885105277027107,30-08-2023 17:12,2023-08-31 09:20:38,58118
14,6.929631374635916,7.008735450098117,6.890395626769404,30-08-2023 17:12,2023-09-01 10:32:31,148831
3,6.93839437099957,7.016146127071996,6.892463466711364,30-08-2023 17:12,2023-09-01 10:32:57,148857
10,6.901291419515797,6.981359709925539,6.875047238736019,30-08-2023 17:12,2023-09-01 10:35:18,148998
0,6.939967825407477,7.017330432188488,6.892573845041472,30-08-2023 17:12,2023-09-04 10:18:51,407211
8,6.9494710765048655,7.024844768109876,6.894939113681059,30-08-2023 17:12,2023-09-04 10:19:17,407237
15,6.911087016300988,6.99022292480914,6.876537555373819,30-08-2023 17:12,2023-09-04 10:22:31,407431
7,6.948541671183261,7.039253944862451,6.9145828299701915,30-08-2023 17:12,2023-09-14 10:19:18,1271238
13,6.959556163666102,7.047711098019813,6.91885866574898,30-08-2023 17:12,2023-09-14 10:19:49,1271269
2,6.921741499035615,7.01211975354262,6.8997837182881625,30-08-2023 17:12,2023-09-14 10:22:09,1271409
12,6.961602870046605,7.041081050500777,6.915718440349066,30-08-2023 17:12,2023-09-28 19:24:54,2513574
11,6.971857113316693,7.049100472362833,6.919394732038995,30-08-2023 17:12,2023-09-28 19:25:30,2513610
9,6.933052671790359,7.0150150009122,6.900379549577274,30-08-2023 17:12,2023-09-28 19:27:46,2513746
4,6.966029403338665,7.073587593886425,6.943988024419156,30-08-2023 17:12,2023-11-14 09:47:27,6539727
5,6.97799574406452,7.083003235290229,6.949157112736639,30-08-2023 17:12,2023-11-14 09:47:54,6539754
16,6.939600458542605,7.04579620213882,6.927478969601128,30-08-2023 17:12,2023-11-14 09:49:58,6539878


==> plots/raw_data/old/dT_data/EBT3_1_Gy_data.csv <==
idx,red,green,blue,irrad_time,scan_time,dT
0,6.20314544377302,6.206702153607244,6.525611822666067,30-08-2023 15:42,2023-08-31 09:15:18,63198
6,6.214290492554342,6.217928489933117,6.536434654089771,30-08-2023 15:42,2023-08-31 09:15:48,63228
5,6.2064939884570265,6.212327423831993,6.503590727270629,30-08-2023 15:42,2023-09-01 10:29:41,154061
2,6.2194107138708725,6.225572732657286,6.51765601987437,30-08-2023 15:42,2023-09-01 10:30:15,154095
9,6.211402980016575,6.21589503871888,6.503655513303538,30-08-2023 15:42,2023-09-04 10:15:53,412433
11,6.222466787345744,6.226942067085826,6.514412542954345,30-08-2023 15:42,2023-09-04 10:16:26,412466
1,6.223065352356949,6.232013925649391,6.523435667530829,30-08-2023 15:42,2023-09-14 10:16:27,1276467
4,6.230074629458856,6.238788473241287,6.528913527084759,30-08-2023 15:42,2023-09-14 10:16:55,1276495
7,6.22622863103826,6.231784447161283,6.523387442840807,30-08-2023 15:42,2023-09-28 19:21:49,2518789
3,6.2357427207840015,6.240781180587557,6.531455678079508,30-08-2023 15:42,2023-09-28 19:22:19,2518819
8,6.242712531302934,6.257791831629275,6.546018706880841,30-08-2023 15:42,2023-11-14 09:44:59,6544979
10,6.25076282468357,6.2656583635149605,6.551038948890601,30-08-2023 15:42,2023-11-14 09:45:23,6545003


==> plots/raw_data/old/dT_data/EBT3_5_Gy_data.csv <==
idx,red,green,blue,irrad_time,scan_time,dT
4,6.648186298637566,6.651923514624158,6.722484499913408,30-08-2023 16:26,2023-08-31 09:17:08,60668
6,6.656672732879997,6.65690260868706,6.72236386314978,30-08-2023 16:26,2023-08-31 09:17:35,60695
10,6.651685219993654,6.668849250260192,6.7102102309738045,30-08-2023 16:26,2023-09-01 10:31:39,151539
11,6.657137187474515,6.671108244816721,6.7050712746133945,30-08-2023 16:26,2023-09-01 10:32:05,151565
9,6.658824200394968,6.674679378472461,6.710170632233696,30-08-2023 16:26,2023-09-04 10:17:44,409904
8,6.66424417680768,6.676536404403136,6.704599801423859,30-08-2023 16:26,2023-09-04 10:18:22,409942
7,6.671979217232698,6.696976514671951,6.733975542265703,30-08-2023 16:26,2023-09-14 10:18:19,1273939
0,6.670362480317841,6.69200774784563,6.721468514983224,30-08-2023 16:26,2023-09-14 10:18:47,1273967
1,6.678268255795798,6.696769670080512,6.73363898091976,30-08-2023 16:26,2023-09-28 19:24:00,2516280
3,6.68030016950543,6.6934227883596344,6.722672351234033,30-08-2023 16:26,2023-09-28 19:24:26,2516306
2,6.690966245828953,6.729888295124641,6.762641402530137,30-08-2023 16:26,2023-11-14 09:46:38,6542438
5,6.689381450615324,6.724782408579354,6.749837559861645,30-08-2023 16:26,2023-11-14 09:47:02,6542462


==> plots/raw_data/old/dT_data/EBTXD_0_Gy_data.csv <==
idx,red,green,blue,irrad_time,scan_time,dT
1,5.846750646438893,5.8972076787874,6.177727044645226,29-08-2023 13:28,2023-08-29 16:13:43,9943
9,5.846750646438893,5.8972076787874,6.177727044645226,29-08-2023 13:28,2023-08-29 16:13:43,9943
6,5.847597713538595,5.897893561972878,6.177756166174607,29-08-2023 13:28,2023-08-31 09:29:33,158493
3,5.847597713538595,5.897893561972878,6.177756166174607,29-08-2023 13:28,2023-08-31 09:29:33,158493
7,5.847842793191881,5.8969330366958435,6.155361592574813,29-08-2023 13:28,2023-09-01 10:46:47,249527
4,5.847842793191881,5.8969330366958435,6.155361592574813,29-08-2023 13:28,2023-09-01 10:46:47,249527
8,5.84780010248658,5.896984476191162,6.153362789726341,29-08-2023 13:28,2023-09-04 10:33:02,507902
5,5.84780010248658,5.896984476191162,6.153362789726341,29-08-2023 13:28,2023-09-04 10:33:02,507902
10,5.85476122525162,5.903148532952866,6.167382423217551,29-08-2023 13:28,2023-09-14 10:31:46,1371826
0,5.85476122525162,5.903148532952866,6.167382423217551,29-08-2023 13:28,2023-09-14 10:31:46,1371826
12,5.857529623486248,5.904690320404545,6.170110047288312,29-08-2023 13:28,2023-09-28 19:36:50,2614130
11,5.857529623486248,5.904690320404545,6.170110047288312,29-08-2023 13:28,2023-09-28 19:36:50,2614130
2,5.869091564035651,5.917392758215344,6.181009600973785,29-08-2023 13:28,2023-11-14 09:58:21,6640221


==> plots/raw_data/old/dT_data/EBTXD_10_Gy_data.csv <==
idx,red,green,blue,irrad_time,scan_time,dT
7,6.433688009580019,6.346237864170879,6.32329125575869,30-08-2023 17:12,2023-08-31 09:24:39,58359
12,6.433688009580019,6.346237864170879,6.32329125575869,30-08-2023 17:12,2023-08-31 09:24:39,58359
9,6.411936172772637,6.325129233392188,6.316337753209706,30-08-2023 17:12,2023-08-31 09:25:04,58384
1,6.411936172772637,6.325129233392188,6.316337753209706,30-08-2023 17:12,2023-08-31 09:25:04,58384
6,6.4390740144703456,6.360881825077309,6.308321510158781,30-08-2023 17:12,2023-09-01 10:41:40,149380
10,6.4390740144703456,6.360881825077309,6.308321510158781,30-08-2023 17:12,2023-09-01 10:41:40,149380
13,6.416203810341017,6.33863830448571,6.30120720146942,30-08-2023 17:12,2023-09-01 10:42:05,149405
19,6.416203810341017,6.33863830448571,6.30120720146942,30-08-2023 17:12,2023-09-01 10:42:05,149405
16,6.44762168307725,6.365856511230492,6.307977785661945,30-08-2023 17:12,2023-09-04 10:27:06,407706
15,6.44762168307725,6.365856511230492,6.307977785661945,30-08-2023 17:12,2023-09-04 10:27:06,407706
0,6.425194441408834,6.342901058734063,6.300848844423373,30-08-2023 17:12,2023-09-04 10:27:37,407737
18,6.425194441408834,6.342901058734063,6.300848844423373,30-08-2023 17:12,2023-09-04 10:27:37,407737
3,6.459465446750313,6.382390605643757,6.325116751724878,30-08-2023 17:12,2023-09-14 10:26:29,1271669
4,6.459465446750313,6.382390605643757,6.325116751724878,30-08-2023 17:12,2023-09-14 10:26:29,1271669
21,6.436113995409803,6.359847471495501,6.318856505988408,30-08-2023 17:12,2023-09-14 10:26:57,1271697
8,6.436113995409803,6.359847471495501,6.318856505988408,30-08-2023 17:12,2023-09-14 10:26:57,1271697
14,6.466948252735029,6.385199424017781,6.328159656316812,30-08-2023 17:12,2023-09-28 19:31:55,2513995
11,6.466948252735029,6.385199424017781,6.328159656316812,30-08-2023 17:12,2023-09-28 19:31:55,2513995
17,6.443085167220925,6.361356634205159,6.319215689203612,30-08-2023 17:12,2023-09-28 19:32:35,2514035
5,6.443085167220925,6.361356634205159,6.319215689203612,30-08-2023 17:12,2023-09-28 19:32:35,2514035
20,6.475160676419565,6.4086631655015545,6.344249970437674,30-08-2023 17:12,2023-11-14 09:53:50,6540110
2,6.45100770382707,6.384374129049526,6.3355288639977765,30-08-2023 17:12,2023-11-14 09:54:15,6540135


==> plots/raw_data/old/dT_data/EBTXD_20_Gy_data.csv <==
idx,red,green,blue,irrad_time,scan_time,dT
41,6.718480525607333,6.630220117700143,6.444278401351473,29-08-2023 13:28,2023-08-29 14:06:17,2297
36,6.718480525607333,6.630220117700143,6.444278401351473,29-08-2023 13:28,2023-08-29 14:06:17,2297
5,6.7131665404465775,6.629107655277536,6.441486637960846,29-08-2023 13:28,2023-08-29 14:06:57,2337
11,6.7131665404465775,6.629107655277536,6.441486637960846,29-08-2023 13:28,2023-08-29 14:06:57,2337
19,6.7230039323086785,6.636750225217877,6.44225848387809,29-08-2023 13:28,2023-08-29 16:05:19,9439
39,6.7230039323086785,6.636750225217877,6.44225848387809,29-08-2023 13:28,2023-08-29 16:05:19,9439
26,6.720435639858855,6.640094370585765,6.445746289580052,29-08-2023 13:28,2023-08-29 16:05:49,9469
17,6.720435639858855,6.640094370585765,6.445746289580052,29-08-2023 13:28,2023-08-29 16:05:49,9469
43,6.725976490474196,6.641766105355065,6.442798920599831,29-08-2023 13:28,2023-08-29 18:13:09,17109
30,6.725976490474196,6.641766105355065,6.442798920599831,29-08-2023 13:28,2023-08-29 18:13:09,17109
7,6.7197761176955835,6.639507098156351,6.439631592612429,29-08-2023 13:28,2023-08-29 18:13:40,17140
6,6.7197761176955835,6.639507098156351,6.439631592612429,29-08-2023 13:28,2023-08-29 18:13:40,17140
20,6.725665879202271,6.644473917396625,6.4432662566452805,29-08-2023 13:28,2023-08-29 19:06:30,20310
37,6.725665879202271,6.644473917396625,6.4432662566452805,29-08-2023 13:28,2023-08-29 19:06:30,20310
21,6.716268387299553,6.638668933068212,6.436310018152088,29-08-2023 13:28,2023-08-29 19:07:29,20369
14,6.716268387299553,6.638668933068212,6.436310018152088,29-08-2023 13:28,2023-08-29 19:07:29,20369
0,6.741727527832785,6.633437110474431,6.440378043709661,29-08-2023 13:28,2023-08-30 08:15:58,67678
8,6.741727527832785,6.633437110474431,6.440378043709661,29-08-2023 13:28,2023-08-30 08:15:58,67678
12,6.7335944937252386,6.631055074756366,6.437129364659607,29-08-2023 13:28,2023-08-30 08:16:32,67712
9,6.7335944937252386,6.631055074756366,6.437129364659607,29-08-2023 13:28,2023-08-30 08:16:32,67712
31,6.730349382018898,6.641677713493799,6.439076199094329,29-08-2023 13:28,2023-08-30 13:17:56,85796
4,6.730349382018898,6.641677713493799,6.439076199094329,29-08-2023 13:28,2023-08-30 13:17:56,85796
24,6.736988349851555,6.646248442608135,6.443639498463149,29-08-2023 13:28,2023-08-30 13:18:21,85821
3,6.736988349851555,6.646248442608135,6.443639498463149,29-08-2023 13:28,2023-08-30 13:18:21,85821
1,6.740049903982187,6.657315772877076,6.449796158132759,29-08-2023 13:28,2023-08-31 09:25:32,158252
25,6.740049903982187,6.657315772877076,6.449796158132759,29-08-2023 13:28,2023-08-31 09:25:32,158252
32,6.736792479438809,6.658094473467,6.451313057285501,29-08-2023 13:28,2023-08-31 09:25:57,158277
2,6.736792479438809,6.658094473467,6.451313057285501,29-08-2023 13:28,2023-08-31 09:25:57,158277
35,6.734966647355413,6.672401308013483,6.437451277336243,29-08-2023 13:28,2023-09-01 10:42:32,249272
33,6.734966647355413,6.672401308013483,6.437451277336243,29-08-2023 13:28,2023-09-01 10:42:32,249272
34,6.730573208448001,6.669507251343539,6.43336336323649,29-08-2023 13:28,2023-09-01 10:42:58,249298
42,6.730573208448001,6.669507251343539,6.43336336323649,29-08-2023 13:28,2023-09-01 10:42:58,249298
45,6.744073371227148,6.675149264150253,6.433551947058113,29-08-2023 13:28,2023-09-04 10:28:08,507608
23,6.744073371227148,6.675149264150253,6.433551947058113,29-08-2023 13:28,2023-09-04 10:28:08,507608
15,6.740829570955787,6.674139874231447,6.433406335365248,29-08-2023 13:28,2023-09-04 10:28:34,507634
22,6.740829570955787,6.674139874231447,6.433406335365248,29-08-2023 13:28,2023-09-04 10:28:34,507634
18,6.753242652525168,6.692614727709659,6.452867693478698,29-08-2023 13:28,2023-09-14 10:27:29,1371569
16,6.753242652525168,6.692614727709659,6.452867693478698,29-08-2023 13:28,2023-09-14 10:27:29,1371569
10,6.753159083775997,6.695507822540551,6.455213625846027,29-08-2023 13:28,2023-09-14 10:27:55,1371595
40,6.753159083775997,6.695507822540551,6.455213625846027,29-08-2023 13:28,2023-09-14 10:27:55,1371595
27,6.763389437911632,6.695518890315957,6.456235935769777,29-08-2023 13:28,2023-09-28 19:33:01,2613901
28,6.763389437911632,6.695518890315957,6.456235935769777,29-08-2023 13:28,2023-09-28 19:33:01,2613901
29,6.763222415364454,6.697930002130196,6.458496575847043,29-08-2023 13:28,2023-09-28 19:33:25,2613925
13,6.763222415364454,6.697930002130196,6.458496575847043,29-08-2023 13:28,2023-09-28 19:33:25,2613925
44,6.766745989863443,6.723062443934104,6.474101281992428,29-08-2023 13:28,2023-11-14 09:54:45,6640005
38,6.765341619189451,6.723720618479846,6.474347571557096,29-08-2023 13:28,2023-11-14 09:55:10,6640030


==> plots/raw_data/old/dT_data/EBTXD_40_Gy_data.csv <==
idx,red,green,blue,irrad_time,scan_time,dT
11,7.05340143215586,7.039018343341722,6.634078846965737,29-08-2023 14:51,2023-08-29 16:07:09,4569
44,7.05340143215586,7.039018343341722,6.634078846965737,29-08-2023 14:51,2023-08-29 16:07:09,4569
45,7.033197482311037,7.011495691678517,6.617490143687057,29-08-2023 14:51,2023-08-29 16:07:40,4600
31,7.033197482311037,7.011495691678517,6.617490143687057,29-08-2023 14:51,2023-08-29 16:07:40,4600
26,7.059558162421054,7.04679146293085,6.637037354681754,29-08-2023 14:51,2023-08-29 18:14:19,12199
40,7.059558162421054,7.04679146293085,6.637037354681754,29-08-2023 14:51,2023-08-29 18:14:19,12199
41,7.040053384128827,7.018652129391023,6.619088820564848,29-08-2023 14:51,2023-08-29 18:14:53,12233
20,7.040053384128827,7.018652129391023,6.619088820564848,29-08-2023 14:51,2023-08-29 18:14:53,12233
18,7.057908446773695,7.049701129184624,6.636270491103671,29-08-2023 14:51,2023-08-29 19:08:11,15431
0,7.057908446773695,7.049701129184624,6.636270491103671,29-08-2023 14:51,2023-08-29 19:08:11,15431
13,7.0397557713886965,7.0220455423618775,6.620158153545435,29-08-2023 14:51,2023-08-29 19:08:40,15460
30,7.0397557713886965,7.0220455423618775,6.620158153545435,29-08-2023 14:51,2023-08-29 19:08:40,15460
24,7.059172554990092,7.047481586886924,6.633512233433579,29-08-2023 14:51,2023-08-29 21:12:15,22875
33,7.059172554990092,7.047481586886924,6.633512233433579,29-08-2023 14:51,2023-08-29 21:12:15,22875
15,7.041412369030929,7.021844105554277,6.618974668107293,29-08-2023 14:51,2023-08-29 21:12:44,22904
21,7.041412369030929,7.021844105554277,6.618974668107293,29-08-2023 14:51,2023-08-29 21:12:44,22904
10,7.082504372161343,7.037662030630139,6.631078214288612,29-08-2023 14:51,2023-08-30 08:18:59,62879
16,7.082504372161343,7.037662030630139,6.631078214288612,29-08-2023 14:51,2023-08-30 08:18:59,62879
19,7.063572948105198,7.010265187009871,6.615010012836551,29-08-2023 14:51,2023-08-30 08:19:30,62910
7,7.063572948105198,7.010265187009871,6.615010012836551,29-08-2023 14:51,2023-08-30 08:19:30,62910
38,7.0771516946741,7.053901896251278,6.638844946206525,29-08-2023 14:51,2023-08-30 13:18:55,80875
12,7.0771516946741,7.053901896251278,6.638844946206525,29-08-2023 14:51,2023-08-30 13:18:55,80875
14,7.0568436364766916,7.024870278025508,6.6209302292587076,29-08-2023 14:51,2023-08-30 13:19:23,80903
27,7.0568436364766916,7.024870278025508,6.6209302292587076,29-08-2023 14:51,2023-08-30 13:19:23,80903
6,7.077918971415071,7.066548249389416,6.645812752725546,29-08-2023 14:51,2023-08-31 09:26:27,153327
32,7.077918971415071,7.066548249389416,6.645812752725546,29-08-2023 14:51,2023-08-31 09:26:27,153327
34,7.055613261905982,7.036078418217396,6.625836899896546,29-08-2023 14:51,2023-08-31 09:26:58,153358
22,7.055613261905982,7.036078418217396,6.625836899896546,29-08-2023 14:51,2023-08-31 09:26:58,153358
3,7.065036101214929,7.084222869465779,6.634759584031421,29-08-2023 14:51,2023-09-01 10:43:26,244346
36,7.065036101214929,7.084222869465779,6.634759584031421,29-08-2023 14:51,2023-09-01 10:43:26,244346
5,7.045421448752258,7.0533104444372166,6.614878621410447,29-08-2023 14:51,2023-09-01 10:43:56,244376
1,7.045421448752258,7.0533104444372166,6.614878621410447,29-08-2023 14:51,2023-09-01 10:43:56,244376
9,7.07755298635966,7.089733736258244,6.633407104342328,29-08-2023 14:51,2023-09-04 10:29:01,502681
2,7.07755298635966,7.089733736258244,6.633407104342328,29-08-2023 14:51,2023-09-04 10:29:01,502681
17,7.057383327907454,7.0591422356475695,6.614978758473346,29-08-2023 14:51,2023-09-04 10:29:31,502711
29,7.057383327907454,7.0591422356475695,6.614978758473346,29-08-2023 14:51,2023-09-04 10:29:31,502711
23,7.0889468464558725,7.110235382684417,6.655210400665157,29-08-2023 14:51,2023-09-14 10:28:24,1366644
37,7.0889468464558725,7.110235382684417,6.655210400665157,29-08-2023 14:51,2023-09-14 10:28:24,1366644
4,7.068065973957972,7.078443302091048,6.635207785904607,29-08-2023 14:51,2023-09-14 10:28:58,1366678
8,7.068065973957972,7.078443302091048,6.635207785904607,29-08-2023 14:51,2023-09-14 10:28:58,1366678
42,7.101633292482835,7.1143899233081,6.659151537541306,29-08-2023 14:51,2023-09-28 19:33:52,2608972
39,7.101633292482835,7.1143899233081,6.659151537541306,29-08-2023 14:51,2023-09-28 19:33:52,2608972
28,7.082269192187215,7.0836430505433405,6.639515965345442,29-08-2023 14:51,2023-09-28 19:34:16,2608996
25,7.082269192187215,7.0836430505433405,6.639515965345442,29-08-2023 14:51,2023-09-28 19:34:16,2608996
43,7.09962739887341,7.14367845631837,6.678880337532573,29-08-2023 14:51,2023-11-14 09:55:37,6635077
35,7.077418938601759,7.11132610063077,6.658262115137177,29-08-2023 14:51,2023-11-14 09:56:01,6635101


==> plots/raw_data/old/dT_data/EBTXD_60_Gy_data.csv <==
idx,red,green,blue,irrad_time,scan_time,dT
31,7.1356784181854955,7.152073368927614,6.690561180583797,29-08-2023 18:41,2023-08-29 19:09:20,1700
19,7.1356784181854955,7.152073368927614,6.690561180583797,29-08-2023 18:41,2023-08-29 19:09:20,1700
6,7.141740345596,7.159999460151876,6.690757596766961,29-08-2023 18:41,2023-08-29 19:09:59,1739
33,7.141740345596,7.159999460151876,6.690757596766961,29-08-2023 18:41,2023-08-29 19:09:59,1739
22,7.1441678329159375,7.159473950162967,6.692679889845226,29-08-2023 18:41,2023-08-29 21:13:50,9170
11,7.1441678329159375,7.159473950162967,6.692679889845226,29-08-2023 18:41,2023-08-29 21:13:50,9170
16,7.147878666158453,7.166609070560677,6.691998645757243,29-08-2023 18:41,2023-08-29 21:14:32,9212
20,7.147878666158453,7.166609070560677,6.691998645757243,29-08-2023 18:41,2023-08-29 21:14:32,9212
4,7.175504568988156,7.153895441317811,6.694274342097048,29-08-2023 18:41,2023-08-30 08:20:17,49157
9,7.175504568988156,7.153895441317811,6.694274342097048,29-08-2023 18:41,2023-08-30 08:20:17,49157
32,7.2127485337810935,7.185796484671585,6.7206889864863495,29-08-2023 18:41,2023-08-30 08:21:13,49213
30,7.2127485337810935,7.185796484671585,6.7206889864863495,29-08-2023 18:41,2023-08-30 08:21:13,49213
0,7.1674222689003795,7.169139114213708,6.69946024832941,29-08-2023 18:41,2023-08-30 13:19:49,67129
27,7.1674222689003795,7.169139114213708,6.69946024832941,29-08-2023 18:41,2023-08-30 13:19:49,67129
21,7.170509531429741,7.174059103553536,6.6945456520172995,29-08-2023 18:41,2023-08-30 13:20:24,67164
8,7.170509531429741,7.174059103553536,6.6945456520172995,29-08-2023 18:41,2023-08-30 13:20:24,67164
5,7.169158284314596,7.18459288946135,6.706798877755755,29-08-2023 18:41,2023-08-31 09:27:27,139587
36,7.169158284314596,7.18459288946135,6.706798877755755,29-08-2023 18:41,2023-08-31 09:27:27,139587
23,7.173782372529712,7.18679648490963,6.70256872781732,29-08-2023 18:41,2023-08-31 09:27:53,139613
17,7.173782372529712,7.18679648490963,6.70256872781732,29-08-2023 18:41,2023-08-31 09:27:53,139613
34,7.155023143279056,7.203351319280055,6.697409178660339,29-08-2023 18:41,2023-09-01 10:44:20,230600
37,7.155023143279056,7.203351319280055,6.697409178660339,29-08-2023 18:41,2023-09-01 10:44:20,230600
35,7.15986186747781,7.205949495190117,6.6921784631298635,29-08-2023 18:41,2023-09-01 10:44:49,230629
14,7.15986186747781,7.205949495190117,6.6921784631298635,29-08-2023 18:41,2023-09-01 10:44:49,230629
26,7.169597108779943,7.210063154111295,6.696848618764148,29-08-2023 18:41,2023-09-04 10:29:56,488936
2,7.169597108779943,7.210063154111295,6.696848618764148,29-08-2023 18:41,2023-09-04 10:29:56,488936
1,7.172030623757264,7.211235374794767,6.693602925857669,29-08-2023 18:41,2023-09-04 10:30:20,488960
24,7.172030623757264,7.211235374794767,6.693602925857669,29-08-2023 18:41,2023-09-04 10:30:20,488960
28,7.182304608729133,7.230688332585877,6.720307716866612,29-08-2023 18:41,2023-09-14 10:29:26,1352906
7,7.182304608729133,7.230688332585877,6.720307716866612,29-08-2023 18:41,2023-09-14 10:29:26,1352906
29,7.183300126941302,7.232482949033901,6.712910494384209,29-08-2023 18:41,2023-09-14 10:29:56,1352936
25,7.183300126941302,7.232482949033901,6.712910494384209,29-08-2023 18:41,2023-09-14 10:29:56,1352936
18,7.1963858167506904,7.23581965341719,6.723720280293837,29-08-2023 18:41,2023-09-28 19:34:42,2595222
10,7.1963858167506904,7.23581965341719,6.723720280293837,29-08-2023 18:41,2023-09-28 19:34:42,2595222
3,7.196866103585387,7.236193713470193,6.7153591421275785,29-08-2023 18:41,2023-09-28 19:35:08,2595248
12,7.196866103585387,7.236193713470193,6.7153591421275785,29-08-2023 18:41,2023-09-28 19:35:08,2595248
13,7.19136320799831,7.266838078889993,6.745402304143141,29-08-2023 18:41,2023-11-14 09:56:25,6621325
15,7.1920797403178485,7.263980592457214,6.735945410300545,29-08-2023 18:41,2023-11-14 09:56:49,6621349


==> plots/raw_data/old/dpi/profiles_1000_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y,PV_x,PV_y
0,-11.5595721860732,6.12749499979374,-11.5269511532837,6.11360588763307,143,145
1,-11.5345721860732,6.13451257245239,-11.5019511532837,6.12052633047765,142,144
2,-11.5095721860732,6.12749499979374,-11.4769511532837,6.12749499979374,143,143
3,-11.4845721860732,6.13451257245239,-11.4519511532837,6.11360588763307,142,145
4,-11.4595721860732,6.13451257245239,-11.4269511532837,6.12052633047765,142,144
5,-11.4345721860732,6.13451257245239,-11.4019511532837,6.12749499979374,142,143
6,-11.4095721860732,6.11360588763307,-11.3769511532837,6.12052633047765,145,144
7,-11.3845721860732,6.11360588763307,-11.3519511532837,6.11360588763307,145,145
8,-11.3595721860732,6.12052633047765,-11.3269511532837,6.12749499979374,144,143
9,-11.3345721860732,6.12749499979374,-11.3019511532837,6.14157973967548,143,141
10,-11.3095721860732,6.14157973967548,-11.2769511532837,6.13451257245239,141,142
11,-11.2845721860732,6.14157973967548,-11.2519511532837,6.11360588763307,141,145
12,-11.2595721860732,6.13451257245239,-11.2269511532837,6.12749499979374,142,143
13,-11.2345721860732,6.13451257245239,-11.2019511532837,6.12749499979374,142,143
14,-11.2095721860732,6.12052633047765,-11.1769511532837,6.12749499979374,144,143
15,-11.1845721860732,6.12749499979374,-11.1519511532837,6.12052633047765,143,144
16,-11.1595721860732,6.15586569692295,-11.1269511532837,6.13451257245239,139,142
17,-11.1345721860732,6.12749499979374,-11.1019511532837,6.13451257245239,143,142
18,-11.1095721860732,6.13451257245239,-11.0769511532837,6.13451257245239,142,142
19,-11.0845721860732,6.13451257245239,-11.0519511532837,6.14157973967548,142,141
20,-11.0595721860732,6.14869720744434,-11.0269511532837,6.15586569692295,140,139
21,-11.0345721860732,6.14157973967548,-11.0019511532837,6.13451257245239,141,142
22,-11.0095721860732,6.15586569692295,-10.9769511532837,6.14157973967548,139,141
23,-10.9845721860732,6.15586569692295,-10.9519511532837,6.14157973967548,139,141
24,-10.9595721860732,6.15586569692295,-10.9269511532837,6.14869720744434,139,140
25,-10.9345721860732,6.16308594489644,-10.9019511532837,6.15586569692295,138,139
26,-10.9095721860732,6.15586569692295,-10.8769511532837,6.17035870422552,139,137
27,-10.8845721860732,6.14869720744434,-10.8519511532837,6.16308594489644,140,138
28,-10.8595721860732,6.14869720744434,-10.8269511532837,6.17035870422552,140,137
29,-10.8345721860732,6.14157973967548,-10.8019511532837,6.15586569692295,141,139
30,-10.8095721860732,6.15586569692295,-10.7769511532837,6.15586569692295,139,139
31,-10.7845721860732,6.14157973967548,-10.7519511532837,6.15586569692295,141,139
32,-10.7595721860732,6.15586569692295,-10.7269511532837,6.16308594489644,139,138
33,-10.7345721860732,6.16308594489644,-10.7019511532837,6.19249983010274,138,134
34,-10.7095721860732,6.16308594489644,-10.6769511532837,6.19249983010274,138,134
35,-10.6845721860732,6.16308594489644,-10.6519511532837,6.18506485161522,138,135
36,-10.6595721860732,6.16308594489644,-10.6269511532837,6.16308594489644,138,138
37,-10.6345721860732,6.15586569692295,-10.6019511532837,6.16308594489644,139,138
38,-10.6095721860732,6.15586569692295,-10.5769511532837,6.16308594489644,139,138
39,-10.5845721860732,6.14869720744434,-10.5519511532837,6.16308594489644,140,138
40,-10.5595721860732,6.14869720744434,-10.5269511532837,6.16308594489644,140,138
41,-10.5345721860732,6.14869720744434,-10.5019511532837,6.17035870422552,140,137
42,-10.5095721860732,6.16308594489644,-10.4769511532837,6.17035870422552,138,137
43,-10.4845721860732,6.17035870422552,-10.4519511532837,6.16308594489644,137,138
44,-10.4595721860732,6.17035870422552,-10.4269511532837,6.15586569692295,137,139
45,-10.4345721860732,6.15586569692295,-10.4019511532837,6.16308594489644,139,138
46,-10.4095721860732,6.17035870422552,-10.3769511532837,6.16308594489644,137,138
47,-10.3845721860732,6.17768474431759,-10.3519511532837,6.17768474431759,136,136
48,-10.3595721860732,6.18506485161522,-10.3269511532837,6.17768474431759,135,136
49,-10.3345721860732,6.19999050183189,-10.3019511532837,6.17768474431759,133,136
50,-10.3095721860732,6.2151423068525,-10.2769511532837,6.18506485161522,131,135
51,-10.2845721860732,6.20753770746728,-10.2519511532837,6.20753770746728,132,132
52,-10.2595721860732,6.19249983010274,-10.2269511532837,6.19249983010274,134,134
53,-10.2345721860732,6.18506485161522,-10.2019511532837,6.18506485161522,135,135
54,-10.2095721860732,6.20753770746728,-10.1769511532837,6.17768474431759,132,136
55,-10.1845721860732,6.19249983010274,-10.1519511532837,6.18506485161522,134,135
56,-10.1595721860732,6.18506485161522,-10.1269511532837,6.18506485161522,135,135
57,-10.1345721860732,6.19999050183189,-10.1019511532837,6.20753770746728,133,132
58,-10.1095721860732,6.19249983010274,-10.0769511532837,6.19999050183189,134,133
59,-10.0845721860732,6.19249983010274,-10.0519511532837,6.18506485161522,134,135
60,-10.0595721860732,6.19249983010274,-10.0269511532837,6.17768474431759,134,136
61,-10.0345721860732,6.18506485161522,-10.0019511532837,6.17035870422552,135,137
62,-10.0095721860732,6.17768474431759,-9.9769511532837,6.17768474431759,136,136
63,-9.98457218607321,6.19249983010274,-9.9519511532837,6.19999050183189,134,133
64,-9.95957218607321,6.20753770746728,-9.9269511532837,6.20753770746728,132,132
65,-9.93457218607321,6.19249983010274,-9.9019511532837,6.19999050183189,134,133
66,-9.90957218607321,6.2151423068525,-9.8769511532837,6.18506485161522,131,135
67,-9.88457218607321,6.20753770746728,-9.8519511532837,6.18506485161522,132,135
68,-9.85957218607321,6.19249983010274,-9.8269511532837,6.19249983010274,134,134
69,-9.83457218607321,6.19999050183189,-9.8019511532837,6.19999050183189,133,133
70,-9.80957218607321,6.19999050183189,-9.7769511532837,6.2151423068525,133,131
71,-9.78457218607321,6.19999050183189,-9.7519511532837,6.22280517959806,133,130
72,-9.75957218607321,6.2151423068525,-9.7269511532837,6.22280517959806,131,130
73,-9.73457218607321,6.2151423068525,-9.7019511532837,6.2151423068525,131,131
74,-9.70957218607321,6.20753770746728,-9.6769511532837,6.19999050183189,132,133
75,-9.68457218607321,6.19999050183189,-9.6519511532837,6.20753770746728,133,132
76,-9.65957218607321,6.2151423068525,-9.6269511532837,6.22280517959806,131,130
77,-9.63457218607321,6.22280517959806,-9.6019511532837,6.23052722569197,130,129
78,-9.60957218607321,6.2151423068525,-9.5769511532837,6.22280517959806,131,130
79,-9.58457218607321,6.23830936613403,-9.5519511532837,6.2151423068525,128,131
80,-9.55957218607321,6.23052722569197,-9.5269511532837,6.20753770746728,129,132
81,-9.53457218607321,6.2151423068525,-9.5019511532837,6.22280517959806,131,130
82,-9.50957218607321,6.22280517959806,-9.4769511532837,6.22280517959806,130,130
83,-9.48457218607321,6.22280517959806,-9.4519511532837,6.23052722569197,130,129
84,-9.45957218607321,6.22280517959806,-9.4269511532837,6.22280517959806,130,130
85,-9.43457218607321,6.23052722569197,-9.4019511532837,6.22280517959806,129,130
86,-9.40957218607321,6.23830936613403,-9.3769511532837,6.23052722569197,128,129
87,-9.38457218607321,6.23830936613403,-9.3519511532837,6.23052722569197,128,129
88,-9.35957218607321,6.24615254359506,-9.3269511532837,6.23052722569197,127,129
89,-9.33457218607321,6.26202589275135,-9.3019511532837,6.23052722569197,125,129
90,-9.30957218607321,6.23830936613403,-9.2769511532837,6.23052722569197,128,129
91,-9.28457218607321,6.23830936613403,-9.2519511532837,6.23830936613403,128,128
92,-9.25957218607321,6.24615254359506,-9.2269511532837,6.23830936613403,127,128
93,-9.23457218607321,6.23830936613403,-9.2019511532837,6.24615254359506,128,127
94,-9.20957218607321,6.23052722569197,-9.1769511532837,6.26202589275135,129,125
95,-9.18457218607321,6.23830936613403,-9.1519511532837,6.27005806444861,128,124
96,-9.15957218607321,6.24615254359506,-9.1269511532837,6.25405772310217,127,126
97,-9.13457218607321,6.23830936613403,-9.1019511532837,6.25405772310217,128,126
98,-9.10957218607321,6.23830936613403,-9.0769511532837,6.24615254359506,128,127
99,-9.08457218607321,6.25405772310217,-9.0519511532837,6.24615254359506,126,127
100,-9.05957218607321,6.25405772310217,-9.0269511532837,6.24615254359506,126,127
101,-9.03457218607321,6.24615254359506,-9.0019511532837,6.25405772310217,127,126
102,-9.00957218607321,6.23830936613403,-8.9769511532837,6.25405772310217,128,126
103,-8.98457218607321,6.25405772310217,-8.9519511532837,6.26202589275135,126,125
104,-8.95957218607321,6.27005806444861,-8.9269511532837,6.26202589275135,124,125
105,-8.93457218607321,6.27005806444861,-8.9019511532837,6.26202589275135,124,125
106,-8.90957218607321,6.27005806444861,-8.8769511532837,6.25405772310217,124,126
107,-8.88457218607321,6.26202589275135,-8.8519511532837,6.25405772310217,125,126
108,-8.85957218607321,6.26202589275135,-8.8269511532837,6.25405772310217,125,126
109,-8.83457218607321,6.25405772310217,-8.8019511532837,6.25405772310217,126,126
110,-8.80957218607321,6.26202589275135,-8.7769511532837,6.27815527468123,125,123
111,-8.78457218607321,6.27005806444861,-8.7519511532837,6.27815527468123,124,123
112,-8.75957218607321,6.27005806444861,-8.7269511532837,6.27005806444861,124,124
113,-8.73457218607321,6.27005806444861,-8.7019511532837,6.27005806444861,124,124
114,-8.70957218607321,6.28631858532039,-8.6769511532837,6.27005806444861,122,124
115,-8.68457218607321,6.28631858532039,-8.6519511532837,6.27005806444861,122,124
116,-8.65957218607321,6.27005806444861,-8.6269511532837,6.2945490844569,124,121
117,-8.63457218607321,6.27005806444861,-8.6019511532837,6.2945490844569,124,121
118,-8.60957218607321,6.27815527468123,-8.5769511532837,6.28631858532039,123,122
119,-8.58457218607321,6.27815527468123,-8.5519511532837,6.28631858532039,123,122
120,-8.55957218607321,6.27815527468123,-8.5269511532837,6.28631858532039,123,122
121,-8.53457218607321,6.28631858532039,-8.5019511532837,6.27815527468123,122,123
122,-8.50957218607321,6.28631858532039,-8.4769511532837,6.27815527468123,122,123
123,-8.48457218607321,6.2945490844569,-8.4519511532837,6.27005806444861,121,124
124,-8.45957218607321,6.31965500558798,-8.4269511532837,6.27005806444861,118,124
125,-8.43457218607321,6.3028478872716,-8.4019511532837,6.27815527468123,120,123
126,-8.40957218607321,6.2945490844569,-8.3769511532837,6.3028478872716,121,120
127,-8.38457218607321,6.3028478872716,-8.3519511532837,6.2945490844569,120,121
128,-8.35957218607321,6.2945490844569,-8.3269511532837,6.3028478872716,121,120
129,-8.33457218607321,6.2945490844569,-8.3019511532837,6.2945490844569,121,121
130,-8.30957218607321,6.2945490844569,-8.2769511532837,6.28631858532039,121,122
131,-8.28457218607321,6.3028478872716,-8.2519511532837,6.28631858532039,120,122
132,-8.25957218607321,6.2945490844569,-8.2269511532837,6.2945490844569,121,121
133,-8.23457218607321,6.2945490844569,-8.2019511532837,6.2945490844569,121,121
134,-8.20957218607321,6.3028478872716,-8.1769511532837,6.2945490844569,120,121
135,-8.18457218607321,6.32816569525589,-8.1519511532837,6.2945490844569,117,121
136,-8.15957218607321,6.31121613694212,-8.1269511532837,6.3028478872716,119,120
137,-8.13457218607321,6.31121613694212,-8.1019511532837,6.31965500558798,119,118
138,-8.10957218607321,6.31121613694212,-8.0769511532837,6.32816569525589,119,117
139,-8.08457218607321,6.31965500558798,-8.0519511532837,6.31121613694212,118,119
140,-8.05957218607321,6.31965500558798,-8.0269511532837,6.31121613694212,118,119
141,-8.03457218607321,6.33674943894728,-8.0019511532837,6.32816569525589,116,117
142,-8.00957218607321,6.32816569525589,-7.9769511532837,6.3028478872716,117,120
143,-7.98457218607321,6.32816569525589,-7.9519511532837,6.3028478872716,117,120
144,-7.95957218607321,6.31121613694212,-7.9269511532837,6.3028478872716,119,120
145,-7.93457218607321,6.32816569525589,-7.9019511532837,6.31121613694212,117,119
146,-7.90957218607321,6.33674943894728,-7.8769511532837,6.32816569525589,116,117
147,-7.88457218607321,6.32816569525589,-7.8519511532837,6.31965500558798,117,118
148,-7.85957218607321,6.33674943894728,-7.8269511532837,6.31121613694212,116,119
149,-7.83457218607321,6.3454075016904,-7.8019511532837,6.31121613694212,115,119
150,-7.80957218607321,6.33674943894728,-7.7769511532837,6.31965500558798,116,118
151,-7.78457218607321,6.33674943894728,-7.7519511532837,6.32816569525589,116,117
152,-7.75957218607321,6.33674943894728,-7.7269511532837,6.31965500558798,116,118
153,-7.73457218607321,6.33674943894728,-7.7019511532837,6.32816569525589,116,117
154,-7.70957218607321,6.33674943894728,-7.6769511532837,6.33674943894728,116,116
155,-7.68457218607321,6.3454075016904,-7.6519511532837,6.3454075016904,115,115
156,-7.65957218607321,6.3454075016904,-7.6269511532837,6.33674943894728,115,116
157,-7.63457218607321,6.35414118165915,-7.6019511532837,6.33674943894728,114,116
158,-7.60957218607321,6.35414118165915,-7.5769511532837,6.33674943894728,114,116
159,-7.58457218607321,6.35414118165915,-7.5519511532837,6.35414118165915,114,114
160,-7.55957218607321,6.37184075875855,-7.5269511532837,6.36295181134131,112,113
161,-7.53457218607321,6.35414118165915,-7.5019511532837,6.35414118165915,114,114
162,-7.50957218607321,6.36295181134131,-7.4769511532837,6.36295181134131,113,113
163,-7.48457218607321,6.35414118165915,-7.4519511532837,6.36295181134131,114,113
164,-7.45957218607321,6.35414118165915,-7.4269511532837,6.35414118165915,114,114
165,-7.43457218607321,6.35414118165915,-7.4019511532837,6.35414118165915,114,114
166,-7.40957218607321,6.37184075875855,-7.3769511532837,6.37184075875855,112,112
167,-7.38457218607321,6.38080942874131,-7.3519511532837,6.37184075875855,111,112
168,-7.35957218607321,6.38985926426123,-7.3269511532837,6.37184075875855,110,112
169,-7.33457218607321,6.38985926426123,-7.3019511532837,6.36295181134131,110,113
170,-7.30957218607321,6.37184075875855,-7.2769511532837,6.35414118165915,112,114
171,-7.28457218607321,6.38080942874131,-7.2519511532837,6.37184075875855,111,112
172,-7.25957218607321,6.38080942874131,-7.2269511532837,6.36295181134131,111,113
173,-7.23457218607321,6.37184075875855,-7.2019511532837,6.36295181134131,112,113
174,-7.20957218607321,6.38080942874131,-7.1769511532837,6.37184075875855,111,112
175,-7.18457218607321,6.38080942874131,-7.1519511532837,6.37184075875855,111,112
176,-7.15957218607321,6.38080942874131,-7.1269511532837,6.36295181134131,111,113
177,-7.13457218607321,6.37184075875855,-7.1019511532837,6.38080942874131,112,111
178,-7.10957218607321,6.38080942874131,-7.0769511532837,6.38080942874131,111,111
179,-7.08457218607321,6.38985926426123,-7.0519511532837,6.38985926426123,110,110
180,-7.05957218607321,6.3989917478245,-7.0269511532837,6.3989917478245,109,109
181,-7.03457218607321,6.40820840292943,-7.0019511532837,6.38985926426123,108,110
182,-7.00957218607321,6.3989917478245,-6.9769511532837,6.38080942874131,109,111
183,-6.98457218607321,6.38985926426123,-6.9519511532837,6.37184075875855,110,112
184,-6.95957218607321,6.40820840292943,-6.9269511532837,6.38985926426123,108,110
185,-6.93457218607321,6.38985926426123,-6.9019511532837,6.38985926426123,110,110
186,-6.90957218607321,6.3989917478245,-6.8769511532837,6.38985926426123,109,110
187,-6.88457218607321,6.40820840292943,-6.8519511532837,6.40820840292943,108,108
188,-6.85957218607321,6.40820840292943,-6.8269511532837,6.40820840292943,108,108
189,-6.83457218607321,6.40820840292943,-6.8019511532837,6.40820840292943,108,108
190,-6.80957218607321,6.3989917478245,-6.7769511532837,6.40820840292943,109,108
191,-6.78457218607321,6.40820840292943,-6.7519511532837,6.40820840292943,108,108
192,-6.75957218607321,6.41751079559174,-6.7269511532837,6.3989917478245,107,109
193,-6.73457218607321,6.41751079559174,-6.7019511532837,6.40820840292943,107,108
194,-6.70957218607321,6.42690053594158,-6.6769511532837,6.40820840292943,106,108
195,-6.68457218607321,6.41751079559174,-6.6519511532837,6.41751079559174,107,107
196,-6.65957218607321,6.40820840292943,-6.6269511532837,6.40820840292943,108,108
197,-6.63457218607321,6.41751079559174,-6.6019511532837,6.3989917478245,107,109
198,-6.60957218607321,6.43637927989612,-6.5769511532837,6.3989917478245,105,109
199,-6.58457218607321,6.42690053594158,-6.5519511532837,6.3989917478245,106,109
200,-6.55957218607321,6.42690053594158,-6.5269511532837,6.40820840292943,106,108
201,-6.53457218607321,6.41751079559174,-6.5019511532837,6.41751079559174,107,107
202,-6.50957218607321,6.42690053594158,-6.4769511532837,6.42690053594158,106,106
203,-6.48457218607321,6.45561064182401,-6.4519511532837,6.42690053594158,103,106
204,-6.45957218607321,6.45561064182401,-6.4269511532837,6.43637927989612,103,105
205,-6.43457218607321,6.43637927989612,-6.4019511532837,6.46536681676938,105,102
206,-6.40957218607321,6.43637927989612,-6.3769511532837,6.49521977991906,105,99
207,-6.38457218607321,6.43637927989612,-6.3519511532837,6.47521911321239,105,101
208,-6.35957218607321,6.42690053594158,-6.3269511532837,6.46536681676938,106,102
209,-6.33457218607321,6.43637927989612,-6.3019511532837,6.43637927989612,105,105
210,-6.30957218607321,6.43637927989612,-6.2769511532837,6.42690053594158,105,106
211,-6.28457218607321,6.44594873091227,-6.2519511532837,6.43637927989612,104,105
212,-6.25957218607321,6.44594873091227,-6.2269511532837,6.43637927989612,104,105
213,-6.23457218607321,6.43637927989612,-6.2019511532837,6.44594873091227,105,104
214,-6.20957218607321,6.43637927989612,-6.1769511532837,6.44594873091227,105,104
215,-6.18457218607321,6.44594873091227,-6.1519511532837,6.45561064182401,104,103
216,-6.15957218607321,6.46536681676938,-6.1269511532837,6.44594873091227,102,104
217,-6.13457218607321,6.46536681676938,-6.1019511532837,6.47521911321239,102,101
218,-6.10957218607321,6.44594873091227,-6.0769511532837,6.46536681676938,104,102
219,-6.08457218607321,6.44594873091227,-6.0519511532837,6.45561064182401,104,103
220,-6.05957218607321,6.45561064182401,-6.0269511532837,6.44594873091227,103,104
221,-6.03457218607321,6.44594873091227,-6.0019511532837,6.44594873091227,104,104
222,-6.00957218607321,6.46536681676938,-5.9769511532837,6.44594873091227,102,104
223,-5.98457218607321,6.48516944406556,-5.9519511532837,6.46536681676938,100,102
224,-5.95957218607321,6.49521977991906,-5.9269511532837,6.46536681676938,99,102
225,-5.93457218607321,6.47521911321239,-5.9019511532837,6.45561064182401,101,103
226,-5.90957218607321,6.46536681676938,-5.8769511532837,6.45561064182401,102,103
227,-5.88457218607321,6.49521977991906,-5.8519511532837,6.45561064182401,99,103
228,-5.85957218607321,6.50537215138307,-5.8269511532837,6.47521911321239,98,101
229,-5.83457218607321,6.49521977991906,-5.8019511532837,6.47521911321239,99,101
230,-5.80957218607321,6.47521911321239,-5.7769511532837,6.48516944406556,101,100
231,-5.78457218607321,6.48516944406556,-5.7519511532837,6.48516944406556,100,100
232,-5.75957218607321,6.47521911321239,-5.7269511532837,6.47521911321239,101,101
233,-5.73457218607321,6.49521977991906,-5.7019511532837,6.48516944406556,99,100
234,-5.70957218607321,6.50537215138307,-5.6769511532837,6.49521977991906,98,99
235,-5.68457218607321,6.49521977991906,-5.6519511532837,6.49521977991906,99,99
236,-5.65957218607321,6.48516944406556,-5.6269511532837,6.48516944406556,100,100
237,-5.63457218607321,6.47521911321239,-5.6019511532837,6.47521911321239,101,101
238,-5.60957218607321,6.48516944406556,-5.5769511532837,6.46536681676938,100,102
239,-5.58457218607321,6.50537215138307,-5.5519511532837,6.47521911321239,98,101
240,-5.55957218607321,6.51562865155026,-5.5269511532837,6.48516944406556,97,100
241,-5.53457218607321,6.54704484778364,-5.5019511532837,6.50537215138307,94,98
242,-5.50957218607321,6.53646273845311,-5.4769511532837,6.49521977991906,95,99
243,-5.48457218607321,6.50537215138307,-5.4519511532837,6.50537215138307,98,98
244,-5.45957218607321,6.49521977991906,-5.4269511532837,6.49521977991906,99,99
245,-5.43457218607321,6.50537215138307,-5.4019511532837,6.48516944406556,98,100
246,-5.40957218607321,6.50537215138307,-5.3769511532837,6.49521977991906,98,99
247,-5.38457218607321,6.51562865155026,-5.3519511532837,6.49521977991906,97,99
248,-5.35957218607321,6.52599143858581,-5.3269511532837,6.49521977991906,96,99
249,-5.33457218607321,6.52599143858581,-5.3019511532837,6.50537215138307,96,98
250,-5.30957218607321,6.53646273845311,-5.2769511532837,6.50537215138307,95,98
251,-5.28457218607321,6.52599143858581,-5.2519511532837,6.50537215138307,96,98
252,-5.25957218607321,6.53646273845311,-5.2269511532837,6.51562865155026,95,97
253,-5.23457218607321,6.52599143858581,-5.2019511532837,6.51562865155026,96,97
254,-5.20957218607321,6.51562865155026,-5.1769511532837,6.50537215138307,97,98
255,-5.18457218607321,6.50537215138307,-5.1519511532837,6.51562865155026,98,97
256,-5.15957218607321,6.51562865155026,-5.1269511532837,6.50537215138307,97,98
257,-5.13457218607321,6.51562865155026,-5.1019511532837,6.51562865155026,97,97
258,-5.10957218607321,6.51562865155026,-5.0769511532837,6.51562865155026,97,97
259,-5.08457218607321,6.52599143858581,-5.0519511532837,6.50537215138307,96,98
260,-5.05957218607321,6.54704484778364,-5.0269511532837,6.51562865155026,94,97
261,-5.03457218607321,6.52599143858581,-5.0019511532837,6.51562865155026,96,97
262,-5.00957218607321,6.52599143858581,-4.9769511532837,6.52599143858581,96,96
263,-4.98457218607321,6.53646273845311,-4.9519511532837,6.54704484778364,95,94
264,-4.95957218607321,6.53646273845311,-4.9269511532837,6.53646273845311,95,95
265,-4.93457218607321,6.55774013690039,-4.9019511532837,6.53646273845311,93,95
266,-4.90957218607321,6.56855105300461,-4.8769511532837,6.52599143858581,92,96
267,-4.88457218607321,6.53646273845311,-4.8519511532837,6.54704484778364,95,94
268,-4.85957218607321,6.53646273845311,-4.8269511532837,6.54704484778364,95,94
269,-4.83457218607321,6.54704484778364,-4.8019511532837,6.54704484778364,94,94
270,-4.80957218607321,6.54704484778364,-4.7769511532837,6.55774013690039,94,93
271,-4.78457218607321,6.53646273845311,-4.7519511532837,6.55774013690039,95,93
272,-4.75957218607321,6.54704484778364,-4.7269511532837,6.54704484778364,94,94
273,-4.73457218607321,6.56855105300461,-4.7019511532837,6.54704484778364,92,94
274,-4.70957218607321,6.55774013690039,-4.6769511532837,6.54704484778364,93,94
275,-4.68457218607321,6.56855105300461,-4.6519511532837,6.54704484778364,92,94
276,-4.65957218607321,6.55774013690039,-4.6269511532837,6.53646273845311,93,95
277,-4.63457218607321,6.5794801235368,-4.6019511532837,6.53646273845311,91,95
278,-4.60957218607321,6.5794801235368,-4.5769511532837,6.54704484778364,91,94
279,-4.58457218607321,6.56855105300461,-4.5519511532837,6.54704484778364,92,94
280,-4.55957218607321,6.56855105300461,-4.5269511532837,6.54704484778364,92,94
281,-4.53457218607321,6.5794801235368,-4.5019511532837,6.55774013690039,91,93
282,-4.50957218607321,6.56855105300461,-4.4769511532837,6.55774013690039,92,93
283,-4.48457218607321,6.5794801235368,-4.4519511532837,6.5794801235368,91,91
284,-4.45957218607321,6.5794801235368,-4.4269511532837,6.5794801235368,91,91
285,-4.43457218607321,6.5794801235368,-4.4019511532837,6.56855105300461,91,92
286,-4.40957218607321,6.5794801235368,-4.3769511532837,6.56855105300461,91,92
287,-4.38457218607321,6.59052995972338,-4.3519511532837,6.56855105300461,90,92
288,-4.35957218607321,6.60170326032151,-4.3269511532837,6.5794801235368,89,91
289,-4.33457218607321,6.60170326032151,-4.3019511532837,6.5794801235368,89,91
290,-4.30957218607321,6.59052995972338,-4.2769511532837,6.5794801235368,90,91
291,-4.28457218607321,6.61300281557544,-4.2519511532837,6.56855105300461,88,92
292,-4.25957218607321,6.59052995972338,-4.2269511532837,6.56855105300461,90,92
293,-4.23457218607321,6.60170326032151,-4.2019511532837,6.59052995972338,89,90
294,-4.20957218607321,6.59052995972338,-4.1769511532837,6.60170326032151,90,89
295,-4.18457218607321,6.5794801235368,-4.1519511532837,6.60170326032151,91,89
296,-4.15957218607321,6.59052995972338,-4.1269511532837,6.5794801235368,90,91
297,-4.13457218607321,6.5794801235368,-4.1019511532837,6.59052995972338,91,90
298,-4.10957218607321,6.5794801235368,-4.0769511532837,6.59052995972338,91,90
299,-4.08457218607321,6.5794801235368,-4.0519511532837,6.5794801235368,91,91
300,-4.05957218607321,6.60170326032151,-4.0269511532837,6.5794801235368,89,91
301,-4.03457218607321,6.59052995972338,-4.0019511532837,6.60170326032151,90,89
302,-4.00957218607321,6.59052995972338,-3.9769511532837,6.62443151139906,90,87
303,-3.98457218607321,6.61300281557544,-3.9519511532837,6.59052995972338,88,90
304,-3.95957218607321,6.60170326032151,-3.9269511532837,6.60170326032151,89,89
305,-3.93457218607321,6.59052995972338,-3.9019511532837,6.61300281557544,90,88
306,-3.90957218607321,6.61300281557544,-3.8769511532837,6.61300281557544,88,88
307,-3.88457218607321,6.62443151139906,-3.8519511532837,6.60170326032151,87,89
308,-3.85957218607321,6.60170326032151,-3.8269511532837,6.60170326032151,89,89
309,-3.83457218607321,6.61300281557544,-3.8019511532837,6.60170326032151,88,89
310,-3.80957218607321,6.62443151139906,-3.7769511532837,6.60170326032151,87,89
311,-3.78457218607321,6.61300281557544,-3.7519511532837,6.61300281557544,88,88
312,-3.75957218607321,6.61300281557544,-3.7269511532837,6.61300281557544,88,88
313,-3.73457218607321,6.62443151139906,-3.7019511532837,6.60170326032151,87,89
314,-3.70957218607321,6.62443151139906,-3.6769511532837,6.61300281557544,87,88
315,-3.68457218607321,6.63599233380014,-3.6519511532837,6.62443151139906,86,87
316,-3.65957218607321,6.63599233380014,-3.6269511532837,6.62443151139906,86,87
317,-3.63457218607321,6.64768837356333,-3.6019511532837,6.61300281557544,85,88
318,-3.60957218607321,6.63599233380014,-3.5769511532837,6.61300281557544,86,88
319,-3.58457218607321,6.63599233380014,-3.5519511532837,6.62443151139906,86,87
320,-3.55957218607321,6.62443151139906,-3.5269511532837,6.63599233380014,87,86
321,-3.53457218607321,6.62443151139906,-3.5019511532837,6.63599233380014,87,86
322,-3.50957218607321,6.63599233380014,-3.4769511532837,6.63599233380014,86,86
323,-3.48457218607321,6.64768837356333,-3.4519511532837,6.63599233380014,85,86
324,-3.45957218607321,6.65952283121033,-3.4269511532837,6.63599233380014,84,86
325,-3.43457218607321,6.65952283121033,-3.4019511532837,6.63599233380014,84,86
326,-3.40957218607321,6.65952283121033,-3.3769511532837,6.63599233380014,84,86
327,-3.38457218607321,6.65952283121033,-3.3519511532837,6.63599233380014,84,86
328,-3.35957218607321,6.65952283121033,-3.3269511532837,6.65952283121033,84,84
329,-3.33457218607321,6.64768837356333,-3.3019511532837,6.64768837356333,85,85
330,-3.30957218607321,6.63599233380014,-3.2769511532837,6.63599233380014,86,86
331,-3.28457218607321,6.65952283121033,-3.2519511532837,6.63599233380014,84,86
332,-3.25957218607321,6.67149902225705,-3.2269511532837,6.65952283121033,83,84
333,-3.23457218607321,6.65952283121033,-3.2019511532837,6.64768837356333,84,85
334,-3.20957218607321,6.65952283121033,-3.1769511532837,6.65952283121033,84,84
335,-3.18457218607321,6.65952283121033,-3.1519511532837,6.65952283121033,84,84
336,-3.15957218607321,6.67149902225705,-3.1269511532837,6.65952283121033,83,84
337,-3.13457218607321,6.67149902225705,-3.1019511532837,6.64768837356333,83,85
338,-3.10957218607321,6.65952283121033,-3.0769511532837,6.63599233380014,84,86
339,-3.08457218607321,6.65952283121033,-3.0519511532837,6.64768837356333,84,85
340,-3.05957218607321,6.68362038278939,-3.0269511532837,6.65952283121033,82,84
341,-3.03457218607321,6.67149902225705,-3.0019511532837,6.65952283121033,83,84
342,-3.00957218607321,6.67149902225705,-2.9769511532837,6.64768837356333,83,85
343,-2.98457218607321,6.67149902225705,-2.9519511532837,6.65952283121033,83,84
344,-2.95957218607321,6.67149902225705,-2.9269511532837,6.65952283121033,83,84
345,-2.93457218607321,6.68362038278939,-2.9019511532837,6.65952283121033,82,84
346,-2.90957218607321,6.68362038278939,-2.8769511532837,6.67149902225705,82,83
347,-2.88457218607321,6.68362038278939,-2.8519511532837,6.67149902225705,82,83
348,-2.85957218607321,6.68362038278939,-2.8269511532837,6.67149902225705,82,83
349,-2.83457218607321,6.68362038278939,-2.8019511532837,6.67149902225705,82,83
350,-2.80957218607321,6.69589047538121,-2.7769511532837,6.67149902225705,81,83
351,-2.78457218607321,6.70831299537977,-2.7519511532837,6.68362038278939,80,82
352,-2.75957218607321,6.70831299537977,-2.7269511532837,6.67149902225705,80,83
353,-2.73457218607321,6.70831299537977,-2.7019511532837,6.68362038278939,80,82
354,-2.70957218607321,6.70831299537977,-2.6769511532837,6.69589047538121,80,81
355,-2.68457218607321,6.73363080336405,-2.6519511532837,6.68362038278939,78,82
356,-2.65957218607321,6.70831299537977,-2.6269511532837,6.68362038278939,80,82
357,-2.63457218607321,6.72089177758662,-2.6019511532837,6.68362038278939,79,82
358,-2.60957218607321,6.72089177758662,-2.5769511532837,6.69589047538121,79,81
359,-2.58457218607321,6.72089177758662,-2.5519511532837,6.69589047538121,79,81
360,-2.55957218607321,6.72089177758662,-2.5269511532837,6.68362038278939,79,82
361,-2.53457218607321,6.70831299537977,-2.5019511532837,6.67149902225705,80,83
362,-2.50957218607321,6.70831299537977,-2.4769511532837,6.68362038278939,80,82
363,-2.48457218607321,6.73363080336405,-2.4519511532837,6.68362038278939,78,82
364,-2.45957218607321,6.74653420819996,-2.4269511532837,6.67149902225705,77,83
365,-2.43457218607321,6.72089177758662,-2.4019511532837,6.68362038278939,79,82
366,-2.40957218607321,6.70831299537977,-2.3769511532837,6.69589047538121,80,81
367,-2.38457218607321,6.73363080336405,-2.3519511532837,6.69589047538121,78,81
368,-2.35957218607321,6.73363080336405,-2.3269511532837,6.68362038278939,78,82
369,-2.33457218607321,6.74653420819996,-2.3019511532837,6.69589047538121,77,81
370,-2.30957218607321,6.74653420819996,-2.2769511532837,6.70831299537977,77,80
371,-2.28457218607321,6.73363080336405,-2.2519511532837,6.73363080336405,78,78
372,-2.25957218607321,6.73363080336405,-2.2269511532837,6.69589047538121,78,81
373,-2.23457218607321,6.74653420819996,-2.2019511532837,6.70831299537977,77,80
374,-2.20957218607321,6.73363080336405,-2.1769511532837,6.70831299537977,78,80
375,-2.18457218607321,6.73363080336405,-2.1519511532837,6.69589047538121,78,81
376,-2.15957218607321,6.74653420819996,-2.1269511532837,6.70831299537977,77,80
377,-2.13457218607321,6.74653420819996,-2.1019511532837,6.69589047538121,77,81
378,-2.10957218607321,6.74653420819996,-2.0769511532837,6.69589047538121,77,81
379,-2.08457218607321,6.73363080336405,-2.0519511532837,6.69589047538121,78,81
380,-2.05957218607321,6.73363080336405,-2.0269511532837,6.72089177758662,78,79
381,-2.03457218607321,6.75960628976732,-2.0019511532837,6.72089177758662,76,79
382,-2.00957218607321,6.75960628976732,-1.9769511532837,6.70831299537977,76,80
383,-1.98457218607321,6.74653420819996,-1.9519511532837,6.73363080336405,77,78
384,-1.95957218607321,6.74653420819996,-1.9269511532837,6.70831299537977,77,80
385,-1.93457218607321,6.75960628976732,-1.9019511532837,6.70831299537977,76,80
386,-1.90957218607321,6.77285151651734,-1.8769511532837,6.72089177758662,75,79
387,-1.88457218607321,6.74653420819996,-1.8519511532837,6.72089177758662,77,79
388,-1.85957218607321,6.73363080336405,-1.8269511532837,6.72089177758662,78,79
389,-1.83457218607321,6.75960628976732,-1.8019511532837,6.72089177758662,76,79
390,-1.80957218607321,6.77285151651734,-1.7769511532837,6.73363080336405,75,78
391,-1.78457218607321,6.77285151651734,-1.7519511532837,6.74653420819996,75,77
392,-1.75957218607321,6.75960628976732,-1.7269511532837,6.72089177758662,76,79
393,-1.73457218607321,6.77285151651734,-1.7019511532837,6.73363080336405,75,78
394,-1.70957218607321,6.78627453684948,-1.6769511532837,6.73363080336405,74,78
395,-1.68457218607321,6.78627453684948,-1.6519511532837,6.72089177758662,74,79
396,-1.65957218607321,6.78627453684948,-1.6269511532837,6.73363080336405,74,78
397,-1.63457218607321,6.77285151651734,-1.6019511532837,6.72089177758662,75,79
398,-1.60957218607321,6.77285151651734,-1.5769511532837,6.73363080336405,75,78
399,-1.58457218607321,6.79988018890526,-1.5519511532837,6.73363080336405,73,78
400,-1.55957218607321,6.78627453684948,-1.5269511532837,6.73363080336405,74,78
401,-1.53457218607321,6.78627453684948,-1.5019511532837,6.73363080336405,74,78
402,-1.50957218607321,6.78627453684948,-1.4769511532837,6.73363080336405,74,78
403,-1.48457218607321,6.78627453684948,-1.4519511532837,6.72089177758662,74,79
404,-1.45957218607321,6.79988018890526,-1.4269511532837,6.74653420819996,73,77
405,-1.43457218607321,6.78627453684948,-1.4019511532837,6.75960628976732,74,76
406,-1.40957218607321,6.79988018890526,-1.3769511532837,6.74653420819996,73,77
407,-1.38457218607321,6.79988018890526,-1.3519511532837,6.72089177758662,73,79
408,-1.35957218607321,6.79988018890526,-1.3269511532837,6.73363080336405,73,78
409,-1.33457218607321,6.79988018890526,-1.3019511532837,6.75960628976732,73,76
410,-1.30957218607321,6.78627453684948,-1.2769511532837,6.75960628976732,74,76
411,-1.28457218607321,6.81367351103759,-1.2519511532837,6.74653420819996,72,77
412,-1.25957218607321,6.82765975301233,-1.2269511532837,6.74653420819996,71,77
413,-1.23457218607321,6.84184438800429,-1.2019511532837,6.74653420819996,70,77
414,-1.20957218607321,6.84184438800429,-1.1769511532837,6.74653420819996,70,77
415,-1.18457218607321,6.84184438800429,-1.1519511532837,6.74653420819996,70,77
416,-1.15957218607321,6.81367351103759,-1.1269511532837,6.75960628976732,72,76
417,-1.13457218607321,6.81367351103759,-1.1019511532837,6.77285151651734,72,75
418,-1.10957218607321,6.81367351103759,-1.0769511532837,6.75960628976732,72,76
419,-1.08457218607321,6.82765975301233,-1.0519511532837,6.74653420819996,71,77
420,-1.05957218607321,6.81367351103759,-1.0269511532837,6.74653420819996,72,77
421,-1.03457218607321,6.82765975301233,-1.0019511532837,6.74653420819996,71,77
422,-1.00957218607321,6.81367351103759,-0.976951153283703,6.75960628976732,72,76
423,-0.984572186073206,6.81367351103759,-0.951951153283703,6.75960628976732,72,76
424,-0.959572186073206,6.81367351103759,-0.926951153283703,6.78627453684948,72,74
425,-0.934572186073206,6.79988018890526,-0.901951153283703,6.78627453684948,73,74
426,-0.909572186073206,6.82765975301233,-0.876951153283703,6.75960628976732,71,76
427,-0.884572186073206,6.82765975301233,-0.851951153283703,6.78627453684948,71,74
428,-0.859572186073206,6.82765975301233,-0.826951153283703,6.79988018890526,71,73
429,-0.834572186073206,6.84184438800429,-0.801951153283703,6.78627453684948,70,74
430,-0.809572186073206,6.82765975301233,-0.776951153283703,6.79988018890526,71,73
431,-0.784572186073206,6.82765975301233,-0.751951153283703,6.81367351103759,71,72
432,-0.759572186073206,6.82765975301233,-0.726951153283703,6.78627453684948,71,74
433,-0.734572186073206,6.84184438800429,-0.701951153283703,6.78627453684948,70,74
434,-0.709572186073206,6.88564701066268,-0.676951153283703,6.78627453684948,67,74
435,-0.684572186073206,6.84184438800429,-0.651951153283703,6.78627453684948,70,74
436,-0.659572186073206,6.84184438800429,-0.626951153283703,6.78627453684948,70,74
437,-0.634572186073206,6.82765975301233,-0.601951153283703,6.78627453684948,71,74
438,-0.609572186073206,6.84184438800429,-0.576951153283703,6.78627453684948,70,74
439,-0.584572186073206,6.84184438800429,-0.551951153283703,6.78627453684948,70,74
440,-0.559572186073206,6.84184438800429,-0.526951153283703,6.78627453684948,70,74
441,-0.534572186073206,6.81367351103759,-0.501951153283703,6.79988018890526,72,73
442,-0.509572186073206,6.84184438800429,-0.476951153283703,6.81367351103759,70,72
443,-0.484572186073206,6.84184438800429,-0.451951153283703,6.81367351103759,70,72
444,-0.459572186073206,6.84184438800429,-0.426951153283703,6.81367351103759,70,72
445,-0.434572186073206,6.85623312545639,-0.401951153283703,6.81367351103759,69,72
446,-0.409572186073206,6.85623312545639,-0.376951153283703,6.81367351103759,69,72
447,-0.384572186073206,6.85623312545639,-0.351951153283703,6.84184438800429,69,70
448,-0.359572186073206,6.87083192487754,-0.326951153283703,6.81367351103759,68,72
449,-0.334572186073206,6.87083192487754,-0.301951153283703,6.82765975301233,68,71
450,-0.309572186073206,6.85623312545639,-0.276951153283703,6.82765975301233,69,71
451,-0.284572186073206,6.85623312545639,-0.251951153283703,6.81367351103759,69,72
452,-0.259572186073206,6.84184438800429,-0.226951153283703,6.84184438800429,70,70
453,-0.234572186073206,6.84184438800429,-0.201951153283703,6.84184438800429,70,70
454,-0.209572186073206,6.82765975301233,-0.176951153283703,6.82765975301233,71,71
455,-0.184572186073206,6.84184438800429,-0.151951153283703,6.84184438800429,70,70
456,-0.159572186073206,6.87083192487754,-0.126951153283703,6.85623312545639,68,69
457,-0.134572186073206,6.85623312545639,-0.101951153283703,6.85623312545639,69,69
458,-0.109572186073206,6.84184438800429,-0.0769511532837029,6.84184438800429,70,70
459,-0.0845721860732056,6.87083192487754,-0.0519511532837029,6.84184438800429,68,70
460,-0.0595721860732056,6.84184438800429,-0.0269511532837029,6.84184438800429,70,70
461,-0.0345721860732056,6.85623312545639,-0.00195115328370292,6.85623312545639,69,69
462,-0.00957218607320556,6.85623312545639,0.0230488467162971,6.84184438800429,69,70
463,0.0154278139267944,6.85623312545639,0.0480488467162971,6.84184438800429,69,70
464,0.0404278139267945,6.82765975301233,0.0730488467162971,6.85623312545639,71,69
465,0.0654278139267945,6.84184438800429,0.0980488467162971,6.84184438800429,70,70
466,0.0904278139267944,6.85623312545639,0.123048846716297,6.84184438800429,69,70
467,0.115427813926794,6.85623312545639,0.148048846716297,6.85623312545639,69,69
468,0.140427813926794,6.84184438800429,0.173048846716297,6.84184438800429,70,70
469,0.165427813926794,6.82765975301233,0.198048846716297,6.84184438800429,71,70
470,0.190427813926794,6.85623312545639,0.223048846716297,6.82765975301233,69,71
471,0.215427813926794,6.84184438800429,0.248048846716297,6.82765975301233,70,71
472,0.240427813926794,6.85623312545639,0.273048846716297,6.81367351103759,69,72
473,0.265427813926794,6.84184438800429,0.298048846716297,6.79988018890526,70,73
474,0.290427813926794,6.84184438800429,0.323048846716297,6.79988018890526,70,73
475,0.315427813926795,6.85623312545639,0.348048846716297,6.78627453684948,69,74
476,0.340427813926794,6.84184438800429,0.373048846716297,6.77285151651734,70,75
477,0.365427813926794,6.84184438800429,0.398048846716297,6.74653420819996,70,77
478,0.390427813926795,6.84184438800429,0.423048846716297,6.74653420819996,70,77
479,0.415427813926794,6.82765975301233,0.448048846716297,6.74653420819996,71,77
480,0.440427813926795,6.84184438800429,0.473048846716297,6.72089177758662,70,79
481,0.465427813926794,6.82765975301233,0.498048846716297,6.70831299537977,71,80
482,0.490427813926794,6.82765975301233,0.523048846716297,6.70831299537977,71,80
483,0.515427813926795,6.84184438800429,0.548048846716297,6.69589047538121,70,81
484,0.540427813926795,6.84184438800429,0.573048846716297,6.68362038278939,70,82
485,0.565427813926794,6.82765975301233,0.598048846716297,6.68362038278939,71,82
486,0.590427813926794,6.82765975301233,0.623048846716297,6.68362038278939,71,82
487,0.615427813926795,6.82765975301233,0.648048846716297,6.68362038278939,71,82
488,0.640427813926795,6.84184438800429,0.673048846716297,6.65952283121033,70,84
489,0.665427813926795,6.84184438800429,0.698048846716297,6.67149902225705,70,83
490,0.690427813926795,6.84184438800429,0.723048846716297,6.68362038278939,70,82
491,0.715427813926794,6.84184438800429,0.748048846716297,6.67149902225705,70,83
492,0.740427813926795,6.85623312545639,0.773048846716297,6.67149902225705,69,83
493,0.765427813926795,6.88564701066268,0.798048846716297,6.67149902225705,67,83
494,0.790427813926795,6.88564701066268,0.823048846716297,6.67149902225705,67,83
495,0.815427813926795,6.87083192487754,0.848048846716297,6.67149902225705,68,83
496,0.840427813926794,6.84184438800429,0.873048846716297,6.65952283121033,70,84
497,0.865427813926795,6.84184438800429,0.898048846716297,6.65952283121033,70,84
498,0.890427813926795,6.84184438800429,0.923048846716297,6.65952283121033,70,84
499,0.915427813926795,6.84184438800429,0.948048846716297,6.65952283121033,70,84
500,0.940427813926795,6.84184438800429,0.973048846716297,6.65952283121033,70,84
501,0.965427813926794,6.81367351103759,0.998048846716297,6.65952283121033,72,84
502,0.990427813926795,6.82765975301233,1.0230488467163,6.65952283121033,71,84
503,1.01542781392679,6.82765975301233,1.0480488467163,6.65952283121033,71,84
504,1.04042781392679,6.84184438800429,1.0730488467163,6.67149902225705,70,83
505,1.06542781392679,6.82765975301233,1.0980488467163,6.67149902225705,71,83
506,1.09042781392679,6.84184438800429,1.1230488467163,6.67149902225705,70,83
507,1.11542781392679,6.84184438800429,1.1480488467163,6.67149902225705,70,83
508,1.14042781392679,6.81367351103759,1.1730488467163,6.67149902225705,72,83
509,1.16542781392679,6.84184438800429,1.1980488467163,6.64768837356333,70,85
510,1.19042781392679,6.84184438800429,1.2230488467163,6.64768837356333,70,85
511,1.21542781392679,6.84184438800429,1.2480488467163,6.65952283121033,70,84
512,1.24042781392679,6.82765975301233,1.2730488467163,6.64768837356333,71,85
513,1.26542781392679,6.81367351103759,1.2980488467163,6.64768837356333,72,85
514,1.29042781392679,6.81367351103759,1.3230488467163,6.64768837356333,72,85
515,1.31542781392679,6.81367351103759,1.3480488467163,6.64768837356333,72,85
516,1.34042781392679,6.82765975301233,1.3730488467163,6.65952283121033,71,84
517,1.36542781392679,6.81367351103759,1.3980488467163,6.65952283121033,72,84
518,1.39042781392679,6.81367351103759,1.4230488467163,6.65952283121033,72,84
519,1.41542781392679,6.79988018890526,1.4480488467163,6.65952283121033,73,84
520,1.44042781392679,6.79988018890526,1.4730488467163,6.65952283121033,73,84
521,1.46542781392679,6.81367351103759,1.4980488467163,6.67149902225705,72,83
522,1.49042781392679,6.81367351103759,1.5230488467163,6.65952283121033,72,84
523,1.51542781392679,6.82765975301233,1.5480488467163,6.64768837356333,71,85
524,1.54042781392679,6.82765975301233,1.5730488467163,6.65952283121033,71,84
525,1.56542781392679,6.85623312545639,1.5980488467163,6.64768837356333,69,85
526,1.59042781392679,6.84184438800429,1.6230488467163,6.65952283121033,70,84
527,1.61542781392679,6.82765975301233,1.6480488467163,6.65952283121033,71,84
528,1.64042781392679,6.81367351103759,1.6730488467163,6.65952283121033,72,84
529,1.66542781392679,6.79988018890526,1.6980488467163,6.65952283121033,73,84
530,1.69042781392679,6.79988018890526,1.7230488467163,6.64768837356333,73,85
531,1.71542781392679,6.81367351103759,1.7480488467163,6.63599233380014,72,86
532,1.74042781392679,6.81367351103759,1.7730488467163,6.64768837356333,72,85
533,1.76542781392679,6.79988018890526,1.7980488467163,6.63599233380014,73,86
534,1.79042781392679,6.78627453684948,1.8230488467163,6.64768837356333,74,85
535,1.81542781392679,6.79988018890526,1.8480488467163,6.64768837356333,73,85
536,1.84042781392679,6.77285151651734,1.8730488467163,6.65952283121033,75,84
537,1.86542781392679,6.78627453684948,1.8980488467163,6.64768837356333,74,85
538,1.89042781392679,6.77285151651734,1.9230488467163,6.64768837356333,75,85
539,1.91542781392679,6.77285151651734,1.9480488467163,6.64768837356333,75,85
540,1.94042781392679,6.75960628976732,1.9730488467163,6.63599233380014,76,86
541,1.96542781392679,6.78627453684948,1.9980488467163,6.62443151139906,74,87
542,1.99042781392679,6.78627453684948,2.0230488467163,6.63599233380014,74,86
543,2.01542781392679,6.78627453684948,2.0480488467163,6.64768837356333,74,85
544,2.04042781392679,6.77285151651734,2.0730488467163,6.63599233380014,75,86
545,2.06542781392679,6.78627453684948,2.0980488467163,6.63599233380014,74,86
546,2.09042781392679,6.78627453684948,2.1230488467163,6.64768837356333,74,85
547,2.11542781392679,6.78627453684948,2.1480488467163,6.63599233380014,74,86
548,2.14042781392679,6.78627453684948,2.1730488467163,6.63599233380014,74,86
549,2.16542781392679,6.78627453684948,2.1980488467163,6.62443151139906,74,87
550,2.19042781392679,6.78627453684948,2.2230488467163,6.63599233380014,74,86
551,2.21542781392679,6.77285151651734,2.2480488467163,6.62443151139906,75,87
552,2.24042781392679,6.77285151651734,2.2730488467163,6.64768837356333,75,85
553,2.26542781392679,6.77285151651734,2.2980488467163,6.62443151139906,75,87
554,2.29042781392679,6.75960628976732,2.3230488467163,6.63599233380014,76,86
555,2.31542781392679,6.73363080336405,2.3480488467163,6.60170326032151,78,89
556,2.34042781392679,6.74653420819996,2.3730488467163,6.60170326032151,77,89
557,2.36542781392679,6.75960628976732,2.3980488467163,6.61300281557544,76,88
558,2.39042781392679,6.78627453684948,2.4230488467163,6.61300281557544,74,88
559,2.41542781392679,6.77285151651734,2.4480488467163,6.61300281557544,75,88
560,2.44042781392679,6.73363080336405,2.4730488467163,6.62443151139906,78,87
561,2.46542781392679,6.73363080336405,2.4980488467163,6.59052995972338,78,90
562,2.4904278139268,6.73363080336405,2.5230488467163,6.61300281557544,78,88
563,2.51542781392679,6.73363080336405,2.5480488467163,6.62443151139906,78,87
564,2.54042781392679,6.74653420819996,2.5730488467163,6.60170326032151,77,89
565,2.56542781392679,6.75960628976732,2.5980488467163,6.60170326032151,76,89
566,2.59042781392679,6.75960628976732,2.6230488467163,6.59052995972338,76,90
567,2.6154278139268,6.73363080336405,2.6480488467163,6.59052995972338,78,90
568,2.64042781392679,6.70831299537977,2.6730488467163,6.59052995972338,80,90
569,2.66542781392679,6.70831299537977,2.6980488467163,6.59052995972338,80,90
570,2.69042781392679,6.72089177758662,2.7230488467163,6.60170326032151,79,89
571,2.71542781392679,6.70831299537977,2.7480488467163,6.62443151139906,80,87
572,2.7404278139268,6.70831299537977,2.7730488467163,6.60170326032151,80,89
573,2.76542781392679,6.72089177758662,2.7980488467163,6.5794801235368,79,91
574,2.79042781392679,6.70831299537977,2.8230488467163,6.5794801235368,80,91
575,2.81542781392679,6.69589047538121,2.8480488467163,6.59052995972338,81,90
576,2.84042781392679,6.68362038278939,2.8730488467163,6.56855105300461,82,92
577,2.8654278139268,6.70831299537977,2.8980488467163,6.55774013690039,80,93
578,2.89042781392679,6.70831299537977,2.9230488467163,6.56855105300461,80,92
579,2.91542781392679,6.69589047538121,2.9480488467163,6.5794801235368,81,91
580,2.94042781392679,6.69589047538121,2.9730488467163,6.55774013690039,81,93
581,2.96542781392679,6.69589047538121,2.9980488467163,6.54704484778364,81,94
582,2.9904278139268,6.69589047538121,3.0230488467163,6.55774013690039,81,93
583,3.01542781392679,6.68362038278939,3.0480488467163,6.55774013690039,82,93
584,3.04042781392679,6.68362038278939,3.0730488467163,6.54704484778364,82,94
585,3.06542781392679,6.70831299537977,3.0980488467163,6.53646273845311,80,95
586,3.09042781392679,6.69589047538121,3.1230488467163,6.53646273845311,81,95
587,3.1154278139268,6.67149902225705,3.1480488467163,6.53646273845311,83,95
588,3.14042781392679,6.67149902225705,3.1730488467163,6.52599143858581,83,96
589,3.16542781392679,6.67149902225705,3.1980488467163,6.53646273845311,83,95
590,3.19042781392679,6.67149902225705,3.2230488467163,6.55774013690039,83,93
591,3.21542781392679,6.67149902225705,3.2480488467163,6.55774013690039,83,93
592,3.2404278139268,6.65952283121033,3.2730488467163,6.56855105300461,84,92
593,3.26542781392679,6.67149902225705,3.2980488467163,6.55774013690039,83,93
594,3.29042781392679,6.64768837356333,3.3230488467163,6.55774013690039,85,93
595,3.31542781392679,6.64768837356333,3.3480488467163,6.5794801235368,85,91
596,3.34042781392679,6.67149902225705,3.3730488467163,6.60170326032151,83,89
597,3.3654278139268,6.65952283121033,3.3980488467163,6.60170326032151,84,89
598,3.39042781392679,6.65952283121033,3.4230488467163,6.61300281557544,84,88
599,3.41542781392679,6.65952283121033,3.4480488467163,6.63599233380014,84,86
600,3.44042781392679,6.65952283121033,3.4730488467163,6.62443151139906,84,87
601,3.46542781392679,6.67149902225705,3.4980488467163,6.63599233380014,83,86
602,3.4904278139268,6.67149902225705,3.5230488467163,6.65952283121033,83,84
603,3.51542781392679,6.64768837356333,3.5480488467163,6.65952283121033,85,84
604,3.54042781392679,6.64768837356333,3.5730488467163,6.65952283121033,85,84
605,3.56542781392679,6.65952283121033,3.5980488467163,6.67149902225705,84,83
606,3.59042781392679,6.64768837356333,3.6230488467163,6.68362038278939,85,82
607,3.6154278139268,6.65952283121033,3.6480488467163,6.65952283121033,84,84
608,3.64042781392679,6.64768837356333,3.6730488467163,6.68362038278939,85,82
609,3.66542781392679,6.63599233380014,3.6980488467163,6.68362038278939,86,82
610,3.69042781392679,6.62443151139906,3.7230488467163,6.69589047538121,87,81
611,3.71542781392679,6.62443151139906,3.7480488467163,6.69589047538121,87,81
612,3.7404278139268,6.63599233380014,3.7730488467163,6.70831299537977,86,80
613,3.76542781392679,6.63599233380014,3.7980488467163,6.69589047538121,86,81
614,3.79042781392679,6.64768837356333,3.8230488467163,6.68362038278939,85,82
615,3.81542781392679,6.63599233380014,3.8480488467163,6.69589047538121,86,81
616,3.84042781392679,6.62443151139906,3.8730488467163,6.69589047538121,87,81
617,3.8654278139268,6.63599233380014,3.8980488467163,6.70831299537977,86,80
618,3.89042781392679,6.63599233380014,3.9230488467163,6.70831299537977,86,80
619,3.91542781392679,6.61300281557544,3.9480488467163,6.70831299537977,88,80
620,3.94042781392679,6.62443151139906,3.9730488467163,6.69589047538121,87,81
621,3.96542781392679,6.61300281557544,3.9980488467163,6.69589047538121,88,81
622,3.9904278139268,6.60170326032151,4.0230488467163,6.70831299537977,89,80
623,4.01542781392679,6.61300281557544,4.0480488467163,6.69589047538121,88,81
624,4.0404278139268,6.62443151139906,4.0730488467163,6.68362038278939,87,82
625,4.0654278139268,6.61300281557544,4.0980488467163,6.70831299537977,88,80
626,4.09042781392679,6.61300281557544,4.1230488467163,6.70831299537977,88,80
627,4.1154278139268,6.60170326032151,4.1480488467163,6.65952283121033,89,84
628,4.14042781392679,6.60170326032151,4.1730488467163,6.65952283121033,89,84
629,4.1654278139268,6.59052995972338,4.1980488467163,6.65952283121033,90,84
630,4.1904278139268,6.60170326032151,4.2230488467163,6.65952283121033,89,84
631,4.21542781392679,6.60170326032151,4.2480488467163,6.65952283121033,89,84
632,4.2404278139268,6.59052995972338,4.2730488467163,6.65952283121033,90,84
633,4.26542781392679,6.59052995972338,4.2980488467163,6.65952283121033,90,84
634,4.2904278139268,6.60170326032151,4.3230488467163,6.64768837356333,89,85
635,4.3154278139268,6.55774013690039,4.3480488467163,6.63599233380014,93,86
636,4.34042781392679,6.56855105300461,4.3730488467163,6.63599233380014,92,86
637,4.3654278139268,6.59052995972338,4.3980488467163,6.63599233380014,90,86
638,4.39042781392679,6.61300281557544,4.4230488467163,6.63599233380014,88,86
639,4.4154278139268,6.60170326032151,4.4480488467163,6.63599233380014,89,86
640,4.4404278139268,6.56855105300461,4.4730488467163,6.63599233380014,92,86
641,4.46542781392679,6.56855105300461,4.4980488467163,6.65952283121033,92,84
642,4.4904278139268,6.56855105300461,4.5230488467163,6.63599233380014,92,86
643,4.51542781392679,6.56855105300461,4.5480488467163,6.63599233380014,92,86
644,4.5404278139268,6.5794801235368,4.5730488467163,6.62443151139906,91,87
645,4.5654278139268,6.56855105300461,4.5980488467163,6.61300281557544,92,88
646,4.59042781392679,6.56855105300461,4.6230488467163,6.60170326032151,92,89
647,4.6154278139268,6.56855105300461,4.6480488467163,6.60170326032151,92,89
648,4.64042781392679,6.55774013690039,4.6730488467163,6.62443151139906,93,87
649,4.6654278139268,6.53646273845311,4.6980488467163,6.62443151139906,95,87
650,4.6904278139268,6.55774013690039,4.7230488467163,6.61300281557544,93,88
651,4.71542781392679,6.56855105300461,4.7480488467163,6.60170326032151,92,89
652,4.7404278139268,6.5794801235368,4.7730488467163,6.60170326032151,91,89
653,4.76542781392679,6.56855105300461,4.7980488467163,6.59052995972338,92,90
654,4.7904278139268,6.54704484778364,4.8230488467163,6.59052995972338,94,90
655,4.8154278139268,6.52599143858581,4.8480488467163,6.60170326032151,96,89
656,4.84042781392679,6.52599143858581,4.8730488467163,6.59052995972338,96,90
657,4.8654278139268,6.53646273845311,4.8980488467163,6.55774013690039,95,93
658,4.8904278139268,6.52599143858581,4.9230488467163,6.55774013690039,96,93
659,4.9154278139268,6.53646273845311,4.9480488467163,6.56855105300461,95,92
660,4.9404278139268,6.53646273845311,4.9730488467163,6.55774013690039,95,93
661,4.96542781392679,6.52599143858581,4.9980488467163,6.56855105300461,96,92
662,4.9904278139268,6.52599143858581,5.0230488467163,6.56855105300461,96,92
663,5.0154278139268,6.53646273845311,5.0480488467163,6.55774013690039,95,93
664,5.0404278139268,6.54704484778364,5.0730488467163,6.56855105300461,94,92
665,5.0654278139268,6.53646273845311,5.0980488467163,6.54704484778364,95,94
666,5.09042781392679,6.54704484778364,5.1230488467163,6.54704484778364,94,94
667,5.1154278139268,6.54704484778364,5.1480488467163,6.56855105300461,94,92
668,5.1404278139268,6.54704484778364,5.1730488467163,6.56855105300461,94,92
669,5.1654278139268,6.51562865155026,5.1980488467163,6.55774013690039,97,93
670,5.1904278139268,6.53646273845311,5.2230488467163,6.54704484778364,95,94
671,5.21542781392679,6.53646273845311,5.2480488467163,6.54704484778364,95,94
672,5.2404278139268,6.52599143858581,5.2730488467163,6.53646273845311,96,95
673,5.2654278139268,6.52599143858581,5.2980488467163,6.52599143858581,96,96
674,5.2904278139268,6.52599143858581,5.3230488467163,6.52599143858581,96,96
675,5.3154278139268,6.52599143858581,5.3480488467163,6.51562865155026,96,97
676,5.34042781392679,6.52599143858581,5.3730488467163,6.52599143858581,96,96
677,5.3654278139268,6.50537215138307,5.3980488467163,6.51562865155026,98,97
678,5.3904278139268,6.50537215138307,5.4230488467163,6.51562865155026,98,97
679,5.4154278139268,6.51562865155026,5.4480488467163,6.51562865155026,97,97
680,5.4404278139268,6.49521977991906,5.4730488467163,6.50537215138307,99,98
681,5.46542781392679,6.49521977991906,5.4980488467163,6.51562865155026,99,97
682,5.4904278139268,6.49521977991906,5.5230488467163,6.52599143858581,99,96
683,5.5154278139268,6.49521977991906,5.5480488467163,6.53646273845311,99,95
684,5.5404278139268,6.49521977991906,5.5730488467163,6.54704484778364,99,94
685,5.5654278139268,6.48516944406556,5.5980488467163,6.52599143858581,100,96
686,5.59042781392679,6.49521977991906,5.6230488467163,6.49521977991906,99,99
687,5.6154278139268,6.48516944406556,5.6480488467163,6.49521977991906,100,99
688,5.6404278139268,6.49521977991906,5.6730488467163,6.48516944406556,99,100
689,5.6654278139268,6.47521911321239,5.6980488467163,6.48516944406556,101,100
690,5.6904278139268,6.47521911321239,5.7230488467163,6.49521977991906,101,99
691,5.71542781392679,6.48516944406556,5.7480488467163,6.47521911321239,100,101
692,5.7404278139268,6.48516944406556,5.7730488467163,6.49521977991906,100,99
693,5.7654278139268,6.48516944406556,5.7980488467163,6.50537215138307,100,98
694,5.7904278139268,6.46536681676938,5.8230488467163,6.50537215138307,102,98
695,5.8154278139268,6.45561064182401,5.8480488467163,6.49521977991906,103,99
696,5.84042781392679,6.45561064182401,5.8730488467163,6.48516944406556,103,100
697,5.8654278139268,6.46536681676938,5.8980488467163,6.51562865155026,102,97
698,5.8904278139268,6.47521911321239,5.9230488467163,6.48516944406556,101,100
699,5.9154278139268,6.48516944406556,5.9480488467163,6.47521911321239,100,101
700,5.9404278139268,6.46536681676938,5.9730488467163,6.49521977991906,102,99
701,5.96542781392679,6.45561064182401,5.9980488467163,6.50537215138307,103,98
702,5.9904278139268,6.47521911321239,6.0230488467163,6.48516944406556,101,100
703,6.0154278139268,6.46536681676938,6.0480488467163,6.46536681676938,102,102
704,6.0404278139268,6.44594873091227,6.0730488467163,6.45561064182401,104,103
705,6.0654278139268,6.43637927989612,6.0980488467163,6.45561064182401,105,103
706,6.09042781392679,6.45561064182401,6.1230488467163,6.45561064182401,103,103
707,6.1154278139268,6.48516944406556,6.1480488467163,6.48516944406556,100,100
708,6.1404278139268,6.46536681676938,6.1730488467163,6.49521977991906,102,99
709,6.1654278139268,6.42690053594158,6.1980488467163,6.45561064182401,106,103
710,6.1904278139268,6.42690053594158,6.2230488467163,6.44594873091227,106,104
711,6.21542781392679,6.43637927989612,6.2480488467163,6.46536681676938,105,102
712,6.2404278139268,6.42690053594158,6.2730488467163,6.44594873091227,106,104
713,6.2654278139268,6.42690053594158,6.2980488467163,6.45561064182401,106,103
714,6.2904278139268,6.44594873091227,6.3230488467163,6.45561064182401,104,103
715,6.3154278139268,6.42690053594158,6.3480488467163,6.44594873091227,106,104
716,6.34042781392679,6.41751079559174,6.3730488467163,6.43637927989612,107,105
717,6.3654278139268,6.41751079559174,6.3980488467163,6.44594873091227,107,104
718,6.3904278139268,6.42690053594158,6.4230488467163,6.43637927989612,106,105
719,6.4154278139268,6.42690053594158,6.4480488467163,6.44594873091227,106,104
720,6.4404278139268,6.40820840292943,6.4730488467163,6.42690053594158,108,106
721,6.46542781392679,6.43637927989612,6.4980488467163,6.43637927989612,105,105
722,6.4904278139268,6.42690053594158,6.5230488467163,6.41751079559174,106,107
723,6.5154278139268,6.41751079559174,6.5480488467163,6.41751079559174,107,107
724,6.5404278139268,6.41751079559174,6.5730488467163,6.41751079559174,107,107
725,6.5654278139268,6.41751079559174,6.5980488467163,6.42690053594158,107,106
726,6.59042781392679,6.42690053594158,6.6230488467163,6.41751079559174,106,107
727,6.6154278139268,6.41751079559174,6.6480488467163,6.38985926426123,107,110
728,6.6404278139268,6.40820840292943,6.6730488467163,6.3989917478245,108,109
729,6.6654278139268,6.40820840292943,6.6980488467163,6.3989917478245,108,109
730,6.6904278139268,6.3989917478245,6.7230488467163,6.3989917478245,109,109
731,6.71542781392679,6.38985926426123,6.7480488467163,6.3989917478245,110,109
732,6.7404278139268,6.38985926426123,6.7730488467163,6.3989917478245,110,109
733,6.7654278139268,6.3989917478245,6.7980488467163,6.40820840292943,109,108
734,6.7904278139268,6.38080942874131,6.8230488467163,6.41751079559174,111,107
735,6.8154278139268,6.38985926426123,6.8480488467163,6.40820840292943,110,108
736,6.84042781392679,6.43637927989612,6.8730488467163,6.40820840292943,105,108
737,6.8654278139268,6.3989917478245,6.8980488467163,6.40820840292943,109,108
738,6.8904278139268,6.38985926426123,6.9230488467163,6.3989917478245,110,109
739,6.9154278139268,6.38985926426123,6.9480488467163,6.38985926426123,110,110
740,6.9404278139268,6.38080942874131,6.9730488467163,6.3989917478245,111,109
741,6.96542781392679,6.38080942874131,6.9980488467163,6.40820840292943,111,108
742,6.9904278139268,6.38985926426123,7.0230488467163,6.38080942874131,110,111
743,7.0154278139268,6.38080942874131,7.0480488467163,6.37184075875855,111,112
744,7.0404278139268,6.3989917478245,7.0730488467163,6.37184075875855,109,112
745,7.0654278139268,6.38985926426123,7.0980488467163,6.38080942874131,110,111
746,7.09042781392679,6.38080942874131,7.1230488467163,6.3989917478245,111,109
747,7.1154278139268,6.37184075875855,7.1480488467163,6.41751079559174,112,107
748,7.1404278139268,6.37184075875855,7.1730488467163,6.42690053594158,112,106
749,7.1654278139268,6.37184075875855,7.1980488467163,6.3989917478245,112,109
750,7.1904278139268,6.35414118165915,7.2230488467163,6.37184075875855,114,112
751,7.21542781392679,6.37184075875855,7.2480488467163,6.38080942874131,112,111
752,7.2404278139268,6.37184075875855,7.2730488467163,6.37184075875855,112,112
753,7.2654278139268,6.35414118165915,7.2980488467163,6.37184075875855,114,112
754,7.2904278139268,6.35414118165915,7.3230488467163,6.37184075875855,114,112
755,7.3154278139268,6.37184075875855,7.3480488467163,6.36295181134131,112,113
756,7.34042781392679,6.36295181134131,7.3730488467163,6.35414118165915,113,114
757,7.3654278139268,6.3454075016904,7.3980488467163,6.35414118165915,115,114
758,7.3904278139268,6.35414118165915,7.4230488467163,6.36295181134131,114,113
759,7.4154278139268,6.35414118165915,7.4480488467163,6.35414118165915,114,114
760,7.4404278139268,6.3454075016904,7.4730488467163,6.35414118165915,115,114
761,7.46542781392679,6.3454075016904,7.4980488467163,6.3454075016904,115,115
762,7.4904278139268,6.3454075016904,7.5230488467163,6.35414118165915,115,114
763,7.5154278139268,6.35414118165915,7.5480488467163,6.36295181134131,114,113
764,7.5404278139268,6.3454075016904,7.5730488467163,6.35414118165915,115,114
765,7.5654278139268,6.3454075016904,7.5980488467163,6.3454075016904,115,115
766,7.59042781392679,6.33674943894728,7.6230488467163,6.35414118165915,116,114
767,7.6154278139268,6.33674943894728,7.6480488467163,6.3454075016904,116,115
768,7.6404278139268,6.33674943894728,7.6730488467163,6.33674943894728,116,116
769,7.6654278139268,6.37184075875855,7.6980488467163,6.33674943894728,112,116
770,7.6904278139268,6.3454075016904,7.7230488467163,6.33674943894728,115,116
771,7.71542781392679,6.32816569525589,7.7480488467163,6.3454075016904,117,115
772,7.7404278139268,6.32816569525589,7.7730488467163,6.32816569525589,117,117
773,7.7654278139268,6.31965500558798,7.7980488467163,6.31965500558798,118,118
774,7.7904278139268,6.31965500558798,7.8230488467163,6.3454075016904,118,115
775,7.8154278139268,6.31965500558798,7.8480488467163,6.3454075016904,118,115
776,7.84042781392679,6.33674943894728,7.8730488467163,6.32816569525589,116,117
777,7.8654278139268,6.31965500558798,7.8980488467163,6.32816569525589,118,117
778,7.8904278139268,6.31965500558798,7.9230488467163,6.32816569525589,118,117
779,7.9154278139268,6.31965500558798,7.9480488467163,6.31121613694212,118,119
780,7.9404278139268,6.31121613694212,7.9730488467163,6.31121613694212,119,119
781,7.96542781392679,6.31965500558798,7.9980488467163,6.31121613694212,118,119
782,7.9904278139268,6.31965500558798,8.0230488467163,6.31121613694212,118,119
783,8.0154278139268,6.33674943894728,8.0480488467163,6.3028478872716,116,120
784,8.0404278139268,6.3454075016904,8.0730488467163,6.3028478872716,115,120
785,8.06542781392679,6.31965500558798,8.0980488467163,6.31121613694212,118,119
786,8.09042781392679,6.31965500558798,8.1230488467163,6.2945490844569,118,121
787,8.1154278139268,6.31965500558798,8.1480488467163,6.2945490844569,118,121
788,8.1404278139268,6.2945490844569,8.1730488467163,6.3028478872716,121,120
789,8.1654278139268,6.2945490844569,8.1980488467163,6.3028478872716,121,120
790,8.19042781392679,6.3028478872716,8.2230488467163,6.2945490844569,120,121
791,8.21542781392679,6.3028478872716,8.2480488467163,6.2945490844569,120,121
792,8.2404278139268,6.3028478872716,8.2730488467163,6.2945490844569,120,121
793,8.2654278139268,6.3028478872716,8.2980488467163,6.27815527468123,120,123
794,8.2904278139268,6.28631858532039,8.3230488467163,6.27815527468123,122,123
795,8.31542781392679,6.2945490844569,8.3480488467163,6.2945490844569,121,121
796,8.34042781392679,6.2945490844569,8.3730488467163,6.31121613694212,121,119
797,8.3654278139268,6.28631858532039,8.3980488467163,6.2945490844569,122,121
798,8.3904278139268,6.28631858532039,8.4230488467163,6.2945490844569,122,121
799,8.4154278139268,6.2945490844569,8.4480488467163,6.28631858532039,121,122
800,8.44042781392679,6.2945490844569,8.4730488467163,6.28631858532039,121,122
801,8.46542781392679,6.2945490844569,8.4980488467163,6.27815527468123,121,123
802,8.4904278139268,6.2945490844569,8.5230488467163,6.27005806444861,121,124
803,8.5154278139268,6.27815527468123,8.5480488467163,6.27005806444861,123,124
804,8.5404278139268,6.27815527468123,8.5730488467163,6.27815527468123,123,123
805,8.56542781392679,6.27005806444861,8.5980488467163,6.2945490844569,124,121
806,8.59042781392679,6.26202589275135,8.6230488467163,6.28631858532039,125,122
807,8.6154278139268,6.27005806444861,8.6480488467163,6.26202589275135,124,125
808,8.6404278139268,6.27005806444861,8.6730488467163,6.25405772310217,124,126
809,8.6654278139268,6.27005806444861,8.6980488467163,6.25405772310217,124,126
810,8.69042781392679,6.26202589275135,8.7230488467163,6.26202589275135,125,125
811,8.71542781392679,6.26202589275135,8.7480488467163,6.26202589275135,125,125
812,8.7404278139268,6.27005806444861,8.7730488467163,6.27005806444861,124,124
813,8.7654278139268,6.27815527468123,8.7980488467163,6.26202589275135,123,125
814,8.7904278139268,6.27005806444861,8.8230488467163,6.26202589275135,124,125
815,8.81542781392679,6.25405772310217,8.8480488467163,6.25405772310217,126,126
816,8.84042781392679,6.26202589275135,8.8730488467163,6.24615254359506,125,127
817,8.8654278139268,6.26202589275135,8.8980488467163,6.25405772310217,125,126
818,8.8904278139268,6.26202589275135,8.9230488467163,6.26202589275135,125,125
819,8.9154278139268,6.27005806444861,8.9480488467163,6.26202589275135,124,125
820,8.94042781392679,6.25405772310217,8.9730488467163,6.24615254359506,126,127
821,8.96542781392679,6.26202589275135,8.9980488467163,6.23052722569197,125,129
822,8.9904278139268,6.26202589275135,9.0230488467163,6.23052722569197,125,129
823,9.0154278139268,6.24615254359506,9.0480488467163,6.23052722569197,127,129
824,9.0404278139268,6.24615254359506,9.0730488467163,6.23830936613403,127,128
825,9.06542781392679,6.24615254359506,9.0980488467163,6.23830936613403,127,128
826,9.09042781392679,6.23830936613403,9.1230488467163,6.23830936613403,128,128
827,9.1154278139268,6.23830936613403,9.1480488467163,6.23052722569197,128,129
828,9.1404278139268,6.24615254359506,9.1730488467163,6.23052722569197,127,129
829,9.1654278139268,6.25405772310217,9.1980488467163,6.23052722569197,126,129
830,9.19042781392679,6.25405772310217,9.2230488467163,6.2151423068525,126,131
831,9.21542781392679,6.25405772310217,9.2480488467163,6.20753770746728,126,132
832,9.2404278139268,6.23830936613403,9.2730488467163,6.2151423068525,128,131
833,9.2654278139268,6.23052722569197,9.2980488467163,6.2151423068525,129,131
834,9.2904278139268,6.22280517959806,9.3230488467163,6.22280517959806,130,130
835,9.31542781392679,6.23052722569197,9.3480488467163,6.22280517959806,129,130
836,9.34042781392679,6.23052722569197,9.3730488467163,6.23830936613403,129,128
837,9.3654278139268,6.22280517959806,9.3980488467163,6.23830936613403,130,128
838,9.3904278139268,6.20753770746728,9.4230488467163,6.23830936613403,132,128
839,9.4154278139268,6.22280517959806,9.4480488467163,6.22280517959806,130,130
840,9.44042781392679,6.22280517959806,9.4730488467163,6.22280517959806,130,130
841,9.46542781392679,6.20753770746728,9.4980488467163,6.20753770746728,132,132
842,9.4904278139268,6.2151423068525,9.5230488467163,6.20753770746728,131,132
843,9.5154278139268,6.2151423068525,9.5480488467163,6.20753770746728,131,132
844,9.5404278139268,6.20753770746728,9.5730488467163,6.2151423068525,132,131
845,9.56542781392679,6.2151423068525,9.5980488467163,6.20753770746728,131,132
846,9.59042781392679,6.2151423068525,9.6230488467163,6.19999050183189,131,133
847,9.6154278139268,6.2151423068525,9.6480488467163,6.19999050183189,131,133
848,9.6404278139268,6.2151423068525,9.6730488467163,6.2151423068525,131,131
849,9.6654278139268,6.20753770746728,9.6980488467163,6.20753770746728,132,132
850,9.6904278139268,6.20753770746728,9.7230488467163,6.19249983010274,132,134
851,9.71542781392679,6.19249983010274,9.7480488467163,6.18506485161522,134,135
852,9.7404278139268,6.19249983010274,9.7730488467163,6.19249983010274,134,134
853,9.7654278139268,6.19999050183189,9.7980488467163,6.19999050183189,133,133
854,9.7904278139268,6.19999050183189,9.8230488467163,6.18506485161522,133,135
855,9.8154278139268,6.19249983010274,9.8480488467163,6.18506485161522,134,135
856,9.84042781392679,6.19249983010274,9.8730488467163,6.18506485161522,134,135
857,9.8654278139268,6.18506485161522,9.8980488467163,6.19249983010274,135,134
858,9.8904278139268,6.19249983010274,9.9230488467163,6.18506485161522,134,135
859,9.9154278139268,6.2151423068525,9.9480488467163,6.18506485161522,131,135
860,9.9404278139268,6.20753770746728,9.9730488467163,6.19999050183189,132,133
861,9.96542781392679,6.17768474431759,9.9980488467163,6.19249983010274,136,134
862,9.9904278139268,6.18506485161522,10.0230488467163,6.19249983010274,135,134
863,10.0154278139268,6.17768474431759,10.0480488467163,6.19249983010274,136,134
864,10.0404278139268,6.17035870422552,10.0730488467163,6.17768474431759,137,136
865,10.0654278139268,6.17768474431759,10.0980488467163,6.17035870422552,136,137
866,10.0904278139268,6.17768474431759,10.1230488467163,6.17768474431759,136,136
867,10.1154278139268,6.18506485161522,10.1480488467163,6.19249983010274,135,134
868,10.1404278139268,6.17768474431759,10.1730488467163,6.17768474431759,136,136
869,10.1654278139268,6.19249983010274,10.1980488467163,6.17035870422552,134,137
870,10.1904278139268,6.17768474431759,10.2230488467163,6.17768474431759,136,136
871,10.2154278139268,6.17768474431759,10.2480488467163,6.17768474431759,136,136
872,10.2404278139268,6.17768474431759,10.2730488467163,6.17035870422552,136,137
873,10.2654278139268,6.18506485161522,10.2980488467163,6.16308594489644,135,138
874,10.2904278139268,6.17768474431759,10.3230488467163,6.15586569692295,136,139
875,10.3154278139268,6.19249983010274,10.3480488467163,6.14869720744434,134,140
876,10.3404278139268,6.17768474431759,10.3730488467163,6.14869720744434,136,140
877,10.3654278139268,6.16308594489644,10.3980488467163,6.15586569692295,138,139
878,10.3904278139268,6.16308594489644,10.4230488467163,6.16308594489644,138,138
879,10.4154278139268,6.16308594489644,10.4480488467163,6.16308594489644,138,138
880,10.4404278139268,6.14157973967548,10.4730488467163,6.15586569692295,141,139
881,10.4654278139268,6.17035870422552,10.4980488467163,6.15586569692295,137,139
882,10.4904278139268,6.17035870422552,10.5230488467163,6.15586569692295,137,139
883,10.5154278139268,6.17035870422552,10.5480488467163,6.16308594489644,137,138
884,10.5404278139268,6.15586569692295,10.5730488467163,6.15586569692295,139,139
885,10.5654278139268,6.14869720744434,10.5980488467163,6.15586569692295,140,139
886,10.5904278139268,6.14869720744434,10.6230488467163,6.14157973967548,140,141
887,10.6154278139268,6.15586569692295,10.6480488467163,6.15586569692295,139,139
888,10.6404278139268,6.16308594489644,10.6730488467163,6.15586569692295,138,139
889,10.6654278139268,6.15586569692295,10.6980488467163,6.15586569692295,139,139
890,10.6904278139268,6.16308594489644,10.7230488467163,6.15586569692295,138,139
891,10.7154278139268,6.14869720744434,10.7480488467163,6.13451257245239,140,142
892,10.7404278139268,6.16308594489644,10.7730488467163,6.12749499979374,138,143
893,10.7654278139268,6.14869720744434,10.7980488467163,6.13451257245239,140,142
894,10.7904278139268,6.14157973967548,10.8230488467163,6.13451257245239,141,142
895,10.8154278139268,6.13451257245239,10.8480488467163,6.12749499979374,142,143
896,10.8404278139268,6.14869720744434,10.8730488467163,6.13451257245239,140,142
897,10.8654278139268,6.14869720744434,10.8980488467163,6.13451257245239,140,142
898,10.8904278139268,6.14869720744434,10.9230488467163,6.14157973967548,140,141
899,10.9154278139268,6.14157973967548,10.9480488467163,6.14157973967548,141,141
900,10.9404278139268,6.12749499979374,10.9730488467163,6.13451257245239,143,142
901,10.9654278139268,6.15586569692295,10.9980488467163,6.13451257245239,139,142
902,10.9904278139268,6.17768474431759,11.0230488467163,6.14869720744434,136,140
903,11.0154278139268,6.14869720744434,11.0480488467163,6.14869720744434,140,140
904,11.0404278139268,6.14869720744434,11.0730488467163,6.14869720744434,140,140
905,11.0654278139268,6.15586569692295,11.0980488467163,6.13451257245239,139,142
906,11.0904278139268,6.14157973967548,11.1230488467163,6.14157973967548,141,141
907,11.1154278139268,6.14869720744434,11.1480488467163,6.14157973967548,140,141
908,11.1404278139268,6.14869720744434,11.1730488467163,6.14157973967548,140,141
909,11.1654278139268,6.13451257245239,11.1980488467163,6.17035870422552,142,137
910,11.1904278139268,6.15586569692295,11.2230488467163,6.14869720744434,139,140
911,11.2154278139268,6.14157973967548,11.2480488467163,6.12052633047765,141,144
912,11.2404278139268,6.14157973967548,11.2730488467163,6.11360588763307,141,145
913,11.2654278139268,6.14157973967548,11.2980488467163,6.10673300834531,141,146
914,11.2904278139268,6.14157973967548,11.3230488467163,6.11360588763307,141,145
915,11.3154278139268,6.14869720744434,11.3480488467163,6.12052633047765,140,144
916,11.3404278139268,6.13451257245239,11.3730488467163,6.11360588763307,142,145
917,11.3654278139268,6.12749499979374,11.3980488467163,6.11360588763307,143,145
918,11.3904278139268,6.12749499979374,11.4230488467163,6.11360588763307,143,145
919,11.4154278139268,6.13451257245239,11.4480488467163,6.12052633047765,142,144
920,11.4404278139268,6.12749499979374,11.4730488467163,6.11360588763307,143,145
921,11.4654278139268,6.12749499979374,11.4980488467163,6.11360588763307,143,145
922,11.4904278139268,6.12052633047765,11.5230488467163,6.12749499979374,144,143
923,11.5154278139268,6.12052633047765,11.5480488467163,6.12749499979374,144,143
924,11.5404278139268,6.12052633047765,11.5730488467163,6.12749499979374,144,143
925,11.5654278139268,6.12052633047765,11.5980488467163,6.12749499979374,144,143
926,11.5904278139268,6.13451257245239,11.6230488467163,6.13451257245239,142,142
927,11.6154278139268,6.13451257245239,11.6480488467163,6.12749499979374,142,143
928,11.6404278139268,6.13451257245239,11.6730488467163,6.11360588763307,142,145
929,11.6654278139268,6.11360588763307,11.6980488467163,6.09990704327491,145,147
930,11.6904278139268,6.11360588763307,11.7230488467163,6.10673300834531,145,146
931,11.7154278139268,6.11360588763307,11.7480488467163,6.10673300834531,145,146
932,11.7404278139268,6.12749499979374,11.7730488467163,6.09312735628953,143,148
933,11.7654278139268,6.12749499979374,11.7980488467163,6.09312735628953,143,148
934,11.7904278139268,6.12749499979374,11.8230488467163,6.09990704327491,143,147


==> plots/raw_data/old/dpi/profiles_300_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y,PV_x,PV_y
0,-12.4204483347772,6.09990704327491,-11.8165040128404,6.11360588763307,147,145
1,-12.3354483347772,6.09990704327491,-11.7315040128404,6.13451257245239,147,142
2,-12.2504483347772,6.11360588763307,-11.6465040128404,6.12749499979374,145,143
3,-12.1654483347772,6.11360588763307,-11.5615040128404,6.12052633047765,145,144
4,-12.0804483347772,6.11360588763307,-11.4765040128404,6.12052633047765,145,144
5,-11.9954483347772,6.12052633047765,-11.3915040128404,6.14157973967548,144,141
6,-11.9104483347772,6.11360588763307,-11.3065040128404,6.13451257245239,145,142
7,-11.8254483347772,6.12052633047765,-11.2215040128404,6.13451257245239,144,142
8,-11.7404483347772,6.13451257245239,-11.1365040128404,6.14869720744434,142,140
9,-11.6554483347772,6.13451257245239,-11.0515040128404,6.16308594489644,142,138
10,-11.5704483347772,6.12749499979374,-10.9665040128404,6.15586569692295,143,139
11,-11.4854483347772,6.14157973967548,-10.8815040128404,6.16308594489644,141,138
12,-11.4004483347772,6.13451257245239,-10.7965040128404,6.15586569692295,142,139
13,-11.3154483347772,6.13451257245239,-10.7115040128404,6.17035870422552,142,137
14,-11.2304483347772,6.16308594489644,-10.6265040128404,6.17035870422552,138,137
15,-11.1454483347772,6.15586569692295,-10.5415040128404,6.17768474431759,139,136
16,-11.0604483347772,6.14869720744434,-10.4565040128404,6.17768474431759,140,136
17,-10.9754483347772,6.15586569692295,-10.3715040128404,6.17768474431759,139,136
18,-10.8904483347772,6.16308594489644,-10.2865040128404,6.17768474431759,138,136
19,-10.8054483347772,6.15586569692295,-10.2015040128404,6.19249983010274,139,134
20,-10.7204483347772,6.15586569692295,-10.1165040128404,6.20753770746728,139,132
21,-10.6354483347772,6.16308594489644,-10.0315040128404,6.20753770746728,138,132
22,-10.5504483347772,6.17768474431759,-9.94650401284044,6.22280517959806,136,130
23,-10.4654483347772,6.18506485161522,-9.86150401284044,6.24615254359506,135,127
24,-10.3804483347772,6.20753770746728,-9.77650401284044,6.36295181134131,132,113
25,-10.2954483347772,6.19249983010274,-9.69150401284044,6.23830936613403,134,128
26,-10.2104483347772,6.19249983010274,-9.60650401284044,6.23830936613403,134,128
27,-10.1254483347772,6.20753770746728,-9.52150401284044,6.22280517959806,132,130
28,-10.0404483347772,6.19999050183189,-9.43650401284044,6.23830936613403,133,128
29,-9.95544833477716,6.20753770746728,-9.35150401284044,6.23830936613403,132,128
30,-9.87044833477716,6.2151423068525,-9.26650401284045,6.23052722569197,131,129
31,-9.78544833477716,6.20753770746728,-9.18150401284044,6.25405772310217,132,126
32,-9.70044833477716,6.23052722569197,-9.09650401284045,6.26202589275135,129,125
33,-9.61544833477716,6.22280517959806,-9.01150401284044,6.26202589275135,130,125
34,-9.53044833477716,6.23052722569197,-8.92650401284045,6.26202589275135,129,125
35,-9.44544833477716,6.23830936613403,-8.84150401284044,6.26202589275135,128,125
36,-9.36044833477716,6.23830936613403,-8.75650401284044,6.27005806444861,128,124
37,-9.27544833477716,6.25405772310217,-8.67150401284044,6.27815527468123,126,123
38,-9.19044833477716,6.24615254359506,-8.58650401284044,6.27815527468123,127,123
39,-9.10544833477716,6.26202589275135,-8.50150401284044,6.27005806444861,125,124
40,-9.02044833477716,6.26202589275135,-8.41650401284044,6.28631858532039,125,122
41,-8.93544833477716,6.26202589275135,-8.33150401284044,6.3028478872716,125,120
42,-8.85044833477716,6.28631858532039,-8.24650401284044,6.31965500558798,122,118
43,-8.76544833477716,6.27815527468123,-8.16150401284044,6.31121613694212,123,119
44,-8.68044833477716,6.28631858532039,-8.07650401284044,6.31121613694212,122,119
45,-8.59544833477716,6.3028478872716,-7.99150401284044,6.32816569525589,120,117
46,-8.51044833477716,6.2945490844569,-7.90650401284044,6.32816569525589,121,117
47,-8.42544833477716,6.3028478872716,-7.82150401284044,6.33674943894728,120,116
48,-8.34044833477716,6.31121613694212,-7.73650401284044,6.33674943894728,119,116
49,-8.25544833477716,6.31965500558798,-7.65150401284044,6.3454075016904,118,115
50,-8.17044833477716,6.32816569525589,-7.56650401284044,6.35414118165915,117,114
51,-8.08544833477716,6.32816569525589,-7.48150401284044,6.36295181134131,117,113
52,-8.00044833477716,6.3454075016904,-7.39650401284044,6.36295181134131,115,113
53,-7.91544833477716,6.33674943894728,-7.31150401284044,6.36295181134131,116,113
54,-7.83044833477716,6.3454075016904,-7.22650401284044,6.38985926426123,115,110
55,-7.74544833477716,6.3454075016904,-7.14150401284044,6.38985926426123,115,110
56,-7.66044833477716,6.35414118165915,-7.05650401284044,6.38985926426123,114,110
57,-7.57544833477716,6.36295181134131,-6.97150401284044,6.3989917478245,113,109
58,-7.49044833477716,6.37184075875855,-6.88650401284044,6.3989917478245,112,109
59,-7.40544833477716,6.38080942874131,-6.80150401284044,6.40820840292943,111,108
60,-7.32044833477716,6.37184075875855,-6.71650401284044,6.41751079559174,112,107
61,-7.23544833477716,6.38080942874131,-6.63150401284044,6.42690053594158,111,106
62,-7.15044833477716,6.3989917478245,-6.54650401284044,6.42690053594158,109,106
63,-7.06544833477716,6.3989917478245,-6.46150401284044,6.42690053594158,109,106
64,-6.98044833477716,6.40820840292943,-6.37650401284044,6.43637927989612,108,105
65,-6.89544833477716,6.40820840292943,-6.29150401284044,6.44594873091227,108,104
66,-6.81044833477716,6.41751079559174,-6.20650401284044,6.44594873091227,107,104
67,-6.72544833477716,6.42690053594158,-6.12150401284044,6.45561064182401,106,103
68,-6.64044833477716,6.43637927989612,-6.03650401284044,6.45561064182401,105,103
69,-6.55544833477716,6.44594873091227,-5.95150401284044,6.46536681676938,104,102
70,-6.47044833477716,6.43637927989612,-5.86650401284044,6.47521911321239,105,101
71,-6.38544833477716,6.44594873091227,-5.78150401284044,6.47521911321239,104,101
72,-6.30044833477716,6.45561064182401,-5.69650401284044,6.47521911321239,103,101
73,-6.21544833477716,6.44594873091227,-5.61150401284044,6.48516944406556,104,100
74,-6.13044833477716,6.46536681676938,-5.52650401284044,6.49521977991906,102,99
75,-6.04544833477716,6.47521911321239,-5.44150401284044,6.50537215138307,101,98
76,-5.96044833477716,6.48516944406556,-5.35650401284044,6.49521977991906,100,99
77,-5.87544833477716,6.47521911321239,-5.27150401284044,6.50537215138307,101,98
78,-5.79044833477716,6.48516944406556,-5.18650401284044,6.51562865155026,100,97
79,-5.70544833477716,6.49521977991906,-5.10150401284044,6.53646273845311,99,95
80,-5.62044833477716,6.50537215138307,-5.01650401284044,6.52599143858581,98,96
81,-5.53544833477716,6.50537215138307,-4.93150401284044,6.54704484778364,98,94
82,-5.45044833477716,6.51562865155026,-4.84650401284044,6.54704484778364,97,94
83,-5.36544833477716,6.52599143858581,-4.76150401284044,6.55774013690039,96,93
84,-5.28044833477716,6.52599143858581,-4.67650401284044,6.56855105300461,96,92
85,-5.19544833477716,6.53646273845311,-4.59150401284044,6.55774013690039,95,93
86,-5.11044833477716,6.52599143858581,-4.50650401284044,6.56855105300461,96,92
87,-5.02544833477716,6.55774013690039,-4.42150401284044,6.56855105300461,93,92
88,-4.94044833477716,6.53646273845311,-4.33650401284044,6.56855105300461,95,92
89,-4.85544833477716,6.54704484778364,-4.25150401284044,6.5794801235368,94,91
90,-4.77044833477716,6.55774013690039,-4.16650401284044,6.59052995972338,93,90
91,-4.68544833477716,6.56855105300461,-4.08150401284044,6.59052995972338,92,90
92,-4.60044833477716,6.5794801235368,-3.99650401284044,6.61300281557544,91,88
93,-4.51544833477716,6.5794801235368,-3.91150401284044,6.60170326032151,91,89
94,-4.43044833477716,6.59052995972338,-3.82650401284044,6.62443151139906,90,87
95,-4.34544833477716,6.59052995972338,-3.74150401284044,6.62443151139906,90,87
96,-4.26044833477716,6.59052995972338,-3.65650401284044,6.62443151139906,90,87
97,-4.17544833477716,6.60170326032151,-3.57150401284044,6.63599233380014,89,86
98,-4.09044833477716,6.60170326032151,-3.48650401284044,6.63599233380014,89,86
99,-4.00544833477716,6.61300281557544,-3.40150401284044,6.63599233380014,88,86
100,-3.92044833477716,6.62443151139906,-3.31650401284044,6.64768837356333,87,85
101,-3.83544833477716,6.62443151139906,-3.23150401284044,6.64768837356333,87,85
102,-3.75044833477716,6.63599233380014,-3.14650401284044,6.65952283121033,86,84
103,-3.66544833477716,6.63599233380014,-3.06150401284044,6.64768837356333,86,85
104,-3.58044833477716,6.64768837356333,-2.97650401284044,6.65952283121033,85,84
105,-3.49544833477716,6.64768837356333,-2.89150401284044,6.67149902225705,85,83
106,-3.41044833477716,6.65952283121033,-2.80650401284044,6.68362038278939,84,82
107,-3.32544833477716,6.65952283121033,-2.72150401284044,6.68362038278939,84,82
108,-3.24044833477716,6.65952283121033,-2.63650401284044,6.68362038278939,84,82
109,-3.15544833477716,6.65952283121033,-2.55150401284044,6.69589047538121,84,81
110,-3.07044833477716,6.68362038278939,-2.46650401284044,6.68362038278939,82,82
111,-2.98544833477716,6.68362038278939,-2.38150401284044,6.68362038278939,82,82
112,-2.90044833477716,6.69589047538121,-2.29650401284044,6.68362038278939,81,82
113,-2.81544833477716,6.70831299537977,-2.21150401284044,6.69589047538121,80,81
114,-2.73044833477716,6.72089177758662,-2.12650401284044,6.70831299537977,79,80
115,-2.64544833477716,6.70831299537977,-2.04150401284044,6.72089177758662,80,79
116,-2.56044833477716,6.72089177758662,-1.95650401284044,6.72089177758662,79,79
117,-2.47544833477716,6.72089177758662,-1.87150401284044,6.72089177758662,79,79
118,-2.39044833477716,6.73363080336405,-1.78650401284044,6.70831299537977,78,80
119,-2.30544833477716,6.72089177758662,-1.70150401284044,6.72089177758662,79,79
120,-2.22044833477716,6.74653420819996,-1.61650401284044,6.73363080336405,77,78
121,-2.13544833477716,6.74653420819996,-1.53150401284044,6.73363080336405,77,78
122,-2.05044833477716,6.75960628976732,-1.44650401284044,6.74653420819996,76,77
123,-1.96544833477716,6.75960628976732,-1.36150401284044,6.73363080336405,76,78
124,-1.88044833477716,6.75960628976732,-1.27650401284044,6.75960628976732,76,76
125,-1.79544833477716,6.77285151651734,-1.19150401284044,6.77285151651734,75,75
126,-1.71044833477716,6.78627453684948,-1.10650401284044,6.74653420819996,74,77
127,-1.62544833477716,6.77285151651734,-1.02150401284044,6.75960628976732,75,76
128,-1.54044833477716,6.79988018890526,-0.936504012840443,6.75960628976732,73,76
129,-1.45544833477716,6.81367351103759,-0.851504012840443,6.75960628976732,72,76
130,-1.37044833477716,6.79988018890526,-0.766504012840443,6.75960628976732,73,76
131,-1.28544833477716,6.82765975301233,-0.681504012840443,6.78627453684948,71,74
132,-1.20044833477716,6.81367351103759,-0.596504012840443,6.78627453684948,72,74
133,-1.11544833477716,6.81367351103759,-0.511504012840443,6.79988018890526,72,73
134,-1.03044833477716,6.82765975301233,-0.426504012840443,6.79988018890526,71,73
135,-0.945448334777163,6.82765975301233,-0.341504012840443,6.79988018890526,71,73
136,-0.860448334777163,6.84184438800429,-0.256504012840443,6.81367351103759,70,72
137,-0.775448334777163,6.84184438800429,-0.171504012840443,6.84184438800429,70,70
138,-0.690448334777163,6.85623312545639,-0.0865040128404432,6.85623312545639,69,69
139,-0.605448334777163,6.84184438800429,-0.00150401284044321,6.85623312545639,70,69
140,-0.520448334777163,6.84184438800429,0.0834959871595568,6.84184438800429,70,70
141,-0.435448334777163,6.85623312545639,0.168495987159557,6.85623312545639,69,69
142,-0.350448334777163,6.85623312545639,0.253495987159557,6.84184438800429,69,70
143,-0.265448334777163,6.84184438800429,0.338495987159557,6.81367351103759,70,72
144,-0.180448334777163,6.84184438800429,0.423495987159557,6.79988018890526,70,73
145,-0.095448334777163,6.85623312545639,0.508495987159557,6.74653420819996,69,77
146,-0.010448334777163,6.84184438800429,0.593495987159557,6.70831299537977,70,80
147,0.074551665222837,6.84184438800429,0.678495987159557,6.70831299537977,70,80
148,0.159551665222837,6.82765975301233,0.763495987159557,6.67149902225705,71,83
149,0.244551665222837,6.84184438800429,0.848495987159557,6.67149902225705,70,83
150,0.329551665222837,6.84184438800429,0.933495987159557,6.65952283121033,70,84
151,0.414551665222837,6.82765975301233,1.01849598715956,6.65952283121033,71,84
152,0.499551665222837,6.84184438800429,1.10349598715956,6.65952283121033,70,84
153,0.584551665222837,6.84184438800429,1.18849598715956,6.64768837356333,70,85
154,0.669551665222837,6.82765975301233,1.27349598715956,6.64768837356333,71,85
155,0.754551665222837,6.84184438800429,1.35849598715956,6.64768837356333,70,85
156,0.839551665222837,6.85623312545639,1.44349598715956,6.65952283121033,69,84
157,0.924551665222837,6.84184438800429,1.52849598715956,6.65952283121033,70,84
158,1.00955166522284,6.82765975301233,1.61349598715956,6.65952283121033,71,84
159,1.09455166522284,6.82765975301233,1.69849598715956,6.65952283121033,71,84
160,1.17955166522284,6.81367351103759,1.78349598715956,6.63599233380014,72,86
161,1.26455166522284,6.82765975301233,1.86849598715956,6.64768837356333,71,85
162,1.34955166522284,6.82765975301233,1.95349598715956,6.65952283121033,71,84
163,1.43455166522284,6.81367351103759,2.03849598715956,6.65952283121033,72,84
164,1.51955166522284,6.81367351103759,2.12349598715956,6.63599233380014,72,86
165,1.60455166522284,6.82765975301233,2.20849598715956,6.63599233380014,71,86
166,1.68955166522284,6.81367351103759,2.29349598715956,6.63599233380014,72,86
167,1.77455166522284,6.79988018890526,2.37849598715956,6.62443151139906,73,87
168,1.85955166522284,6.78627453684948,2.46349598715956,6.62443151139906,74,87
169,1.94455166522284,6.78627453684948,2.54849598715956,6.60170326032151,74,89
170,2.02955166522284,6.78627453684948,2.63349598715956,6.60170326032151,74,89
171,2.11455166522284,6.78627453684948,2.71849598715956,6.60170326032151,74,89
172,2.19955166522284,6.78627453684948,2.80349598715956,6.60170326032151,74,89
173,2.28455166522284,6.77285151651734,2.88849598715956,6.56855105300461,75,92
174,2.36955166522284,6.75960628976732,2.97349598715956,6.56855105300461,76,92
175,2.45455166522284,6.75960628976732,3.05849598715956,6.54704484778364,76,94
176,2.53955166522284,6.73363080336405,3.14349598715956,6.54704484778364,78,94
177,2.62455166522284,6.74653420819996,3.22849598715956,6.54704484778364,77,94
178,2.70955166522284,6.72089177758662,3.31349598715956,6.56855105300461,79,92
179,2.79455166522284,6.72089177758662,3.39849598715956,6.59052995972338,79,90
180,2.87955166522284,6.70831299537977,3.48349598715956,6.61300281557544,80,88
181,2.96455166522284,6.70831299537977,3.56849598715956,6.64768837356333,80,85
182,3.04955166522284,6.68362038278939,3.65349598715956,6.67149902225705,82,83
183,3.13455166522284,6.68362038278939,3.73849598715956,6.68362038278939,82,82
184,3.21955166522284,6.67149902225705,3.82349598715956,6.69589047538121,83,81
185,3.30455166522284,6.65952283121033,3.90849598715956,6.70831299537977,84,80
186,3.38955166522284,6.65952283121033,3.99349598715956,6.70831299537977,84,80
187,3.47455166522284,6.65952283121033,4.07849598715956,6.68362038278939,84,82
188,3.55955166522284,6.65952283121033,4.16349598715956,6.68362038278939,84,82
189,3.64455166522284,6.64768837356333,4.24849598715956,6.67149902225705,85,83
190,3.72955166522284,6.62443151139906,4.33349598715956,6.67149902225705,87,83
191,3.81455166522284,6.63599233380014,4.41849598715956,6.64768837356333,86,85
192,3.89955166522284,6.62443151139906,4.50349598715956,6.62443151139906,87,87
193,3.98455166522284,6.62443151139906,4.58849598715956,6.62443151139906,87,87
194,4.06955166522284,6.61300281557544,4.67349598715956,6.59052995972338,88,90
195,4.15455166522284,6.61300281557544,4.75849598715956,6.60170326032151,88,89
196,4.23955166522284,6.60170326032151,4.84349598715956,6.59052995972338,89,90
197,4.32455166522284,6.59052995972338,4.92849598715956,6.59052995972338,90,90
198,4.40955166522284,6.5794801235368,5.01349598715956,6.5794801235368,91,91
199,4.49455166522284,6.5794801235368,5.09849598715956,6.5794801235368,91,91
200,4.57955166522284,6.56855105300461,5.18349598715956,6.56855105300461,92,92
201,4.66455166522284,6.5794801235368,5.26849598715956,6.54704484778364,91,94
202,4.74955166522284,6.54704484778364,5.35349598715956,6.53646273845311,94,95
203,4.83455166522284,6.56855105300461,5.43849598715956,6.52599143858581,92,96
204,4.91955166522284,6.54704484778364,5.52349598715956,6.52599143858581,94,96
205,5.00455166522284,6.53646273845311,5.60849598715956,6.52599143858581,95,96
206,5.08955166522284,6.53646273845311,5.69349598715956,6.50537215138307,95,98
207,5.17455166522284,6.52599143858581,5.77849598715956,6.50537215138307,96,98
208,5.25955166522284,6.52599143858581,5.86349598715956,6.49521977991906,96,99
209,5.34455166522284,6.53646273845311,5.94849598715956,6.48516944406556,95,100
210,5.42955166522284,6.51562865155026,6.03349598715956,6.48516944406556,97,100
211,5.51455166522284,6.50537215138307,6.11849598715956,6.48516944406556,98,100
212,5.59955166522284,6.49521977991906,6.20349598715956,6.48516944406556,99,100
213,5.68455166522284,6.48516944406556,6.28849598715956,6.46536681676938,100,102
214,5.76955166522284,6.48516944406556,6.37349598715956,6.45561064182401,100,103
215,5.85455166522284,6.48516944406556,6.45849598715956,6.44594873091227,100,104
216,5.93955166522284,6.46536681676938,6.54349598715956,6.44594873091227,102,104
217,6.02455166522284,6.47521911321239,6.62849598715956,6.41751079559174,101,107
218,6.10955166522284,6.46536681676938,6.71349598715956,6.42690053594158,102,106
219,6.19455166522284,6.44594873091227,6.79849598715956,6.40820840292943,104,108
220,6.27955166522284,6.44594873091227,6.88349598715956,6.3989917478245,104,109
221,6.36455166522284,6.42690053594158,6.96849598715956,6.38985926426123,106,110
222,6.44955166522284,6.42690053594158,7.05349598715956,6.3989917478245,106,109
223,6.53455166522284,6.41751079559174,7.13849598715956,6.38985926426123,107,110
224,6.61955166522284,6.41751079559174,7.22349598715956,6.38985926426123,107,110
225,6.70455166522284,6.42690053594158,7.30849598715956,6.37184075875855,106,112
226,6.78955166522284,6.40820840292943,7.39349598715956,6.36295181134131,108,113
227,6.87455166522284,6.38985926426123,7.47849598715956,6.35414118165915,110,114
228,6.95955166522284,6.38985926426123,7.56349598715956,6.38080942874131,110,111
229,7.04455166522284,6.38985926426123,7.64849598715956,6.35414118165915,110,114
230,7.12955166522284,6.37184075875855,7.73349598715956,6.3454075016904,112,115
231,7.21455166522284,6.38985926426123,7.81849598715956,6.3454075016904,110,115
232,7.29955166522284,6.36295181134131,7.90349598715956,6.3454075016904,113,115
233,7.38455166522284,6.37184075875855,7.98849598715956,6.31965500558798,112,118
234,7.46955166522284,6.37184075875855,8.07349598715956,6.32816569525589,112,117
235,7.55455166522284,6.3454075016904,8.15849598715956,6.3028478872716,115,120
236,7.63955166522284,6.35414118165915,8.24349598715956,6.2945490844569,114,121
237,7.72455166522284,6.33674943894728,8.32849598715956,6.2945490844569,116,121
238,7.80955166522284,6.3454075016904,8.41349598715956,6.28631858532039,115,122
239,7.89455166522284,6.33674943894728,8.49849598715956,6.27815527468123,116,123
240,7.97955166522284,6.32816569525589,8.58349598715956,6.27005806444861,117,124
241,8.06455166522284,6.31121613694212,8.66849598715956,6.27005806444861,119,124
242,8.14955166522284,6.31965500558798,8.75349598715956,6.27815527468123,118,123
243,8.23455166522284,6.31965500558798,8.83849598715956,6.27005806444861,118,124
244,8.31955166522284,6.2945490844569,8.92349598715956,6.27815527468123,121,123
245,8.40455166522284,6.2945490844569,9.00849598715956,6.26202589275135,121,125
246,8.48955166522284,6.2945490844569,9.09349598715956,6.25405772310217,121,126
247,8.57455166522284,6.28631858532039,9.17849598715956,6.24615254359506,122,127
248,8.65955166522284,6.28631858532039,9.26349598715956,6.23830936613403,122,128
249,8.74455166522284,6.27815527468123,9.34849598715956,6.23830936613403,123,128
250,8.82955166522284,6.27815527468123,9.43349598715956,6.22280517959806,123,130
251,8.91455166522284,6.27005806444861,9.51849598715956,6.22280517959806,124,130
252,8.99955166522284,6.26202589275135,9.60349598715956,6.2151423068525,125,131
253,9.08455166522284,6.25405772310217,9.68849598715956,6.2151423068525,126,131
254,9.16955166522284,6.26202589275135,9.77349598715956,6.23052722569197,125,129
255,9.25455166522284,6.24615254359506,9.85849598715956,6.19999050183189,127,133
256,9.33955166522284,6.24615254359506,9.94349598715956,6.19999050183189,127,133
257,9.42455166522284,6.23830936613403,10.0284959871596,6.19999050183189,128,133
258,9.50955166522284,6.23052722569197,10.1134959871596,6.19249983010274,129,134
259,9.59455166522284,6.22280517959806,10.1984959871596,6.18506485161522,130,135
260,9.67955166522284,6.20753770746728,10.2834959871596,6.17768474431759,132,136
261,9.76455166522284,6.20753770746728,10.3684959871596,6.19249983010274,132,134
262,9.84955166522284,6.20753770746728,10.4534959871596,6.17035870422552,132,137
263,9.93455166522284,6.19999050183189,10.5384959871596,6.17035870422552,133,137
264,10.0195516652228,6.19249983010274,10.6234959871596,6.17768474431759,134,136
265,10.1045516652228,6.19249983010274,10.7084959871596,6.16308594489644,134,138
266,10.1895516652228,6.18506485161522,10.7934959871596,6.17035870422552,135,137
267,10.2745516652228,6.17768474431759,10.8784959871596,6.14869720744434,136,140
268,10.3595516652228,6.18506485161522,10.9634959871596,6.15586569692295,135,139
269,10.4445516652228,6.17768474431759,11.0484959871596,6.14869720744434,136,140
270,10.5295516652228,6.17768474431759,11.1334959871596,6.14157973967548,136,141
271,10.6145516652228,6.16308594489644,11.2184959871596,6.13451257245239,138,142
272,10.6995516652228,6.16308594489644,11.3034959871596,6.12052633047765,138,144
273,10.7845516652228,6.15586569692295,11.3884959871596,6.13451257245239,139,142
274,10.8695516652228,6.15586569692295,11.4734959871596,6.13451257245239,139,142
275,10.9545516652228,6.14869720744434,11.5584959871596,6.12052633047765,140,144
276,11.0395516652228,6.14869720744434,11.6434959871596,6.11360588763307,140,145
277,11.1245516652228,6.14157973967548,11.7284959871596,6.11360588763307,141,145
278,11.2095516652228,6.14869720744434,11.8134959871596,6.11360588763307,140,145
279,11.2945516652228,6.14869720744434,11.8984959871596,6.10673300834531,140,146
280,11.3795516652228,6.14869720744434,11.9834959871596,6.09990704327491,140,147
281,11.4645516652228,6.13451257245239,12.0684959871596,6.10673300834531,142,146
282,11.5495516652228,6.13451257245239,12.1534959871596,6.09990704327491,142,147


==> plots/raw_data/old/dpi/profiles_400_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y
0,-6.365894050083372,5.777133651011859,-6.245443390915153,5.782071932652441
1,-6.301894050083373,5.782071932652441,-6.181443390915153,5.78703472199457
2,-6.237894050083373,5.797034805329154,-6.117443390915153,5.782071932652441
3,-6.173894050083373,5.79202226350561,-6.053443390915153,5.782071932652441
4,-6.109894050083373,5.777133651011859,-5.989443390915153,5.782071932652441
5,-6.045894050083373,5.782071932652441,-5.925443390915153,5.782071932652441
6,-5.981894050083373,5.782071932652441,-5.861443390915153,5.78703472199457
7,-5.9178940500833725,5.777133651011859,-5.797443390915153,5.79202226350561
8,-5.8538940500833725,5.782071932652441,-5.733443390915153,5.78703472199457
9,-5.789894050083372,5.79202226350561,-5.669443390915153,5.782071932652441
10,-5.725894050083372,5.78703472199457,-5.605443390915153,5.777133651011859
11,-5.661894050083372,5.782071932652441,-5.541443390915153,5.78703472199457
12,-5.597894050083372,5.782071932652441,-5.477443390915153,5.782071932652441
13,-5.533894050083372,5.77221963620943,-5.413443390915154,5.812224970823129
14,-5.469894050083372,5.78703472199457,-5.3494433909151535,5.79202226350561
15,-5.405894050083372,5.78703472199457,-5.2854433909151535,5.78703472199457
16,-5.341894050083372,5.782071932652441,-5.221443390915153,5.777133651011859
17,-5.277894050083373,5.777133651011859,-5.157443390915153,5.782071932652441
18,-5.213894050083373,5.777133651011859,-5.093443390915153,5.78703472199457
19,-5.149894050083373,5.782071932652441,-5.029443390915153,5.777133651011859
20,-5.085894050083373,5.802072599359111,-4.965443390915153,5.79202226350561
21,-5.021894050083373,5.8699838049753215,-4.901443390915153,5.78703472199457
22,-4.957894050083373,5.79202226350561,-4.837443390915153,5.782071932652441
23,-4.8938940500833725,5.782071932652441,-4.773443390915153,5.797034805329154
24,-4.8298940500833725,5.78703472199457,-4.709443390915153,5.79202226350561
25,-4.765894050083372,5.78703472199457,-4.645443390915153,5.777133651011859
26,-4.701894050083372,5.782071932652441,-4.581443390915153,5.797034805329154
27,-4.637894050083372,5.78703472199457,-4.517443390915153,5.812224970823129
28,-4.573894050083372,5.78703472199457,-4.453443390915153,5.79202226350561
29,-4.509894050083372,5.777133651011859,-4.389443390915154,5.777133651011859
30,-4.445894050083372,5.782071932652441,-4.3254433909151535,5.78703472199457
31,-4.381894050083372,5.78703472199457,-4.2614433909151535,5.807135901315657
32,-4.317894050083372,5.782071932652441,-4.197443390915153,5.817340071489899
33,-4.253894050083373,5.782071932652441,-4.133443390915153,5.79202226350561
34,-4.189894050083373,5.78703472199457,-4.069443390915153,5.77221963620943
35,-4.125894050083373,5.78703472199457,-4.005443390915153,5.762463461264065
36,-4.061894050083373,5.802072599359111,-3.941443390915153,5.767329650915237
37,-3.9978940500833726,5.797034805329154,-3.877443390915153,5.767329650915237
38,-3.9338940500833726,5.797034805329154,-3.813443390915153,5.78703472199457
39,-3.8698940500833725,5.782071932652441,-3.749443390915153,5.79202226350561
40,-3.8058940500833724,5.782071932652441,-3.685443390915153,5.802072599359111
41,-3.7418940500833724,5.79202226350561,-3.6214433909151533,5.807135901315657
42,-3.6778940500833723,5.79202226350561,-3.5574433909151533,5.817340071489899
43,-3.6138940500833723,5.79202226350561,-3.493443390915153,5.812224970823129
44,-3.549894050083372,5.79202226350561,-3.429443390915153,5.797034805329154
45,-3.4858940500833726,5.79202226350561,-3.365443390915153,5.797034805329154
46,-3.4218940500833726,5.79202226350561,-3.301443390915153,5.797034805329154
47,-3.3578940500833725,5.78703472199457,-3.237443390915153,5.79202226350561
48,-3.2938940500833724,5.79202226350561,-3.173443390915153,5.797034805329154
49,-3.2298940500833724,5.78703472199457,-3.1094433909151533,5.807135901315657
50,-3.1658940500833723,5.79202226350561,-3.0454433909151533,5.822481470990318
51,-3.1018940500833723,5.79202226350561,-2.981443390915153,5.832844258025864
52,-3.037894050083372,5.78703472199457,-2.917443390915153,5.838066202007016
53,-2.9738940500833726,5.807135901315657,-2.853443390915153,5.82764944114876
54,-2.9098940500833725,5.802072599359111,-2.789443390915153,5.832844258025864
55,-2.8458940500833725,5.807135901315657,-2.725443390915153,5.832844258025864
56,-2.7818940500833724,5.822481470990318,-2.661443390915153,5.864592956340445
57,-2.7178940500833724,5.82764944114876,-2.5974433909151533,5.880853477212225
58,-2.6538940500833723,5.82764944114876,-2.5334433909151532,5.87540387244466
59,-2.5898940500833723,5.817340071489899,-2.469443390915153,5.880853477212225
60,-2.525894050083372,5.838066202007016,-2.405443390915153,5.902953824212891
61,-2.4618940500833726,5.82764944114876,-2.341443390915153,5.937048035555867
62,-2.3978940500833725,5.84331555789316,-2.277443390915153,5.942845153240193
63,-2.3338940500833725,5.853897667223697,-2.213443390915153,5.9486760735509865
64,-2.2698940500833724,5.880853477212225,-2.149443390915153,5.984394156153066
65,-2.2058940500833724,5.8699838049753215,-2.0854433909151533,5.984394156153066
66,-2.1418940500833723,5.880853477212225,-2.0214433909151532,6.002743294821262
67,-2.0778940500833722,5.908556079761561,-1.9574433909151532,6.040483622804109
68,-2.013894050083372,5.908556079761561,-1.8934433909151531,6.059901708661211
69,-1.9498940500833724,5.908556079761561,-1.829443390915153,6.086393324108187
70,-1.8858940500833723,5.942845153240193,-1.765443390915153,6.093127356289531
71,-1.8218940500833725,5.937048035555867,-1.7014433909151532,6.134512572452385
72,-1.7578940500833724,5.97234581763689,-1.6374433909151531,6.148697207444341
73,-1.6938940500833723,5.978351841697103,-1.573443390915153,6.170358704225521
74,-1.6298940500833723,6.021435427833414,-1.509443390915153,6.222805179598064
75,-1.5658940500833725,6.066459109207369,-1.4454433909151532,6.222805179598064
76,-1.5018940500833724,6.066459109207369,-1.3814433909151531,6.230527225691974
77,-1.4378940500833723,6.09990704327491,-1.317443390915153,6.319655005587981
78,-1.3738940500833723,6.120526330477645,-1.253443390915153,6.32816569525589
79,-1.3098940500833725,6.141579739675477,-1.1894433909151532,6.35414118165915
80,-1.2458940500833724,6.185064851615216,-1.125443390915153,6.398991747824502
81,-1.1818940500833723,6.238309366134029,-1.061443390915153,6.398991747824502
82,-1.1178940500833723,6.222805179598064,-0.9974433909151531,6.475219113212386
83,-1.0538940500833724,6.270058064448609,-0.933443390915153,6.45561064182401
84,-0.9898940500833724,6.311216136942116,-0.8694433909151531,6.408208402929426
85,-0.9258940500833723,6.286318585320389,-0.805443390915153,6.426900535941579
86,-0.8618940500833724,6.336749438947281,-0.7414433909151531,6.465366816769375
87,-0.7978940500833723,6.371840758758552,-0.677443390915153,6.536462738453105
88,-0.7338940500833724,6.436379279896123,-0.6134433909151531,6.465366816769375
89,-0.6698940500833723,6.45561064182401,-0.549443390915153,6.52599143858581
90,-0.6058940500833724,6.465366816769375,-0.48544339091515304,6.547044847783642
91,-0.5418940500833723,6.445948730912273,-0.42144339091515304,6.536462738453105
92,-0.4778940500833724,6.505372151383074,-0.35744339091515304,6.495219779919056
93,-0.4138940500833724,6.536462738453105,-0.29344339091515304,6.45561064182401
94,-0.3498940500833724,6.536462738453105,-0.22944339091515303,6.515628651550263
95,-0.2858940500833724,6.475219113212386,-0.16544339091515303,6.52599143858581
96,-0.22189405008337235,6.505372151383074,-0.10144339091515303,6.579480123536796
97,-0.15789405008337234,6.52599143858581,-0.03744339091515303,6.61300281557544
98,-0.09389405008337236,6.568551053004605,0.026556609084846968,6.601703260321506
99,-0.02989405008337235,6.536462738453105,0.09055660908484697,6.536462738453105
100,0.03410594991662765,6.515628651550263,0.15455660908484697,6.579480123536796
101,0.09810594991662765,6.590529959723381,0.21855660908484698,6.485169444065555
102,0.16210594991662766,6.515628651550263,0.282556609084847,6.536462738453105
103,0.22610594991662766,6.547044847783642,0.346556609084847,6.5577401369003905
104,0.29010594991662764,6.505372151383074,0.410556609084847,6.547044847783642
105,0.35410594991662764,6.475219113212386,0.474556609084847,6.536462738453105
106,0.41810594991662764,6.505372151383074,0.5385566090848469,6.52599143858581
107,0.48210594991662764,6.485169444065555,0.602556609084847,6.475219113212386
108,0.5461059499166276,6.505372151383074,0.6665566090848469,6.485169444065555
109,0.6101059499166277,6.408208402929426,0.730556609084847,6.515628651550263
110,0.6741059499166276,6.408208402929426,0.7945566090848469,6.505372151383074
111,0.7381059499166277,6.380809428741312,0.858556609084847,6.436379279896123
112,0.8021059499166276,6.362951811341305,0.9225566090848469,6.436379279896123
113,0.8661059499166277,6.319655005587981,0.986556609084847,6.426900535941579
114,0.9301059499166277,6.3028478872716,1.050556609084847,6.371840758758552
115,0.9941059499166277,6.311216136942116,1.1145566090848469,6.380809428741312
116,1.0581059499166277,6.270058064448609,1.178556609084847,6.35414118165915
117,1.1221059499166277,6.230527225691974,1.242556609084847,6.362951811341305
118,1.1861059499166278,6.222805179598064,1.306556609084847,6.3028478872716
119,1.2501059499166276,6.199990501831892,1.3705566090848469,6.254057723102168
120,1.3141059499166277,6.170358704225521,1.434556609084847,6.246152543595055
121,1.3781059499166277,6.120526330477645,1.498556609084847,6.230527225691974
122,1.4421059499166278,6.086393324108187,1.562556609084847,6.207537707467275
123,1.5061059499166276,6.073059793238722,1.626556609084847,6.1776847443175935
124,1.5701059499166277,6.053387027640017,1.690556609084847,6.127494999793739
125,1.6341059499166277,6.040483622804109,1.754556609084847,6.1067330083453095
126,1.6981059499166278,6.002743294821262,1.818556609084847,6.066459109207369
127,1.7621059499166276,5.984394156153066,1.882556609084847,6.053387027640017
128,1.8261059499166277,5.966375650650387,1.946556609084847,6.034093824705338
129,1.8901059499166277,5.931284330839117,2.010556609084847,6.015165814819819
130,1.9541059499166278,5.925553656130132,2.074556609084847,5.984394156153066
131,2.018105949916628,5.931284330839117,2.138556609084847,5.966375650650387
132,2.082105949916628,5.902953824212891,2.202556609084847,5.931284330839117
133,2.1461059499166275,5.886332942976851,2.266556609084847,5.908556079761561
134,2.2101059499166276,5.864592956340445,2.330556609084847,5.8973827791634355
135,2.2741059499166276,5.8699838049753215,2.394556609084847,5.89184259878782
136,2.3381059499166277,5.859231013199059,2.458556609084847,5.87540387244466
137,2.4021059499166277,5.859231013199059,2.522556609084847,5.8699838049753215
138,2.466105949916628,5.848592614994003,2.586556609084847,5.8699838049753215
139,2.530105949916628,5.832844258025864,2.650556609084847,5.8699838049753215
140,2.594105949916628,5.817340071489899,2.714556609084847,5.84331555789316
141,2.6581059499166275,5.822481470990318,2.778556609084847,5.848592614994003
142,2.7221059499166276,5.817340071489899,2.842556609084847,5.82764944114876
143,2.7861059499166276,5.812224970823129,2.906556609084847,5.832844258025864
144,2.8501059499166277,5.812224970823129,2.970556609084847,5.822481470990318
145,2.9141059499166277,5.817340071489899,3.034556609084847,5.812224970823129
146,2.978105949916628,5.817340071489899,3.098556609084847,5.812224970823129
147,3.042105949916628,5.807135901315657,3.162556609084847,5.807135901315657
148,3.106105949916628,5.807135901315657,3.226556609084847,5.822481470990318
149,3.1701059499166275,5.79202226350561,3.290556609084847,5.802072599359111
150,3.2341059499166276,5.79202226350561,3.354556609084847,5.802072599359111
151,3.2981059499166276,5.797034805329154,3.418556609084847,5.802072599359111
152,3.3621059499166277,5.797034805329154,3.482556609084847,5.802072599359111
153,3.4261059499166278,5.78703472199457,3.546556609084847,5.802072599359111
154,3.490105949916628,5.79202226350561,3.610556609084847,5.817340071489899
155,3.554105949916628,5.78703472199457,3.674556609084847,5.802072599359111
156,3.618105949916628,5.79202226350561,3.738556609084847,5.807135901315657
157,3.6821059499166275,5.797034805329154,3.802556609084847,5.78703472199457
158,3.7461059499166276,5.782071932652441,3.866556609084847,5.797034805329154
159,3.8101059499166277,5.797034805329154,3.930556609084847,5.807135901315657
160,3.8741059499166277,5.782071932652441,3.994556609084847,5.782071932652441
161,3.9381059499166278,5.79202226350561,4.058556609084847,5.78703472199457
162,4.002105949916627,5.782071932652441,4.122556609084847,5.78703472199457
163,4.066105949916627,5.797034805329154,4.186556609084847,5.79202226350561
164,4.1301059499166275,5.79202226350561,4.250556609084847,5.79202226350561
165,4.1941059499166276,5.797034805329154,4.314556609084847,5.79202226350561
166,4.258105949916628,5.78703472199457,4.378556609084847,5.777133651011859
167,4.322105949916628,5.777133651011859,4.442556609084847,5.78703472199457
168,4.386105949916628,5.782071932652441,4.506556609084847,5.797034805329154
169,4.450105949916628,5.78703472199457,4.570556609084847,5.802072599359111
170,4.514105949916628,5.78703472199457,4.634556609084847,5.797034805329154
171,4.578105949916628,5.782071932652441,4.698556609084847,5.782071932652441
172,4.642105949916628,5.78703472199457,4.7625566090848475,5.79202226350561
173,4.706105949916628,5.79202226350561,4.826556609084847,5.807135901315657
174,4.770105949916628,5.782071932652441,4.890556609084847,5.782071932652441
175,4.834105949916628,5.78703472199457,4.954556609084847,5.782071932652441
176,4.898105949916628,5.797034805329154,5.018556609084847,5.78703472199457
177,4.962105949916627,5.77221963620943,5.082556609084847,5.782071932652441
178,5.026105949916627,5.78703472199457,5.146556609084847,5.79202226350561
179,5.0901059499166275,5.777133651011859,5.210556609084847,5.78703472199457
180,5.1541059499166275,5.78703472199457,5.274556609084847,5.78703472199457
181,5.218105949916628,5.782071932652441,5.338556609084847,5.79202226350561
182,5.282105949916628,5.782071932652441,5.402556609084847,5.78703472199457
183,5.346105949916628,5.782071932652441,5.466556609084847,5.79202226350561
184,5.410105949916628,5.79202226350561,5.530556609084847,5.78703472199457
185,5.474105949916628,5.79202226350561,5.594556609084847,5.78703472199457
186,5.538105949916628,5.78703472199457,5.658556609084847,5.79202226350561
187,5.602105949916628,5.782071932652441,5.722556609084847,5.782071932652441
188,5.666105949916628,5.79202226350561,5.7865566090848475,5.77221963620943
189,5.730105949916628,5.78703472199457,5.850556609084847,5.77221963620943
190,5.794105949916628,5.78703472199457,5.914556609084847,5.78703472199457
191,5.858105949916628,5.782071932652441,5.978556609084847,5.782071932652441
192,5.922105949916628,5.782071932652441,6.042556609084847,5.78703472199457
193,5.986105949916627,5.78703472199457,6.106556609084847,5.78703472199457
194,6.050105949916627,5.782071932652441,6.170556609084847,5.79202226350561
195,6.1141059499166275,5.782071932652441,6.234556609084847,5.782071932652441
196,6.1781059499166275,5.802072599359111,6.298556609084847,5.777133651011859
197,6.242105949916628,5.78703472199457,6.362556609084847,5.77221963620943
198,6.306105949916628,5.782071932652441,6.426556609084847,5.78703472199457


==> plots/raw_data/old/dpi/profiles_500_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y
0,-7.121367596706842,5.777133651011859,-7.001957870700139,5.782071932652441
1,-7.070367596706842,5.78703472199457,-6.9509578707001385,5.77221963620943
2,-7.019367596706842,5.78703472199457,-6.899957870700138,5.782071932652441
3,-6.968367596706842,5.782071932652441,-6.848957870700138,5.79202226350561
4,-6.917367596706842,5.782071932652441,-6.797957870700138,5.79202226350561
5,-6.8663675967068425,5.782071932652441,-6.746957870700139,5.777133651011859
6,-6.815367596706842,5.782071932652441,-6.695957870700139,5.782071932652441
7,-6.764367596706842,5.782071932652441,-6.644957870700138,5.777133651011859
8,-6.713367596706842,5.782071932652441,-6.593957870700138,5.782071932652441
9,-6.662367596706842,5.78703472199457,-6.542957870700138,5.782071932652441
10,-6.611367596706843,5.797034805329154,-6.491957870700139,5.782071932652441
11,-6.560367596706842,5.78703472199457,-6.440957870700139,5.78703472199457
12,-6.509367596706842,5.79202226350561,-6.3899578707001385,5.78703472199457
13,-6.458367596706842,5.802072599359111,-6.338957870700138,5.78703472199457
14,-6.407367596706842,5.782071932652441,-6.287957870700138,5.797034805329154
15,-6.356367596706842,5.77221963620943,-6.236957870700138,5.782071932652441
16,-6.3053675967068425,5.78703472199457,-6.185957870700139,5.782071932652441
17,-6.254367596706842,5.78703472199457,-6.134957870700139,5.782071932652441
18,-6.203367596706842,5.797034805329154,-6.0839578707001385,5.777133651011859
19,-6.152367596706842,5.79202226350561,-6.032957870700138,5.78703472199457
20,-6.101367596706842,5.782071932652441,-5.981957870700138,5.777133651011859
21,-6.050367596706843,5.78703472199457,-5.930957870700139,5.782071932652441
22,-5.9993675967068425,5.782071932652441,-5.879957870700139,5.782071932652441
23,-5.948367596706842,5.782071932652441,-5.828957870700139,5.782071932652441
24,-5.897367596706842,5.782071932652441,-5.777957870700138,5.79202226350561
25,-5.846367596706842,5.782071932652441,-5.726957870700138,5.78703472199457
26,-5.795367596706842,5.777133651011859,-5.675957870700138,5.79202226350561
27,-5.744367596706843,5.79202226350561,-5.624957870700139,5.777133651011859
28,-5.6933675967068424,5.79202226350561,-5.573957870700139,5.78703472199457
29,-5.642367596706842,5.782071932652441,-5.5229578707001385,5.782071932652441
30,-5.591367596706842,5.777133651011859,-5.471957870700138,5.78703472199457
31,-5.540367596706842,5.777133651011859,-5.420957870700138,5.79202226350561
32,-5.489367596706842,5.77221963620943,-5.369957870700138,5.802072599359111
33,-5.4383675967068426,5.78703472199457,-5.318957870700139,5.79202226350561
34,-5.387367596706842,5.782071932652441,-5.267957870700139,5.777133651011859
35,-5.336367596706842,5.782071932652441,-5.2169578707001385,5.782071932652441
36,-5.285367596706842,5.78703472199457,-5.165957870700138,5.78703472199457
37,-5.234367596706842,5.777133651011859,-5.114957870700138,5.777133651011859
38,-5.183367596706843,5.777133651011859,-5.063957870700139,5.782071932652441
39,-5.1323675967068425,5.777133651011859,-5.012957870700139,5.782071932652441
40,-5.081367596706842,5.802072599359111,-4.961957870700139,5.777133651011859
41,-5.030367596706842,5.853897667223697,-4.9109578707001385,5.797034805329154
42,-4.979367596706842,5.82764944114876,-4.859957870700138,5.797034805329154
43,-4.928367596706842,5.78703472199457,-4.808957870700138,5.777133651011859
44,-4.877367596706843,5.782071932652441,-4.757957870700139,5.777133651011859
45,-4.8263675967068425,5.78703472199457,-4.706957870700139,5.802072599359111
46,-4.775367596706842,5.79202226350561,-4.655957870700139,5.78703472199457
47,-4.724367596706842,5.78703472199457,-4.604957870700138,5.782071932652441
48,-4.673367596706842,5.782071932652441,-4.553957870700138,5.79202226350561
49,-4.622367596706843,5.782071932652441,-4.502957870700139,5.807135901315657
50,-4.571367596706843,5.78703472199457,-4.451957870700139,5.802072599359111
51,-4.520367596706842,5.78703472199457,-4.400957870700139,5.777133651011859
52,-4.469367596706842,5.777133651011859,-4.3499578707001385,5.777133651011859
53,-4.418367596706842,5.782071932652441,-4.298957870700138,5.777133651011859
54,-4.367367596706842,5.78703472199457,-4.247957870700138,5.797034805329154
55,-4.316367596706843,5.78703472199457,-4.196957870700139,5.817340071489899
56,-4.2653675967068425,5.782071932652441,-4.145957870700139,5.807135901315657
57,-4.214367596706842,5.782071932652441,-4.094957870700139,5.782071932652441
58,-4.163367596706842,5.79202226350561,-4.0439578707001385,5.767329650915237
59,-4.112367596706842,5.79202226350561,-3.9929578707001387,5.762463461264065
60,-4.061367596706843,5.802072599359111,-3.9419578707001386,5.762463461264065
61,-4.010367596706843,5.79202226350561,-3.8909578707001384,5.77221963620943
62,-3.9593675967068425,5.79202226350561,-3.8399578707001387,5.78703472199457
63,-3.9083675967068423,5.802072599359111,-3.7889578707001386,5.797034805329154
64,-3.857367596706842,5.78703472199457,-3.7379578707001384,5.802072599359111
65,-3.8063675967068424,5.782071932652441,-3.6869578707001387,5.812224970823129
66,-3.7553675967068423,5.777133651011859,-3.6359578707001385,5.822481470990318
67,-3.7043675967068426,5.79202226350561,-3.584957870700139,5.822481470990318
68,-3.6533675967068424,5.78703472199457,-3.5339578707001387,5.82764944114876
69,-3.6023675967068423,5.78703472199457,-3.4829578707001385,5.822481470990318
70,-3.5513675967068425,5.78703472199457,-3.431957870700139,5.812224970823129
71,-3.5003675967068424,5.797034805329154,-3.3809578707001386,5.807135901315657
72,-3.4493675967068422,5.79202226350561,-3.3299578707001385,5.817340071489899
73,-3.3983675967068425,5.79202226350561,-3.2789578707001388,5.802072599359111
74,-3.3473675967068424,5.79202226350561,-3.2279578707001386,5.797034805329154
75,-3.296367596706842,5.797034805329154,-3.1769578707001385,5.797034805329154
76,-3.2453675967068425,5.78703472199457,-3.1259578707001388,5.797034805329154
77,-3.1943675967068423,5.79202226350561,-3.0749578707001386,5.797034805329154
78,-3.1433675967068426,5.79202226350561,-3.023957870700139,5.807135901315657
79,-3.0923675967068425,5.78703472199457,-2.9729578707001387,5.822481470990318
80,-3.0413675967068423,5.79202226350561,-2.9219578707001386,5.84331555789316
81,-2.9903675967068426,5.79202226350561,-2.870957870700139,5.84331555789316
82,-2.9393675967068424,5.807135901315657,-2.8199578707001387,5.838066202007016
83,-2.8883675967068423,5.802072599359111,-2.7689578707001385,5.82764944114876
84,-2.8373675967068426,5.807135901315657,-2.717957870700139,5.82764944114876
85,-2.7863675967068424,5.807135901315657,-2.6669578707001387,5.84331555789316
86,-2.7353675967068423,5.838066202007016,-2.6159578707001385,5.880853477212225
87,-2.6843675967068426,5.82764944114876,-2.564957870700139,5.87540387244466
88,-2.6333675967068424,5.832844258025864,-2.5139578707001387,5.880853477212225
89,-2.5823675967068422,5.832844258025864,-2.4629578707001385,5.880853477212225
90,-2.5313675967068425,5.832844258025864,-2.411957870700139,5.902953824212891
91,-2.4803675967068424,5.832844258025864,-2.3609578707001386,5.9198556350154945
92,-2.4293675967068427,5.832844258025864,-2.309957870700139,5.937048035555867
93,-2.3783675967068425,5.848592614994003,-2.2589578707001388,5.937048035555867
94,-2.3273675967068423,5.853897667223697,-2.2079578707001386,5.954541193003384
95,-2.2763675967068426,5.87540387244466,-2.156957870700139,5.97234581763689
96,-2.2253675967068425,5.87540387244466,-2.1059578707001387,5.978351841697103
97,-2.1743675967068423,5.8699838049753215,-2.0549578707001386,5.9965894292468835
98,-2.1233675967068426,5.880853477212225,-2.003957870700139,6.008935265069183
99,-2.0723675967068425,5.902953824212891,-1.9529578707001387,6.021435427833414
100,-2.0213675967068423,5.902953824212891,-1.9019578707001388,6.059901708661211
101,-1.9703675967068426,5.902953824212891,-1.8509578707001388,6.073059793238722
102,-1.9193675967068424,5.914189897479817,-1.7999578707001387,6.086393324108187
103,-1.8683675967068425,5.942845153240193,-1.7489578707001388,6.113605887633072
104,-1.8173675967068426,5.9486760735509865,-1.6979578707001388,6.127494999793739
105,-1.7663675967068424,5.984394156153066,-1.6469578707001387,6.134512572452385
106,-1.7153675967068425,5.966375650650387,-1.5959578707001387,6.155865696922954
107,-1.6643675967068425,5.990473202229447,-1.5449578707001388,6.199990501831892
108,-1.6133675967068426,6.021435427833414,-1.4939578707001389,6.222805179598064
109,-1.5623675967068424,6.053387027640017,-1.4429578707001387,6.215142306852495
110,-1.5113675967068425,6.046914513134399,-1.3919578707001388,6.230527225691974
111,-1.4603675967068426,6.1067330083453095,-1.3409578707001388,6.278155274681229
112,-1.4093675967068424,6.1067330083453095,-1.2899578707001387,6.319655005587981
113,-1.3583675967068425,6.120526330477645,-1.2389578707001387,6.319655005587981
114,-1.3073675967068425,6.141579739675477,-1.1879578707001388,6.35414118165915
115,-1.2563675967068426,6.155865696922954,-1.1369578707001389,6.371840758758552
116,-1.2053675967068425,6.199990501831892,-1.0859578707001387,6.362951811341305
117,-1.1543675967068425,6.230527225691974,-1.0349578707001388,6.436379279896123
118,-1.1033675967068426,6.230527225691974,-0.9839578707001388,6.45561064182401
119,-1.0523675967068427,6.262025892751345,-0.9329578707001388,6.445948730912273
120,-1.0013675967068425,6.311216136942116,-0.8819578707001388,6.41751079559174
121,-0.9503675967068426,6.3028478872716,-0.8309578707001388,6.408208402929426
122,-0.8993675967068425,6.311216136942116,-0.7799578707001388,6.436379279896123
123,-0.8483675967068426,6.345407501690396,-0.7289578707001388,6.495219779919056
124,-0.7973675967068425,6.371840758758552,-0.6779578707001388,6.505372151383074
125,-0.7463675967068426,6.426900535941579,-0.6269578707001389,6.465366816769375
126,-0.6953675967068426,6.45561064182401,-0.5759578707001388,6.485169444065555
127,-0.6443675967068426,6.475219113212386,-0.5249578707001389,6.52599143858581
128,-0.5933675967068426,6.45561064182401,-0.47395787070013884,6.536462738453105
129,-0.5423675967068425,6.45561064182401,-0.42295787070013885,6.52599143858581
130,-0.4913675967068426,6.465366816769375,-0.37195787070013886,6.485169444065555
131,-0.4403675967068426,6.547044847783642,-0.32095787070013887,6.45561064182401
132,-0.38936759670684257,6.547044847783642,-0.2699578707001388,6.515628651550263
133,-0.3383675967068426,6.536462738453105,-0.21895787070013886,6.536462738453105
134,-0.2873675967068426,6.495219779919056,-0.16795787070013884,6.536462738453105
135,-0.2363675967068426,6.505372151383074,-0.11695787070013886,6.5577401369003905
136,-0.1853675967068426,6.52599143858581,-0.06595787070013887,6.568551053004605
137,-0.13436759670684262,6.547044847783642,-0.014957870700138869,6.601703260321506
138,-0.08336759670684261,6.547044847783642,0.03604212929986113,6.5577401369003905
139,-0.03236759670684262,6.547044847783642,0.08704212929986113,6.547044847783642
140,0.01863240329315738,6.52599143858581,0.13804212929986112,6.547044847783642
141,0.06963240329315738,6.547044847783642,0.1890421292998611,6.52599143858581
142,0.12063240329315737,6.579480123536796,0.24004212929986113,6.52599143858581
143,0.17163240329315738,6.52599143858581,0.2910421292998611,6.547044847783642
144,0.22263240329315737,6.515628651550263,0.3420421292998611,6.52599143858581
145,0.27363240329315736,6.515628651550263,0.3930421292998611,6.547044847783642
146,0.32463240329315735,6.495219779919056,0.4440421292998611,6.547044847783642
147,0.37563240329315734,6.495219779919056,0.4950421292998611,6.547044847783642
148,0.4266324032931574,6.505372151383074,0.5460421292998611,6.515628651550263
149,0.47763240329315737,6.495219779919056,0.5970421292998611,6.475219113212386
150,0.5286324032931573,6.52599143858581,0.648042129299861,6.485169444065555
151,0.5796324032931573,6.465366816769375,0.6990421292998611,6.495219779919056
152,0.6306324032931574,6.426900535941579,0.7500421292998611,6.505372151383074
153,0.6816324032931573,6.408208402929426,0.8010421292998611,6.485169444065555
154,0.7326324032931574,6.380809428741312,0.8520421292998611,6.445948730912273
155,0.7836324032931573,6.35414118165915,0.903042129299861,6.445948730912273
156,0.8346324032931574,6.32816569525589,0.9540421292998611,6.436379279896123
157,0.8856324032931573,6.32816569525589,1.005042129299861,6.398991747824502
158,0.9366324032931573,6.2945490844569045,1.056042129299861,6.380809428741312
159,0.9876324032931573,6.311216136942116,1.1070421292998611,6.362951811341305
160,1.0386324032931573,6.278155274681229,1.158042129299861,6.362951811341305
161,1.0896324032931572,6.246152543595055,1.209042129299861,6.35414118165915
162,1.1406324032931574,6.222805179598064,1.2600421292998611,6.311216136942116
163,1.1916324032931573,6.230527225691974,1.311042129299861,6.311216136942116
164,1.2426324032931573,6.192499830102735,1.362042129299861,6.262025892751345
165,1.2936324032931572,6.1776847443175935,1.413042129299861,6.254057723102168
166,1.3446324032931574,6.127494999793739,1.464042129299861,6.246152543595055
167,1.3956324032931573,6.113605887633072,1.515042129299861,6.207537707467275
168,1.4466324032931572,6.07970433595739,1.566042129299861,6.1776847443175935
169,1.4976324032931574,6.066459109207369,1.6170421292998611,6.155865696922954
170,1.5486324032931573,6.059901708661211,1.668042129299861,6.134512572452385
171,1.5996324032931573,6.034093824705338,1.719042129299861,6.113605887633072
172,1.6506324032931572,6.021435427833414,1.770042129299861,6.07970433595739
173,1.7016324032931573,6.002743294821262,1.821042129299861,6.059901708661211
174,1.7526324032931573,5.990473202229447,1.872042129299861,6.046914513134399
175,1.8036324032931572,5.960440915130572,1.923042129299861,6.034093824705338
176,1.8546324032931574,5.954541193003384,1.9740421292998611,6.034093824705338
177,1.9056324032931573,5.931284330839117,2.025042129299861,5.9965894292468835
178,1.9566324032931572,5.931284330839117,2.076042129299861,5.984394156153066
179,2.007632403293157,5.9198556350154945,2.127042129299861,5.954541193003384
180,2.0586324032931573,5.908556079761561,2.178042129299861,5.937048035555867
181,2.109632403293157,5.908556079761561,2.229042129299861,5.914189897479817
182,2.160632403293157,5.886332942976851,2.280042129299861,5.914189897479817
183,2.2116324032931574,5.864592956340445,2.331042129299861,5.8973827791634355
184,2.262632403293157,5.8699838049753215,2.382042129299861,5.880853477212225
185,2.3136324032931572,5.864592956340445,2.433042129299861,5.87540387244466
186,2.3646324032931574,5.853897667223697,2.484042129299861,5.8699838049753215
187,2.415632403293157,5.853897667223697,2.535042129299861,5.87540387244466
188,2.4666324032931572,5.84331555789316,2.586042129299861,5.864592956340445
189,2.5176324032931574,5.82764944114876,2.637042129299861,5.859231013199059
190,2.568632403293157,5.817340071489899,2.688042129299861,5.84331555789316
191,2.6196324032931573,5.822481470990318,2.739042129299861,5.84331555789316
192,2.6706324032931574,5.817340071489899,2.790042129299861,5.832844258025864
193,2.721632403293157,5.817340071489899,2.841042129299861,5.82764944114876
194,2.7726324032931573,5.812224970823129,2.892042129299861,5.82764944114876
195,2.823632403293157,5.812224970823129,2.9430421292998608,5.82764944114876
196,2.874632403293157,5.812224970823129,2.994042129299861,5.822481470990318
197,2.9256324032931573,5.807135901315657,3.045042129299861,5.812224970823129
198,2.976632403293157,5.817340071489899,3.096042129299861,5.812224970823129
199,3.027632403293157,5.807135901315657,3.147042129299861,5.812224970823129
200,3.0786324032931573,5.807135901315657,3.198042129299861,5.817340071489899
201,3.129632403293157,5.802072599359111,3.249042129299861,5.802072599359111
202,3.180632403293157,5.79202226350561,3.300042129299861,5.802072599359111
203,3.2316324032931574,5.797034805329154,3.351042129299861,5.802072599359111
204,3.282632403293157,5.802072599359111,3.402042129299861,5.807135901315657
205,3.3336324032931572,5.802072599359111,3.453042129299861,5.802072599359111
206,3.384632403293157,5.78703472199457,3.5040421292998607,5.79202226350561
207,3.435632403293157,5.78703472199457,3.555042129299861,5.812224970823129
208,3.4866324032931573,5.79202226350561,3.606042129299861,5.82764944114876
209,3.537632403293157,5.79202226350561,3.6570421292998607,5.802072599359111
210,3.588632403293157,5.79202226350561,3.708042129299861,5.802072599359111
211,3.6396324032931573,5.797034805329154,3.759042129299861,5.79202226350561
212,3.690632403293157,5.78703472199457,3.8100421292998607,5.782071932652441
213,3.741632403293157,5.78703472199457,3.861042129299861,5.797034805329154
214,3.7926324032931573,5.79202226350561,3.912042129299861,5.802072599359111
215,3.843632403293157,5.79202226350561,3.9630421292998608,5.79202226350561
216,3.894632403293157,5.777133651011859,4.0140421292998605,5.77221963620943
217,3.9456324032931573,5.79202226350561,4.065042129299861,5.79202226350561
218,3.996632403293157,5.782071932652441,4.116042129299861,5.79202226350561
219,4.047632403293157,5.78703472199457,4.167042129299861,5.79202226350561
220,4.098632403293157,5.802072599359111,4.218042129299861,5.78703472199457
221,4.1496324032931575,5.78703472199457,4.269042129299861,5.797034805329154
222,4.200632403293157,5.797034805329154,4.3200421292998605,5.79202226350561
223,4.251632403293157,5.782071932652441,4.371042129299861,5.782071932652441
224,4.302632403293157,5.782071932652441,4.422042129299861,5.78703472199457
225,4.353632403293157,5.782071932652441,4.473042129299861,5.79202226350561
226,4.404632403293157,5.782071932652441,4.524042129299861,5.797034805329154
227,4.455632403293157,5.78703472199457,4.57504212929986,5.802072599359111
228,4.506632403293157,5.78703472199457,4.626042129299861,5.79202226350561
229,4.557632403293157,5.78703472199457,4.677042129299861,5.79202226350561
230,4.608632403293157,5.79202226350561,4.728042129299861,5.78703472199457
231,4.659632403293157,5.797034805329154,4.779042129299861,5.802072599359111
232,4.7106324032931575,5.782071932652441,4.830042129299861,5.79202226350561
233,4.761632403293157,5.782071932652441,4.8810421292998605,5.78703472199457
234,4.812632403293157,5.79202226350561,4.932042129299861,5.782071932652441
235,4.863632403293157,5.802072599359111,4.983042129299861,5.79202226350561
236,4.914632403293157,5.802072599359111,5.034042129299861,5.777133651011859
237,4.965632403293157,5.782071932652441,5.085042129299861,5.79202226350561
238,5.016632403293157,5.782071932652441,5.13604212929986,5.78703472199457
239,5.067632403293157,5.782071932652441,5.1870421292998605,5.78703472199457
240,5.118632403293157,5.78703472199457,5.238042129299861,5.78703472199457
241,5.169632403293157,5.782071932652441,5.289042129299861,5.782071932652441
242,5.220632403293157,5.777133651011859,5.340042129299861,5.79202226350561
243,5.271632403293157,5.782071932652441,5.391042129299861,5.78703472199457
244,5.322632403293157,5.782071932652441,5.44204212929986,5.78703472199457
245,5.373632403293157,5.79202226350561,5.493042129299861,5.777133651011859
246,5.424632403293157,5.78703472199457,5.544042129299861,5.78703472199457
247,5.475632403293157,5.79202226350561,5.595042129299861,5.782071932652441
248,5.526632403293157,5.78703472199457,5.646042129299861,5.79202226350561
249,5.5776324032931575,5.782071932652441,5.697042129299861,5.79202226350561
250,5.628632403293157,5.78703472199457,5.7480421292998605,5.782071932652441
251,5.679632403293157,5.79202226350561,5.799042129299861,5.77221963620943
252,5.730632403293157,5.78703472199457,5.850042129299861,5.782071932652441
253,5.781632403293157,5.78703472199457,5.901042129299861,5.79202226350561
254,5.832632403293157,5.782071932652441,5.952042129299861,5.782071932652441
255,5.883632403293157,5.777133651011859,6.00304212929986,5.78703472199457
256,5.934632403293157,5.782071932652441,6.0540421292998605,5.79202226350561
257,5.985632403293157,5.782071932652441,6.105042129299861,5.79202226350561
258,6.036632403293157,5.782071932652441,6.156042129299861,5.78703472199457
259,6.087632403293157,5.782071932652441,6.207042129299861,5.777133651011859
260,6.138632403293157,5.797034805329154,6.258042129299861,5.777133651011859
261,6.189632403293157,5.79202226350561,6.30904212929986,5.777133651011859
262,6.240632403293157,5.782071932652441,6.360042129299861,5.782071932652441
263,6.291632403293157,5.782071932652441,6.411042129299861,5.78703472199457
264,6.342632403293157,5.782071932652441,6.462042129299861,5.78703472199457
265,6.393632403293157,5.782071932652441,6.513042129299861,5.782071932652441
266,6.444632403293157,5.78703472199457,6.56404212929986,5.78703472199457
267,6.495632403293157,5.78703472199457,6.6150421292998605,5.777133651011859
268,6.546632403293157,5.777133651011859,6.666042129299861,5.777133651011859
269,6.597632403293157,5.777133651011859,6.717042129299861,5.782071932652441
270,6.648632403293157,5.777133651011859,6.768042129299861,5.782071932652441
271,6.699632403293157,5.777133651011859,6.819042129299861,5.78703472199457
272,6.750632403293157,5.782071932652441,6.87004212929986,5.78703472199457
273,6.801632403293157,5.777133651011859,6.9210421292998605,5.79202226350561
274,6.852632403293157,5.782071932652441,6.972042129299861,5.782071932652441
275,6.903632403293157,5.79202226350561,7.023042129299861,5.78703472199457
276,6.954632403293157,5.777133651011859,7.074042129299861,5.782071932652441
277,7.0056324032931565,5.78703472199457,7.12504212929986,5.777133651011859
278,7.056632403293157,5.78703472199457,7.17604212929986,5.782071932652441


==> plots/raw_data/old/dpi/profiles_600_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y
0,-7.131239821907473,5.77221963620943,-7.20223694255357,5.966375650650387
1,-7.089239821907473,5.77221963620943,-7.160236942553571,5.78703472199457
2,-7.047239821907472,5.797034805329154,-7.11823694255357,5.848592614994003
3,-7.005239821907472,5.782071932652441,-7.07623694255357,5.807135901315657
4,-6.9632398219074725,5.77221963620943,-7.03423694255357,5.77221963620943
5,-6.921239821907473,5.782071932652441,-6.99223694255357,5.777133651011859
6,-6.879239821907473,5.78703472199457,-6.950236942553571,5.777133651011859
7,-6.837239821907472,5.79202226350561,-6.90823694255357,5.777133651011859
8,-6.795239821907472,5.797034805329154,-6.86623694255357,5.767329650915237
9,-6.7532398219074725,5.782071932652441,-6.82423694255357,5.777133651011859
10,-6.711239821907473,5.782071932652441,-6.7822369425535705,5.782071932652441
11,-6.669239821907473,5.782071932652441,-6.74023694255357,5.78703472199457
12,-6.627239821907472,5.78703472199457,-6.69823694255357,5.78703472199457
13,-6.585239821907472,5.77221963620943,-6.65623694255357,5.767329650915237
14,-6.5432398219074726,5.777133651011859,-6.61423694255357,5.777133651011859
15,-6.501239821907473,5.797034805329154,-6.5722369425535705,5.77221963620943
16,-6.459239821907472,5.79202226350561,-6.53023694255357,5.777133651011859
17,-6.417239821907472,5.78703472199457,-6.48823694255357,5.782071932652441
18,-6.375239821907472,5.78703472199457,-6.44623694255357,5.77221963620943
19,-6.333239821907473,5.79202226350561,-6.40423694255357,5.78703472199457
20,-6.291239821907473,5.782071932652441,-6.3622369425535705,5.78703472199457
21,-6.249239821907472,5.79202226350561,-6.32023694255357,5.78703472199457
22,-6.207239821907472,5.782071932652441,-6.27823694255357,5.777133651011859
23,-6.165239821907472,5.78703472199457,-6.23623694255357,5.802072599359111
24,-6.123239821907473,5.782071932652441,-6.19423694255357,5.79202226350561
25,-6.081239821907473,5.767329650915237,-6.152236942553571,5.777133651011859
26,-6.039239821907472,5.777133651011859,-6.11023694255357,5.782071932652441
27,-5.997239821907472,5.782071932652441,-6.06823694255357,5.78703472199457
28,-5.9552398219074725,5.777133651011859,-6.02623694255357,5.767329650915237
29,-5.913239821907473,5.78703472199457,-5.98423694255357,5.777133651011859
30,-5.871239821907473,5.797034805329154,-5.94223694255357,5.782071932652441
31,-5.829239821907472,5.79202226350561,-5.90023694255357,5.782071932652441
32,-5.787239821907472,5.79202226350561,-5.85823694255357,5.77221963620943
33,-5.7452398219074725,5.78703472199457,-5.81623694255357,5.777133651011859
34,-5.703239821907473,5.782071932652441,-5.7742369425535705,5.782071932652441
35,-5.661239821907472,5.79202226350561,-5.73223694255357,5.782071932652441
36,-5.619239821907472,5.79202226350561,-5.69023694255357,5.797034805329154
37,-5.577239821907472,5.78703472199457,-5.64823694255357,5.782071932652441
38,-5.5352398219074725,5.777133651011859,-5.60623694255357,5.78703472199457
39,-5.493239821907473,5.78703472199457,-5.5642369425535705,5.777133651011859
40,-5.451239821907472,5.78703472199457,-5.52223694255357,5.782071932652441
41,-5.409239821907472,5.78703472199457,-5.48023694255357,5.78703472199457
42,-5.367239821907472,5.777133651011859,-5.43823694255357,5.782071932652441
43,-5.325239821907473,5.782071932652441,-5.39623694255357,5.782071932652441
44,-5.283239821907473,5.802072599359111,-5.3542369425535705,5.802072599359111
45,-5.241239821907472,5.797034805329154,-5.31223694255357,5.807135901315657
46,-5.199239821907472,5.79202226350561,-5.27023694255357,5.79202226350561
47,-5.157239821907472,5.79202226350561,-5.22823694255357,5.78703472199457
48,-5.115239821907473,5.78703472199457,-5.18623694255357,5.762463461264065
49,-5.073239821907473,5.797034805329154,-5.14423694255357,5.782071932652441
50,-5.031239821907472,5.78703472199457,-5.10223694255357,5.782071932652441
51,-4.989239821907472,5.78703472199457,-5.06023694255357,5.782071932652441
52,-4.9472398219074725,5.782071932652441,-5.01823694255357,5.777133651011859
53,-4.905239821907473,5.78703472199457,-4.97623694255357,5.78703472199457
54,-4.863239821907472,5.78703472199457,-4.93423694255357,5.782071932652441
55,-4.821239821907472,5.782071932652441,-4.89223694255357,5.77221963620943
56,-4.779239821907472,5.77221963620943,-4.85023694255357,5.79202226350561
57,-4.7372398219074725,5.79202226350561,-4.80823694255357,5.797034805329154
58,-4.695239821907473,5.782071932652441,-4.76623694255357,5.782071932652441
59,-4.653239821907472,5.78703472199457,-4.72423694255357,5.77221963620943
60,-4.611239821907472,5.797034805329154,-4.68223694255357,5.782071932652441
61,-4.569239821907472,5.79202226350561,-4.64023694255357,5.807135901315657
62,-4.5272398219074725,5.79202226350561,-4.59823694255357,5.78703472199457
63,-4.485239821907473,5.78703472199457,-4.55623694255357,5.777133651011859
64,-4.443239821907472,5.79202226350561,-4.51423694255357,5.782071932652441
65,-4.401239821907472,5.79202226350561,-4.47223694255357,5.797034805329154
66,-4.359239821907472,5.79202226350561,-4.43023694255357,5.817340071489899
67,-4.317239821907473,5.79202226350561,-4.38823694255357,5.802072599359111
68,-4.275239821907472,5.78703472199457,-4.34623694255357,5.777133651011859
69,-4.233239821907472,5.797034805329154,-4.30423694255357,5.777133651011859
70,-4.191239821907472,5.78703472199457,-4.26223694255357,5.777133651011859
71,-4.149239821907472,5.797034805329154,-4.22023694255357,5.782071932652441
72,-4.107239821907473,5.78703472199457,-4.17823694255357,5.812224970823129
73,-4.065239821907472,5.777133651011859,-4.13623694255357,5.817340071489899
74,-4.023239821907472,5.782071932652441,-4.09423694255357,5.812224970823129
75,-3.9812398219074723,5.79202226350561,-4.05223694255357,5.777133651011859
76,-3.9392398219074725,5.797034805329154,-4.01023694255357,5.782071932652441
77,-3.897239821907472,5.797034805329154,-3.96823694255357,5.762463461264065
78,-3.8552398219074724,5.782071932652441,-3.92623694255357,5.767329650915237
79,-3.813239821907472,5.78703472199457,-3.88423694255357,5.762463461264065
80,-3.7712398219074723,5.807135901315657,-3.84223694255357,5.767329650915237
81,-3.7292398219074725,5.797034805329154,-3.80023694255357,5.777133651011859
82,-3.6872398219074722,5.777133651011859,-3.75823694255357,5.78703472199457
83,-3.6452398219074724,5.77221963620943,-3.71623694255357,5.797034805329154
84,-3.603239821907472,5.777133651011859,-3.67423694255357,5.797034805329154
85,-3.5612398219074723,5.78703472199457,-3.63223694255357,5.812224970823129
86,-3.519239821907472,5.797034805329154,-3.59023694255357,5.817340071489899
87,-3.4772398219074723,5.79202226350561,-3.54823694255357,5.807135901315657
88,-3.4352398219074725,5.807135901315657,-3.5062369425535698,5.822481470990318
89,-3.393239821907472,5.807135901315657,-3.46423694255357,5.82764944114876
90,-3.3512398219074724,5.807135901315657,-3.42223694255357,5.807135901315657
91,-3.309239821907472,5.802072599359111,-3.38023694255357,5.802072599359111
92,-3.2672398219074723,5.802072599359111,-3.33823694255357,5.79202226350561
93,-3.225239821907472,5.79202226350561,-3.29623694255357,5.797034805329154
94,-3.1832398219074722,5.79202226350561,-3.25423694255357,5.79202226350561
95,-3.1412398219074724,5.79202226350561,-3.2122369425535697,5.782071932652441
96,-3.099239821907472,5.807135901315657,-3.17023694255357,5.78703472199457
97,-3.0572398219074723,5.802072599359111,-3.12823694255357,5.797034805329154
98,-3.015239821907472,5.807135901315657,-3.08623694255357,5.797034805329154
99,-2.9732398219074723,5.802072599359111,-3.04423694255357,5.812224970823129
100,-2.931239821907472,5.797034805329154,-3.0022369425535698,5.822481470990318
101,-2.889239821907472,5.797034805329154,-2.96023694255357,5.838066202007016
102,-2.8472398219074724,5.807135901315657,-2.91823694255357,5.832844258025864
103,-2.805239821907472,5.802072599359111,-2.87623694255357,5.832844258025864
104,-2.7632398219074723,5.802072599359111,-2.83423694255357,5.812224970823129
105,-2.721239821907472,5.802072599359111,-2.79223694255357,5.817340071489899
106,-2.6792398219074722,5.802072599359111,-2.75023694255357,5.82764944114876
107,-2.6372398219074724,5.812224970823129,-2.7082369425535697,5.82764944114876
108,-2.595239821907472,5.832844258025864,-2.66623694255357,5.864592956340445
109,-2.5532398219074723,5.822481470990318,-2.62423694255357,5.8699838049753215
110,-2.511239821907472,5.817340071489899,-2.58223694255357,5.87540387244466
111,-2.4692398219074723,5.82764944114876,-2.54023694255357,5.853897667223697
112,-2.427239821907472,5.84331555789316,-2.4982369425535698,5.8699838049753215
113,-2.385239821907472,5.84331555789316,-2.45623694255357,5.89184259878782
114,-2.3432398219074724,5.838066202007016,-2.4142369425535697,5.914189897479817
115,-2.301239821907472,5.853897667223697,-2.37223694255357,5.914189897479817
116,-2.2592398219074723,5.853897667223697,-2.33023694255357,5.8973827791634355
117,-2.217239821907472,5.859231013199059,-2.28823694255357,5.9198556350154945
118,-2.1752398219074722,5.864592956340445,-2.24623694255357,5.9486760735509865
119,-2.133239821907472,5.8699838049753215,-2.2042369425535697,5.9486760735509865
120,-2.091239821907472,5.8973827791634355,-2.16223694255357,5.960440915130572
121,-2.0492398219074723,5.902953824212891,-2.12023694255357,5.960440915130572
122,-2.007239821907472,5.902953824212891,-2.07823694255357,5.990473202229447
123,-1.9652398219074723,5.902953824212891,-2.03623694255357,5.990473202229447
124,-1.9232398219074722,5.931284330839117,-1.99423694255357,5.984394156153066
125,-1.8812398219074722,5.9486760735509865,-1.95223694255357,6.015165814819819
126,-1.8392398219074721,5.9486760735509865,-1.91023694255357,6.046914513134399
127,-1.7972398219074721,5.954541193003384,-1.8682369425535699,6.053387027640017
128,-1.755239821907472,5.966375650650387,-1.8262369425535698,6.073059793238722
129,-1.7132398219074723,6.008935265069183,-1.7842369425535698,6.093127356289531
130,-1.6712398219074722,6.046914513134399,-1.7422369425535698,6.07970433595739
131,-1.6292398219074722,6.021435427833414,-1.70023694255357,6.148697207444341
132,-1.5872398219074721,6.015165814819819,-1.65823694255357,6.120526330477645
133,-1.545239821907472,6.027744597026679,-1.6162369425535699,6.141579739675477
134,-1.503239821907472,6.059901708661211,-1.5742369425535698,6.148697207444341
135,-1.461239821907472,6.073059793238722,-1.5322369425535698,6.192499830102735
136,-1.4192398219074722,6.059901708661211,-1.4902369425535698,6.222805179598064
137,-1.3772398219074722,6.1067330083453095,-1.44823694255357,6.230527225691974
138,-1.3352398219074721,6.127494999793739,-1.40623694255357,6.207537707467275
139,-1.293239821907472,6.215142306852495,-1.3642369425535699,6.222805179598064
140,-1.251239821907472,6.238309366134029,-1.3222369425535698,6.270058064448609
141,-1.209239821907472,6.230527225691974,-1.2802369425535698,6.319655005587981
142,-1.1672398219074722,6.230527225691974,-1.2382369425535698,6.32816569525589
143,-1.1252398219074722,6.185064851615216,-1.1962369425535697,6.319655005587981
144,-1.0832398219074721,6.222805179598064,-1.15423694255357,6.362951811341305
145,-1.041239821907472,6.286318585320389,-1.1122369425535699,6.398991747824502
146,-0.9992398219074721,6.254057723102168,-1.0702369425535698,6.362951811341305
147,-0.9572398219074721,6.278155274681229,-1.0282369425535698,6.45561064182401
148,-0.9152398219074721,6.319655005587981,-0.9862369425535699,6.436379279896123
149,-0.8732398219074721,6.380809428741312,-0.9442369425535698,6.505372151383074
150,-0.8312398219074721,6.398991747824502,-0.9022369425535698,6.445948730912273
151,-0.7892398219074721,6.319655005587981,-0.8602369425535698,6.41751079559174
152,-0.7472398219074721,6.389859264261229,-0.8182369425535698,6.398991747824502
153,-0.7052398219074721,6.426900535941579,-0.7762369425535698,6.436379279896123
154,-0.6632398219074721,6.445948730912273,-0.7342369425535697,6.445948730912273
155,-0.6212398219074721,6.45561064182401,-0.6922369425535698,6.579480123536796
156,-0.579239821907472,6.45561064182401,-0.6502369425535698,6.465366816769375
157,-0.5372398219074721,6.485169444065555,-0.6082369425535697,6.465366816769375
158,-0.49523982190747207,6.495219779919056,-0.5662369425535698,6.495219779919056
159,-0.4532398219074721,6.436379279896123,-0.5242369425535698,6.52599143858581
160,-0.41123982190747205,6.465366816769375,-0.4822369425535698,6.515628651550263
161,-0.36923982190747207,6.52599143858581,-0.44023694255356977,6.5577401369003905
162,-0.3272398219074721,6.465366816769375,-0.3982369425535698,6.52599143858581
163,-0.28523982190747205,6.536462738453105,-0.35623694255356975,6.485169444065555
164,-0.24323982190747206,6.579480123536796,-0.31423694255356976,6.436379279896123
165,-0.20123982190747206,6.590529959723381,-0.2722369425535698,6.505372151383074
166,-0.15923982190747205,6.568551053004605,-0.23023694255356977,6.515628651550263
167,-0.11723982190747205,6.495219779919056,-0.18823694255356976,6.515628651550263
168,-0.07523982190747205,6.536462738453105,-0.14623694255356975,6.5577401369003905
169,-0.03323982190747205,6.568551053004605,-0.10423694255356976,6.568551053004605
170,0.008760178092527953,6.5577401369003905,-0.06223694255356975,6.601703260321506
171,0.050760178092527954,6.52599143858581,-0.02023694255356975,6.6359923338001385
172,0.09276017809252796,6.568551053004605,0.021763057446430253,6.579480123536796
173,0.13476017809252797,6.5577401369003905,0.06376305744643025,6.5577401369003905
174,0.17676017809252798,6.505372151383074,0.10576305744643026,6.547044847783642
175,0.21876017809252796,6.485169444065555,0.14776305744643026,6.579480123536796
176,0.260760178092528,6.495219779919056,0.18976305744643027,6.536462738453105
177,0.302760178092528,6.505372151383074,0.23176305744643028,6.505372151383074
178,0.34476017809252796,6.495219779919056,0.27376305744643026,6.52599143858581
179,0.386760178092528,6.495219779919056,0.3157630574464303,6.5577401369003905
180,0.428760178092528,6.485169444065555,0.3577630574464303,6.536462738453105
181,0.47076017809252796,6.45561064182401,0.39976305744643026,6.568551053004605
182,0.5127601780925279,6.485169444065555,0.4417630574464303,6.547044847783642
183,0.554760178092528,6.485169444065555,0.4837630574464303,6.515628651550263
184,0.596760178092528,6.45561064182401,0.5257630574464303,6.5577401369003905
185,0.6387601780925279,6.408208402929426,0.5677630574464303,6.41751079559174
186,0.680760178092528,6.436379279896123,0.6097630574464303,6.465366816769375
187,0.722760178092528,6.426900535941579,0.6517630574464303,6.485169444065555
188,0.764760178092528,6.445948730912273,0.6937630574464303,6.495219779919056
189,0.806760178092528,6.35414118165915,0.7357630574464303,6.495219779919056
190,0.848760178092528,6.32816569525589,0.7777630574464303,6.495219779919056
191,0.890760178092528,6.362951811341305,0.8197630574464303,6.436379279896123
192,0.932760178092528,6.319655005587981,0.8617630574464303,6.436379279896123
193,0.974760178092528,6.3028478872716,0.9037630574464303,6.465366816769375
194,1.016760178092528,6.270058064448609,0.9457630574464303,6.436379279896123
195,1.058760178092528,6.2945490844569045,0.9877630574464303,6.398991747824502
196,1.100760178092528,6.254057723102168,1.0297630574464303,6.398991747824502
197,1.142760178092528,6.207537707467275,1.0717630574464303,6.362951811341305
198,1.184760178092528,6.207537707467275,1.1137630574464303,6.380809428741312
199,1.2267601780925281,6.185064851615216,1.1557630574464304,6.35414118165915
200,1.268760178092528,6.148697207444341,1.1977630574464304,6.362951811341305
201,1.310760178092528,6.141579739675477,1.2397630574464302,6.319655005587981
202,1.352760178092528,6.155865696922954,1.2817630574464303,6.319655005587981
203,1.394760178092528,6.141579739675477,1.3237630574464303,6.262025892751345
204,1.436760178092528,6.113605887633072,1.3657630574464303,6.238309366134029
205,1.4787601780925281,6.086393324108187,1.4077630574464304,6.270058064448609
206,1.520760178092528,6.053387027640017,1.4497630574464304,6.238309366134029
207,1.562760178092528,6.034093824705338,1.4917630574464305,6.230527225691974
208,1.604760178092528,6.034093824705338,1.5337630574464303,6.185064851615216
209,1.646760178092528,6.002743294821262,1.5757630574464303,6.207537707467275
210,1.688760178092528,5.984394156153066,1.6177630574464303,6.148697207444341
211,1.7307601780925281,5.97234581763689,1.6597630574464304,6.134512572452385
212,1.7727601780925282,5.966375650650387,1.7017630574464304,6.1067330083453095
213,1.814760178092528,5.954541193003384,1.7437630574464305,6.093127356289531
214,1.856760178092528,5.925553656130132,1.7857630574464303,6.066459109207369
215,1.898760178092528,5.9486760735509865,1.8277630574464303,6.073059793238722
216,1.940760178092528,5.902953824212891,1.8697630574464303,6.027744597026679
217,1.9827601780925281,5.89184259878782,1.9117630574464304,6.021435427833414
218,2.024760178092528,5.880853477212225,1.9537630574464304,6.034093824705338
219,2.066760178092528,5.89184259878782,1.9957630574464305,5.9965894292468835
220,2.108760178092528,5.89184259878782,2.0377630574464303,6.002743294821262
221,2.1507601780925283,5.8699838049753215,2.0797630574464305,5.97234581763689
222,2.192760178092528,5.864592956340445,2.1217630574464303,5.960440915130572
223,2.234760178092528,5.859231013199059,2.1637630574464306,5.937048035555867
224,2.276760178092528,5.8699838049753215,2.2057630574464304,5.908556079761561
225,2.318760178092528,5.859231013199059,2.2477630574464302,5.908556079761561
226,2.3607601780925282,5.853897667223697,2.2897630574464305,5.89184259878782
227,2.402760178092528,5.84331555789316,2.3317630574464303,5.89184259878782
228,2.4447601780925283,5.832844258025864,2.3737630574464306,5.87540387244466
229,2.486760178092528,5.817340071489899,2.4157630574464304,5.8699838049753215
230,2.528760178092528,5.817340071489899,2.45776305744643,5.864592956340445
231,2.570760178092528,5.822481470990318,2.4997630574464305,5.87540387244466
232,2.612760178092528,5.812224970823129,2.5417630574464303,5.8699838049753215
233,2.6547601780925283,5.822481470990318,2.5837630574464305,5.864592956340445
234,2.696760178092528,5.82764944114876,2.6257630574464303,5.864592956340445
235,2.738760178092528,5.812224970823129,2.6677630574464306,5.832844258025864
236,2.780760178092528,5.807135901315657,2.7097630574464304,5.848592614994003
237,2.822760178092528,5.812224970823129,2.7517630574464302,5.848592614994003
238,2.8647601780925283,5.822481470990318,2.7937630574464305,5.822481470990318
239,2.906760178092528,5.802072599359111,2.8357630574464303,5.838066202007016
240,2.9487601780925283,5.797034805329154,2.8777630574464306,5.822481470990318
241,2.990760178092528,5.802072599359111,2.9197630574464304,5.832844258025864
242,3.032760178092528,5.79202226350561,2.9617630574464306,5.812224970823129
243,3.074760178092528,5.807135901315657,3.0037630574464305,5.807135901315657
244,3.116760178092528,5.802072599359111,3.0457630574464303,5.802072599359111
245,3.1587601780925283,5.802072599359111,3.0877630574464305,5.822481470990318
246,3.200760178092528,5.797034805329154,3.1297630574464304,5.802072599359111
247,3.2427601780925284,5.78703472199457,3.1717630574464306,5.82764944114876
248,3.284760178092528,5.802072599359111,3.2137630574464304,5.802072599359111
249,3.326760178092528,5.802072599359111,3.2557630574464302,5.807135901315657
250,3.3687601780925283,5.79202226350561,3.2977630574464305,5.797034805329154
251,3.410760178092528,5.797034805329154,3.3397630574464303,5.802072599359111
252,3.4527601780925283,5.78703472199457,3.3817630574464306,5.812224970823129
253,3.494760178092528,5.782071932652441,3.4237630574464304,5.79202226350561
254,3.536760178092528,5.77221963620943,3.4657630574464307,5.79202226350561
255,3.578760178092528,5.77221963620943,3.5077630574464305,5.807135901315657
256,3.620760178092528,5.782071932652441,3.5497630574464303,5.84331555789316
257,3.6627601780925283,5.78703472199457,3.5917630574464305,5.807135901315657
258,3.704760178092528,5.79202226350561,3.6337630574464304,5.79202226350561
259,3.7467601780925284,5.79202226350561,3.6757630574464306,5.807135901315657
260,3.788760178092528,5.782071932652441,3.7177630574464304,5.79202226350561
261,3.830760178092528,5.782071932652441,3.7597630574464307,5.777133651011859
262,3.8727601780925283,5.78703472199457,3.8017630574464305,5.797034805329154
263,3.914760178092528,5.78703472199457,3.8437630574464303,5.802072599359111
264,3.9567601780925283,5.79202226350561,3.8857630574464306,5.802072599359111
265,3.998760178092528,5.79202226350561,3.9277630574464304,5.782071932652441
266,4.040760178092528,5.79202226350561,3.9697630574464307,5.767329650915237
267,4.082760178092528,5.79202226350561,4.011763057446431,5.79202226350561
268,4.1247601780925285,5.79202226350561,4.053763057446431,5.79202226350561
269,4.166760178092528,5.782071932652441,4.0957630574464305,5.782071932652441
270,4.208760178092528,5.78703472199457,4.13776305744643,5.797034805329154
271,4.250760178092528,5.79202226350561,4.17976305744643,5.78703472199457
272,4.292760178092529,5.782071932652441,4.221763057446431,5.797034805329154
273,4.3347601780925284,5.79202226350561,4.263763057446431,5.78703472199457
274,4.376760178092528,5.78703472199457,4.3057630574464305,5.77221963620943
275,4.418760178092528,5.777133651011859,4.34776305744643,5.782071932652441
276,4.460760178092528,5.777133651011859,4.38976305744643,5.79202226350561
277,4.502760178092529,5.79202226350561,4.431763057446431,5.78703472199457
278,4.544760178092528,5.782071932652441,4.473763057446431,5.79202226350561
279,4.586760178092528,5.767329650915237,4.5157630574464305,5.807135901315657
280,4.628760178092528,5.78703472199457,4.55776305744643,5.797034805329154
281,4.670760178092528,5.78703472199457,4.59976305744643,5.79202226350561
282,4.712760178092529,5.79202226350561,4.641763057446431,5.782071932652441
283,4.754760178092528,5.782071932652441,4.683763057446431,5.78703472199457
284,4.796760178092528,5.79202226350561,4.72576305744643,5.807135901315657
285,4.838760178092528,5.777133651011859,4.76776305744643,5.79202226350561
286,4.880760178092528,5.78703472199457,4.809763057446431,5.777133651011859
287,4.9227601780925285,5.782071932652441,4.851763057446431,5.782071932652441
288,4.964760178092528,5.77221963620943,4.893763057446431,5.782071932652441
289,5.006760178092528,5.777133651011859,4.93576305744643,5.78703472199457
290,5.048760178092528,5.767329650915237,4.97776305744643,5.77221963620943
291,5.090760178092529,5.77221963620943,5.019763057446431,5.782071932652441
292,5.1327601780925285,5.78703472199457,5.061763057446431,5.79202226350561
293,5.174760178092528,5.782071932652441,5.1037630574464306,5.777133651011859
294,5.216760178092528,5.78703472199457,5.14576305744643,5.78703472199457
295,5.258760178092528,5.78703472199457,5.18776305744643,5.782071932652441
296,5.300760178092529,5.782071932652441,5.229763057446431,5.77221963620943
297,5.3427601780925285,5.782071932652441,5.271763057446431,5.78703472199457
298,5.384760178092528,5.78703472199457,5.3137630574464305,5.782071932652441
299,5.426760178092528,5.782071932652441,5.35576305744643,5.78703472199457
300,5.468760178092528,5.79202226350561,5.39776305744643,5.78703472199457
301,5.510760178092529,5.797034805329154,5.439763057446431,5.77221963620943
302,5.552760178092528,5.79202226350561,5.481763057446431,5.777133651011859
303,5.594760178092528,5.78703472199457,5.5237630574464305,5.782071932652441
304,5.636760178092528,5.782071932652441,5.56576305744643,5.78703472199457
305,5.678760178092528,5.782071932652441,5.607763057446431,5.807135901315657
306,5.720760178092529,5.777133651011859,5.649763057446431,5.777133651011859
307,5.762760178092528,5.782071932652441,5.691763057446431,5.77221963620943
308,5.804760178092528,5.777133651011859,5.7337630574464304,5.77221963620943
309,5.846760178092528,5.78703472199457,5.77576305744643,5.77221963620943
310,5.888760178092529,5.78703472199457,5.817763057446431,5.797034805329154
311,5.9307601780925285,5.78703472199457,5.859763057446431,5.782071932652441
312,5.972760178092528,5.77221963620943,5.901763057446431,5.777133651011859
313,6.014760178092528,5.78703472199457,5.94376305744643,5.78703472199457
314,6.056760178092528,5.782071932652441,5.98576305744643,5.79202226350561
315,6.098760178092529,5.79202226350561,6.027763057446431,5.78703472199457
316,6.1407601780925285,5.78703472199457,6.069763057446431,5.797034805329154
317,6.182760178092528,5.782071932652441,6.111763057446431,5.782071932652441
318,6.224760178092528,5.777133651011859,6.15376305744643,5.77221963620943
319,6.266760178092528,5.78703472199457,6.195763057446431,5.777133651011859
320,6.308760178092529,5.782071932652441,6.237763057446431,5.77221963620943
321,6.3507601780925285,5.79202226350561,6.279763057446431,5.77221963620943
322,6.392760178092528,5.777133651011859,6.3217630574464305,5.78703472199457
323,6.434760178092528,5.777133651011859,6.36376305744643,5.79202226350561
324,6.476760178092529,5.782071932652441,6.405763057446431,5.78703472199457
325,6.518760178092529,5.77221963620943,6.447763057446431,5.777133651011859
326,6.560760178092528,5.777133651011859,6.489763057446431,5.78703472199457
327,6.602760178092528,5.782071932652441,6.5317630574464305,5.77221963620943
328,6.644760178092528,5.78703472199457,6.57376305744643,5.77221963620943
329,6.686760178092529,5.782071932652441,6.615763057446431,5.767329650915237
330,6.728760178092529,5.782071932652441,6.657763057446431,5.782071932652441
331,6.770760178092528,5.78703472199457,6.699763057446431,5.777133651011859
332,6.812760178092528,5.79202226350561,6.7417630574464305,5.78703472199457
333,6.854760178092528,5.777133651011859,6.78376305744643,5.79202226350561
334,6.896760178092529,5.782071932652441,6.825763057446431,5.79202226350561
335,6.9387601780925285,5.78703472199457,6.867763057446431,5.782071932652441
336,6.980760178092528,5.797034805329154,6.909763057446431,5.782071932652441
337,7.022760178092528,5.78703472199457,6.95176305744643,5.78703472199457
338,7.064760178092528,5.802072599359111,6.993763057446431,5.777133651011859


==> plots/raw_data/old/dpi/profiles_700_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y
0,-6.816988722598304,5.797034805329154,-6.8924397531364106,5.767329650915237
1,-6.7809887225983045,5.797034805329154,-6.856439753136411,5.777133651011859
2,-6.744988722598304,5.78703472199457,-6.8204397531364105,5.777133651011859
3,-6.7089887225983045,5.782071932652441,-6.784439753136411,5.78703472199457
4,-6.672988722598305,5.782071932652441,-6.74843975313641,5.79202226350561
5,-6.636988722598304,5.78703472199457,-6.712439753136411,5.79202226350561
6,-6.600988722598305,5.777133651011859,-6.67643975313641,5.777133651011859
7,-6.564988722598304,5.777133651011859,-6.640439753136411,5.782071932652441
8,-6.528988722598305,5.78703472199457,-6.604439753136411,5.782071932652441
9,-6.492988722598304,5.797034805329154,-6.568439753136411,5.777133651011859
10,-6.456988722598305,5.78703472199457,-6.532439753136411,5.777133651011859
11,-6.420988722598304,5.78703472199457,-6.496439753136411,5.782071932652441
12,-6.384988722598305,5.782071932652441,-6.460439753136411,5.777133651011859
13,-6.348988722598304,5.78703472199457,-6.424439753136411,5.777133651011859
14,-6.312988722598305,5.78703472199457,-6.388439753136411,5.79202226350561
15,-6.276988722598304,5.78703472199457,-6.3524397531364105,5.777133651011859
16,-6.2409887225983045,5.78703472199457,-6.316439753136411,5.777133651011859
17,-6.204988722598305,5.78703472199457,-6.2804397531364105,5.782071932652441
18,-6.168988722598304,5.79202226350561,-6.244439753136411,5.797034805329154
19,-6.132988722598305,5.782071932652441,-6.20843975313641,5.78703472199457
20,-6.096988722598304,5.77221963620943,-6.172439753136411,5.777133651011859
21,-6.060988722598305,5.767329650915237,-6.136439753136411,5.782071932652441
22,-6.024988722598304,5.77221963620943,-6.100439753136411,5.78703472199457
23,-5.988988722598305,5.777133651011859,-6.064439753136411,5.777133651011859
24,-5.952988722598304,5.777133651011859,-6.028439753136411,5.767329650915237
25,-5.916988722598305,5.78703472199457,-5.992439753136411,5.782071932652441
26,-5.880988722598304,5.79202226350561,-5.956439753136411,5.78703472199457
27,-5.844988722598305,5.79202226350561,-5.920439753136411,5.78703472199457
28,-5.808988722598304,5.782071932652441,-5.8844397531364105,5.777133651011859
29,-5.7729887225983045,5.78703472199457,-5.848439753136411,5.782071932652441
30,-5.736988722598305,5.777133651011859,-5.8124397531364105,5.78703472199457
31,-5.7009887225983045,5.79202226350561,-5.776439753136411,5.782071932652441
32,-5.664988722598305,5.79202226350561,-5.74043975313641,5.777133651011859
33,-5.628988722598304,5.797034805329154,-5.704439753136411,5.802072599359111
34,-5.592988722598305,5.78703472199457,-5.668439753136411,5.782071932652441
35,-5.556988722598304,5.777133651011859,-5.632439753136411,5.77221963620943
36,-5.520988722598305,5.777133651011859,-5.596439753136411,5.782071932652441
37,-5.484988722598304,5.78703472199457,-5.560439753136411,5.782071932652441
38,-5.448988722598305,5.79202226350561,-5.524439753136411,5.78703472199457
39,-5.412988722598304,5.78703472199457,-5.488439753136411,5.78703472199457
40,-5.376988722598305,5.782071932652441,-5.452439753136411,5.78703472199457
41,-5.340988722598305,5.78703472199457,-5.416439753136411,5.777133651011859
42,-5.304988722598305,5.78703472199457,-5.380439753136411,5.79202226350561
43,-5.268988722598305,5.802072599359111,-5.3444397531364105,5.802072599359111
44,-5.2329887225983045,5.79202226350561,-5.308439753136411,5.797034805329154
45,-5.196988722598305,5.78703472199457,-5.2724397531364104,5.797034805329154
46,-5.160988722598304,5.797034805329154,-5.236439753136411,5.79202226350561
47,-5.124988722598305,5.78703472199457,-5.200439753136411,5.782071932652441
48,-5.088988722598304,5.797034805329154,-5.164439753136411,5.77221963620943
49,-5.052988722598305,5.797034805329154,-5.128439753136411,5.777133651011859
50,-5.016988722598304,5.782071932652441,-5.092439753136411,5.78703472199457
51,-4.980988722598305,5.797034805329154,-5.056439753136411,5.777133651011859
52,-4.944988722598304,5.777133651011859,-5.020439753136411,5.782071932652441
53,-4.908988722598305,5.78703472199457,-4.984439753136411,5.78703472199457
54,-4.872988722598305,5.78703472199457,-4.948439753136411,5.782071932652441
55,-4.836988722598305,5.782071932652441,-4.912439753136411,5.782071932652441
56,-4.800988722598305,5.782071932652441,-4.8764397531364105,5.782071932652441
57,-4.7649887225983045,5.77221963620943,-4.840439753136411,5.79202226350561
58,-4.728988722598305,5.797034805329154,-4.8044397531364105,5.797034805329154
59,-4.6929887225983045,5.78703472199457,-4.768439753136411,5.78703472199457
60,-4.656988722598305,5.78703472199457,-4.732439753136411,5.782071932652441
61,-4.620988722598304,5.78703472199457,-4.696439753136411,5.782071932652441
62,-4.584988722598305,5.797034805329154,-4.660439753136411,5.79202226350561
63,-4.548988722598304,5.797034805329154,-4.624439753136411,5.797034805329154
64,-4.512988722598305,5.78703472199457,-4.588439753136411,5.79202226350561
65,-4.476988722598304,5.78703472199457,-4.552439753136411,5.78703472199457
66,-4.440988722598305,5.78703472199457,-4.516439753136411,5.78703472199457
67,-4.404988722598305,5.79202226350561,-4.480439753136411,5.782071932652441
68,-4.368988722598305,5.78703472199457,-4.444439753136411,5.78703472199457
69,-4.332988722598305,5.78703472199457,-4.408439753136411,5.79202226350561
70,-4.2969887225983046,5.79202226350561,-4.372439753136411,5.79202226350561
71,-4.260988722598305,5.78703472199457,-4.3364397531364105,5.802072599359111
72,-4.2249887225983045,5.797034805329154,-4.300439753136411,5.797034805329154
73,-4.188988722598305,5.78703472199457,-4.264439753136411,5.782071932652441
74,-4.152988722598304,5.797034805329154,-4.228439753136411,5.77221963620943
75,-4.116988722598305,5.79202226350561,-4.192439753136411,5.777133651011859
76,-4.080988722598304,5.777133651011859,-4.156439753136411,5.782071932652441
77,-4.044988722598305,5.782071932652441,-4.120439753136411,5.802072599359111
78,-4.008988722598304,5.782071932652441,-4.084439753136411,5.79202226350561
79,-3.9729887225983047,5.79202226350561,-4.048439753136411,5.802072599359111
80,-3.9369887225983047,5.802072599359111,-4.012439753136411,5.812224970823129
81,-3.9009887225983046,5.797034805329154,-3.976439753136411,5.807135901315657
82,-3.8649887225983046,5.79202226350561,-3.940439753136411,5.807135901315657
83,-3.8289887225983046,5.78703472199457,-3.904439753136411,5.802072599359111
84,-3.7929887225983046,5.79202226350561,-3.868439753136411,5.807135901315657
85,-3.7569887225983045,5.807135901315657,-3.832439753136411,5.78703472199457
86,-3.720988722598305,5.79202226350561,-3.796439753136411,5.782071932652441
87,-3.684988722598305,5.782071932652441,-3.760439753136411,5.782071932652441
88,-3.648988722598305,5.777133651011859,-3.724439753136411,5.78703472199457
89,-3.612988722598305,5.777133651011859,-3.688439753136411,5.777133651011859
90,-3.576988722598305,5.78703472199457,-3.652439753136411,5.782071932652441
91,-3.5409887225983048,5.79202226350561,-3.6164397531364108,5.78703472199457
92,-3.5049887225983047,5.79202226350561,-3.580439753136411,5.797034805329154
93,-3.4689887225983047,5.78703472199457,-3.544439753136411,5.79202226350561
94,-3.4329887225983047,5.807135901315657,-3.508439753136411,5.812224970823129
95,-3.3969887225983046,5.807135901315657,-3.472439753136411,5.822481470990318
96,-3.3609887225983046,5.802072599359111,-3.436439753136411,5.812224970823129
97,-3.3249887225983046,5.79202226350561,-3.400439753136411,5.802072599359111
98,-3.2889887225983045,5.802072599359111,-3.364439753136411,5.812224970823129
99,-3.252988722598305,5.797034805329154,-3.328439753136411,5.822481470990318
100,-3.216988722598305,5.797034805329154,-3.292439753136411,5.832844258025864
101,-3.180988722598305,5.79202226350561,-3.256439753136411,5.817340071489899
102,-3.144988722598305,5.79202226350561,-3.220439753136411,5.812224970823129
103,-3.108988722598305,5.802072599359111,-3.184439753136411,5.807135901315657
104,-3.072988722598305,5.802072599359111,-3.1484397531364112,5.802072599359111
105,-3.0369887225983048,5.802072599359111,-3.112439753136411,5.802072599359111
106,-3.0009887225983047,5.802072599359111,-3.076439753136411,5.797034805329154
107,-2.9649887225983047,5.79202226350561,-3.040439753136411,5.807135901315657
108,-2.9289887225983047,5.802072599359111,-3.004439753136411,5.817340071489899
109,-2.8929887225983046,5.797034805329154,-2.968439753136411,5.838066202007016
110,-2.8569887225983046,5.807135901315657,-2.932439753136411,5.82764944114876
111,-2.8209887225983046,5.802072599359111,-2.896439753136411,5.822481470990318
112,-2.784988722598305,5.807135901315657,-2.860439753136411,5.812224970823129
113,-2.748988722598305,5.807135901315657,-2.824439753136411,5.812224970823129
114,-2.712988722598305,5.807135901315657,-2.788439753136411,5.838066202007016
115,-2.676988722598305,5.807135901315657,-2.752439753136411,5.853897667223697
116,-2.640988722598305,5.807135901315657,-2.716439753136411,5.848592614994003
117,-2.604988722598305,5.82764944114876,-2.6804397531364113,5.853897667223697
118,-2.568988722598305,5.822481470990318,-2.644439753136411,5.848592614994003
119,-2.5329887225983048,5.817340071489899,-2.608439753136411,5.853897667223697
120,-2.4969887225983047,5.822481470990318,-2.572439753136411,5.864592956340445
121,-2.4609887225983047,5.82764944114876,-2.536439753136411,5.87540387244466
122,-2.4249887225983047,5.832844258025864,-2.500439753136411,5.886332942976851
123,-2.3889887225983046,5.838066202007016,-2.464439753136411,5.87540387244466
124,-2.3529887225983046,5.838066202007016,-2.428439753136411,5.886332942976851
125,-2.316988722598305,5.84331555789316,-2.392439753136411,5.8973827791634355
126,-2.280988722598305,5.853897667223697,-2.356439753136411,5.9198556350154945
127,-2.244988722598305,5.859231013199059,-2.320439753136411,5.9198556350154945
128,-2.208988722598305,5.859231013199059,-2.284439753136411,5.925553656130132
129,-2.172988722598305,5.864592956340445,-2.248439753136411,5.925553656130132
130,-2.136988722598305,5.864592956340445,-2.2124397531364113,5.942845153240193
131,-2.100988722598305,5.89184259878782,-2.1764397531364112,5.954541193003384
132,-2.064988722598305,5.908556079761561,-2.140439753136411,5.960440915130572
133,-2.0289887225983048,5.902953824212891,-2.104439753136411,5.990473202229447
134,-1.992988722598305,5.902953824212891,-2.068439753136411,5.984394156153066
135,-1.956988722598305,5.8973827791634355,-2.032439753136411,5.984394156153066
136,-1.9209887225983049,5.937048035555867,-1.996439753136411,6.002743294821262
137,-1.8849887225983049,5.9486760735509865,-1.960439753136411,5.9965894292468835
138,-1.8489887225983048,5.937048035555867,-1.924439753136411,6.040483622804109
139,-1.8129887225983048,5.954541193003384,-1.888439753136411,6.066459109207369
140,-1.7769887225983048,5.960440915130572,-1.8524397531364112,6.086393324108187
141,-1.740988722598305,5.984394156153066,-1.8164397531364112,6.073059793238722
142,-1.704988722598305,6.008935265069183,-1.7804397531364111,6.073059793238722
143,-1.6689887225983049,6.040483622804109,-1.744439753136411,6.09990704327491
144,-1.6329887225983049,6.027744597026679,-1.708439753136411,6.127494999793739
145,-1.5969887225983048,6.008935265069183,-1.672439753136411,6.127494999793739
146,-1.5609887225983048,6.015165814819819,-1.6364397531364112,6.134512572452385
147,-1.524988722598305,6.053387027640017,-1.6004397531364112,6.134512572452385
148,-1.488988722598305,6.059901708661211,-1.5644397531364111,6.1776847443175935
149,-1.452988722598305,6.059901708661211,-1.5284397531364111,6.192499830102735
150,-1.4169887225983049,6.066459109207369,-1.492439753136411,6.222805179598064
151,-1.3809887225983049,6.113605887633072,-1.456439753136411,6.246152543595055
152,-1.3449887225983048,6.141579739675477,-1.4204397531364112,6.199990501831892
153,-1.308988722598305,6.185064851615216,-1.3844397531364112,6.185064851615216
154,-1.272988722598305,6.215142306852495,-1.3484397531364112,6.238309366134029
155,-1.236988722598305,6.222805179598064,-1.3124397531364111,6.278155274681229
156,-1.200988722598305,6.192499830102735,-1.2764397531364111,6.32816569525589
157,-1.1649887225983049,6.192499830102735,-1.240439753136411,6.319655005587981
158,-1.1289887225983049,6.192499830102735,-1.204439753136411,6.311216136942116
159,-1.0929887225983048,6.215142306852495,-1.1684397531364112,6.362951811341305
160,-1.056988722598305,6.262025892751345,-1.1324397531364112,6.389859264261229
161,-1.020988722598305,6.3028478872716,-1.0964397531364112,6.371840758758552
162,-0.9849887225983049,6.254057723102168,-1.0604397531364111,6.380809428741312
163,-0.9489887225983049,6.2945490844569045,-1.0244397531364111,6.41751079559174
164,-0.9129887225983049,6.32816569525589,-0.9884397531364112,6.426900535941579
165,-0.876988722598305,6.345407501690396,-0.9524397531364112,6.485169444065555
166,-0.8409887225983049,6.398991747824502,-0.9164397531364111,6.436379279896123
167,-0.8049887225983049,6.345407501690396,-0.8804397531364112,6.41751079559174
168,-0.768988722598305,6.345407501690396,-0.8444397531364112,6.398991747824502
169,-0.7329887225983049,6.41751079559174,-0.8084397531364111,6.398991747824502
170,-0.6969887225983049,6.41751079559174,-0.7724397531364112,6.426900535941579
171,-0.660988722598305,6.445948730912273,-0.7364397531364112,6.436379279896123
172,-0.624988722598305,6.445948730912273,-0.7004397531364112,6.5577401369003905
173,-0.5889887225983049,6.465366816769375,-0.6644397531364112,6.485169444065555
174,-0.552988722598305,6.475219113212386,-0.6284397531364112,6.45561064182401
175,-0.516988722598305,6.515628651550263,-0.5924397531364112,6.495219779919056
176,-0.48098872259830494,6.485169444065555,-0.5564397531364113,6.505372151383074
177,-0.44498872259830496,6.445948730912273,-0.5204397531364112,6.547044847783642
178,-0.408988722598305,6.495219779919056,-0.4844397531364112,6.505372151383074
179,-0.37298872259830496,6.505372151383074,-0.4484397531364112,6.536462738453105
180,-0.336988722598305,6.45561064182401,-0.41243975313641124,6.536462738453105
181,-0.300988722598305,6.505372151383074,-0.3764397531364112,6.515628651550263
182,-0.26498872259830497,6.5577401369003905,-0.3404397531364112,6.495219779919056
183,-0.228988722598305,6.590529959723381,-0.3044397531364112,6.45561064182401
184,-0.192988722598305,6.624431511399062,-0.2684397531364112,6.505372151383074
185,-0.15698872259830499,6.536462738453105,-0.23243975313641121,6.505372151383074
186,-0.120988722598305,6.505372151383074,-0.19643975313641124,6.495219779919056
187,-0.08498872259830499,6.547044847783642,-0.16043975313641123,6.5577401369003905
188,-0.048988722598305,6.579480123536796,-0.12443975313641123,6.579480123536796
189,-0.012988722598305002,6.568551053004605,-0.08843975313641124,6.61300281557544
190,0.023011277401694997,6.547044847783642,-0.052439753136411235,6.6359923338001385
191,0.05901127740169499,6.547044847783642,-0.01643975313641124,6.624431511399062
192,0.09501127740169499,6.568551053004605,0.019560246863588756,6.5577401369003905
193,0.131011277401695,6.547044847783642,0.05556024686358876,6.536462738453105
194,0.167011277401695,6.505372151383074,0.09156024686358875,6.547044847783642
195,0.20301127740169497,6.495219779919056,0.12756024686358874,6.61300281557544
196,0.23901127740169498,6.475219113212386,0.16356024686358875,6.590529959723381
197,0.27501127740169495,6.505372151383074,0.19956024686358875,6.505372151383074
198,0.311011277401695,6.495219779919056,0.23556024686358873,6.515628651550263
199,0.34701127740169496,6.485169444065555,0.27156024686358876,6.547044847783642
200,0.383011277401695,6.485169444065555,0.30756024686358874,6.568551053004605
201,0.41901127740169497,6.505372151383074,0.3435602468635887,6.568551053004605
202,0.45501127740169495,6.45561064182401,0.37956024686358875,6.568551053004605
203,0.491011277401695,6.495219779919056,0.4155602468635887,6.590529959723381
204,0.527011277401695,6.465366816769375,0.4515602468635887,6.547044847783642
205,0.563011277401695,6.475219113212386,0.48756024686358873,6.568551053004605
206,0.5990112774016949,6.475219113212386,0.5235602468635887,6.5577401369003905
207,0.6350112774016949,6.408208402929426,0.5595602468635887,6.41751079559174
208,0.671011277401695,6.426900535941579,0.5955602468635887,6.475219113212386
209,0.7070112774016949,6.426900535941579,0.6315602468635887,6.505372151383074
210,0.7430112774016949,6.426900535941579,0.6675602468635887,6.475219113212386
211,0.779011277401695,6.41751079559174,0.7035602468635888,6.505372151383074
212,0.815011277401695,6.32816569525589,0.7395602468635887,6.52599143858581
213,0.8510112774016949,6.336749438947281,0.7755602468635887,6.495219779919056
214,0.8870112774016949,6.362951811341305,0.8115602468635887,6.436379279896123
215,0.923011277401695,6.311216136942116,0.8475602468635887,6.436379279896123
216,0.9590112774016949,6.311216136942116,0.8835602468635887,6.426900535941579
217,0.9950112774016949,6.286318585320389,0.9195602468635887,6.485169444065555
218,1.0310112774016948,6.278155274681229,0.9555602468635886,6.408208402929426
219,1.0670112774016949,6.3028478872716,0.9915602468635887,6.389859264261229
220,1.103011277401695,6.254057723102168,1.0275602468635887,6.35414118165915
221,1.139011277401695,6.207537707467275,1.0635602468635887,6.371840758758552
222,1.175011277401695,6.215142306852495,1.0995602468635888,6.380809428741312
223,1.211011277401695,6.1776847443175935,1.1355602468635886,6.345407501690396
224,1.2470112774016948,6.170358704225521,1.1715602468635886,6.32816569525589
225,1.2830112774016948,6.134512572452385,1.2075602468635886,6.345407501690396
226,1.3190112774016949,6.141579739675477,1.2435602468635887,6.311216136942116
227,1.355011277401695,6.155865696922954,1.2795602468635887,6.336749438947281
228,1.391011277401695,6.134512572452385,1.3155602468635887,6.278155274681229
229,1.427011277401695,6.120526330477645,1.3515602468635886,6.222805179598064
230,1.4630112774016948,6.086393324108187,1.3875602468635886,6.254057723102168
231,1.4990112774016948,6.053387027640017,1.4235602468635886,6.254057723102168
232,1.5350112774016949,6.053387027640017,1.4595602468635887,6.246152543595055
233,1.5710112774016949,6.034093824705338,1.4955602468635887,6.199990501831892
234,1.607011277401695,6.034093824705338,1.5315602468635887,6.192499830102735
235,1.643011277401695,6.008935265069183,1.5675602468635887,6.207537707467275
236,1.679011277401695,5.9965894292468835,1.6035602468635886,6.148697207444341
237,1.7150112774016948,5.966375650650387,1.6395602468635886,6.134512572452385
238,1.7510112774016948,5.978351841697103,1.6755602468635886,6.127494999793739
239,1.7870112774016949,5.966375650650387,1.7115602468635887,6.113605887633072
240,1.8230112774016949,5.9486760735509865,1.7475602468635887,6.07970433595739
241,1.859011277401695,5.937048035555867,1.7835602468635887,6.066459109207369
242,1.895011277401695,5.9486760735509865,1.8195602468635885,6.066459109207369
243,1.9310112774016948,5.908556079761561,1.8555602468635886,6.034093824705338
244,1.9670112774016948,5.8973827791634355,1.8915602468635886,6.015165814819819
245,2.003011277401695,5.886332942976851,1.9275602468635886,6.034093824705338
246,2.039011277401695,5.87540387244466,1.9635602468635887,6.027744597026679
247,2.075011277401695,5.89184259878782,1.9995602468635887,5.9965894292468835
248,2.111011277401695,5.886332942976851,2.0355602468635885,6.002743294821262
249,2.147011277401695,5.880853477212225,2.0715602468635885,5.966375650650387
250,2.183011277401695,5.87540387244466,2.1075602468635886,5.960440915130572
251,2.219011277401695,5.859231013199059,2.1435602468635886,5.942845153240193
252,2.255011277401695,5.864592956340445,2.1795602468635886,5.908556079761561
253,2.2910112774016946,5.8699838049753215,2.2155602468635887,5.902953824212891
254,2.3270112774016947,5.848592614994003,2.2515602468635887,5.8973827791634355
255,2.3630112774016947,5.853897667223697,2.2875602468635887,5.886332942976851
256,2.3990112774016947,5.848592614994003,2.3235602468635888,5.8973827791634355
257,2.4350112774016948,5.84331555789316,2.359560246863589,5.886332942976851
258,2.471011277401695,5.817340071489899,2.3955602468635884,5.87540387244466
259,2.507011277401695,5.822481470990318,2.4315602468635884,5.853897667223697
260,2.543011277401695,5.822481470990318,2.4675602468635884,5.864592956340445
261,2.579011277401695,5.812224970823129,2.5035602468635885,5.87540387244466
262,2.615011277401695,5.807135901315657,2.5395602468635885,5.8699838049753215
263,2.651011277401695,5.822481470990318,2.5755602468635885,5.864592956340445
264,2.687011277401695,5.82764944114876,2.6115602468635886,5.8699838049753215
265,2.7230112774016946,5.817340071489899,2.6475602468635886,5.848592614994003
266,2.7590112774016946,5.817340071489899,2.6835602468635886,5.838066202007016
267,2.7950112774016946,5.807135901315657,2.7195602468635887,5.84331555789316
268,2.8310112774016947,5.812224970823129,2.7555602468635887,5.832844258025864
269,2.8670112774016947,5.822481470990318,2.7915602468635887,5.817340071489899
270,2.9030112774016947,5.807135901315657,2.8275602468635888,5.838066202007016
271,2.9390112774016948,5.79202226350561,2.8635602468635883,5.822481470990318
272,2.975011277401695,5.802072599359111,2.8995602468635884,5.822481470990318
273,3.011011277401695,5.78703472199457,2.9355602468635884,5.817340071489899
274,3.047011277401695,5.79202226350561,2.9715602468635884,5.807135901315657
275,3.083011277401695,5.812224970823129,3.0075602468635885,5.807135901315657
276,3.119011277401695,5.802072599359111,3.0435602468635885,5.812224970823129
277,3.155011277401695,5.802072599359111,3.0795602468635885,5.822481470990318
278,3.1910112774016945,5.797034805329154,3.1155602468635886,5.807135901315657
279,3.2270112774016946,5.79202226350561,3.1515602468635886,5.822481470990318
280,3.2630112774016946,5.797034805329154,3.1875602468635886,5.807135901315657
281,3.2990112774016946,5.807135901315657,3.2235602468635887,5.802072599359111
282,3.3350112774016947,5.797034805329154,3.2595602468635887,5.807135901315657
283,3.3710112774016947,5.78703472199457,3.2955602468635887,5.79202226350561
284,3.4070112774016947,5.79202226350561,3.3315602468635883,5.797034805329154
285,3.4430112774016948,5.78703472199457,3.3675602468635883,5.812224970823129
286,3.479011277401695,5.78703472199457,3.4035602468635884,5.802072599359111
287,3.515011277401695,5.782071932652441,3.4395602468635884,5.807135901315657
288,3.551011277401695,5.782071932652441,3.4755602468635884,5.802072599359111
289,3.587011277401695,5.77221963620943,3.5115602468635885,5.817340071489899
290,3.623011277401695,5.777133651011859,3.5475602468635885,5.848592614994003
291,3.6590112774016945,5.782071932652441,3.5835602468635885,5.812224970823129
292,3.6950112774016945,5.79202226350561,3.6195602468635886,5.797034805329154
293,3.7310112774016946,5.782071932652441,3.6555602468635886,5.79202226350561
294,3.7670112774016946,5.782071932652441,3.6915602468635886,5.78703472199457
295,3.8030112774016946,5.782071932652441,3.7275602468635887,5.782071932652441
296,3.8390112774016947,5.78703472199457,3.7635602468635883,5.782071932652441
297,3.8750112774016947,5.78703472199457,3.7995602468635883,5.802072599359111
298,3.9110112774016947,5.78703472199457,3.8355602468635883,5.807135901315657
299,3.9470112774016948,5.78703472199457,3.8715602468635884,5.802072599359111
300,3.983011277401695,5.79202226350561,3.9075602468635884,5.78703472199457
301,4.019011277401694,5.79202226350561,3.9435602468635884,5.782071932652441
302,4.055011277401695,5.78703472199457,3.9795602468635884,5.777133651011859
303,4.0910112774016945,5.79202226350561,4.015560246863588,5.79202226350561
304,4.127011277401695,5.79202226350561,4.0515602468635885,5.79202226350561
305,4.1630112774016945,5.782071932652441,4.087560246863588,5.777133651011859
306,4.199011277401695,5.78703472199457,4.123560246863589,5.78703472199457
307,4.235011277401695,5.78703472199457,4.159560246863588,5.782071932652441
308,4.271011277401695,5.79202226350561,4.195560246863589,5.78703472199457
309,4.307011277401695,5.78703472199457,4.231560246863588,5.79202226350561
310,4.343011277401694,5.797034805329154,4.267560246863589,5.78703472199457
311,4.379011277401695,5.78703472199457,4.303560246863588,5.777133651011859
312,4.415011277401694,5.777133651011859,4.339560246863589,5.782071932652441
313,4.451011277401695,5.77221963620943,4.375560246863588,5.78703472199457
314,4.487011277401694,5.78703472199457,4.411560246863589,5.79202226350561
315,4.523011277401695,5.782071932652441,4.447560246863588,5.802072599359111
316,4.559011277401694,5.782071932652441,4.483560246863588,5.797034805329154
317,4.595011277401695,5.77221963620943,4.5195602468635885,5.807135901315657
318,4.6310112774016945,5.78703472199457,4.555560246863588,5.797034805329154
319,4.667011277401695,5.78703472199457,4.5915602468635885,5.78703472199457
320,4.703011277401695,5.79202226350561,4.627560246863588,5.782071932652441
321,4.739011277401695,5.79202226350561,4.663560246863589,5.78703472199457
322,4.775011277401695,5.782071932652441,4.699560246863588,5.782071932652441
323,4.811011277401694,5.782071932652441,4.735560246863589,5.79202226350561
324,4.847011277401695,5.777133651011859,4.771560246863588,5.782071932652441
325,4.883011277401694,5.78703472199457,4.807560246863589,5.782071932652441
326,4.919011277401695,5.782071932652441,4.843560246863588,5.782071932652441
327,4.955011277401694,5.777133651011859,4.879560246863589,5.782071932652441
328,4.991011277401695,5.78703472199457,4.915560246863588,5.782071932652441
329,5.027011277401694,5.77221963620943,4.951560246863588,5.782071932652441
330,5.063011277401695,5.77221963620943,4.9875602468635885,5.78703472199457
331,5.0990112774016945,5.777133651011859,5.023560246863588,5.78703472199457
332,5.135011277401695,5.78703472199457,5.0595602468635885,5.79202226350561
333,5.1710112774016945,5.782071932652441,5.095560246863588,5.782071932652441
334,5.207011277401695,5.782071932652441,5.131560246863589,5.782071932652441
335,5.243011277401695,5.79202226350561,5.167560246863588,5.78703472199457
336,5.279011277401694,5.78703472199457,5.203560246863589,5.78703472199457
337,5.315011277401695,5.77221963620943,5.239560246863588,5.782071932652441
338,5.351011277401694,5.77221963620943,5.275560246863589,5.78703472199457
339,5.387011277401695,5.78703472199457,5.311560246863588,5.782071932652441
340,5.423011277401694,5.782071932652441,5.347560246863589,5.797034805329154
341,5.459011277401695,5.78703472199457,5.383560246863588,5.78703472199457
342,5.495011277401694,5.79202226350561,5.419560246863588,5.782071932652441
343,5.531011277401695,5.79202226350561,5.455560246863588,5.78703472199457
344,5.567011277401694,5.782071932652441,5.491560246863588,5.777133651011859
345,5.603011277401695,5.78703472199457,5.5275602468635885,5.777133651011859
346,5.6390112774016945,5.782071932652441,5.563560246863588,5.78703472199457
347,5.675011277401695,5.782071932652441,5.5995602468635886,5.807135901315657
348,5.711011277401695,5.78703472199457,5.635560246863588,5.777133651011859
349,5.747011277401694,5.782071932652441,5.671560246863589,5.777133651011859
350,5.783011277401695,5.777133651011859,5.707560246863588,5.767329650915237
351,5.819011277401694,5.782071932652441,5.743560246863589,5.77221963620943
352,5.855011277401695,5.79202226350561,5.779560246863588,5.782071932652441
353,5.891011277401694,5.79202226350561,5.815560246863589,5.797034805329154
354,5.927011277401695,5.79202226350561,5.851560246863588,5.78703472199457
355,5.963011277401694,5.767329650915237,5.887560246863588,5.777133651011859
356,5.999011277401695,5.79202226350561,5.923560246863588,5.78703472199457
357,6.035011277401694,5.78703472199457,5.959560246863588,5.79202226350561
358,6.071011277401695,5.782071932652441,5.9955602468635885,5.79202226350561
359,6.1070112774016945,5.79202226350561,6.031560246863588,5.782071932652441
360,6.143011277401695,5.782071932652441,6.0675602468635885,5.78703472199457
361,6.1790112774016945,5.782071932652441,6.103560246863588,5.777133651011859
362,6.215011277401694,5.77221963620943,6.139560246863589,5.77221963620943
363,6.251011277401695,5.78703472199457,6.175560246863588,5.77221963620943
364,6.287011277401694,5.78703472199457,6.211560246863589,5.77221963620943
365,6.323011277401695,5.777133651011859,6.247560246863588,5.77221963620943
366,6.359011277401694,5.782071932652441,6.283560246863589,5.78703472199457
367,6.395011277401695,5.77221963620943,6.319560246863588,5.78703472199457
368,6.431011277401694,5.782071932652441,6.355560246863588,5.78703472199457
369,6.467011277401695,5.78703472199457,6.391560246863588,5.78703472199457
370,6.503011277401694,5.777133651011859,6.427560246863588,5.78703472199457
371,6.539011277401695,5.777133651011859,6.463560246863588,5.782071932652441
372,6.575011277401694,5.782071932652441,6.499560246863588,5.79202226350561
373,6.611011277401695,5.79202226350561,6.5355602468635885,5.77221963620943
374,6.6470112774016945,5.79202226350561,6.571560246863588,5.777133651011859
375,6.683011277401694,5.782071932652441,6.607560246863589,5.777133651011859
376,6.719011277401695,5.777133651011859,6.643560246863588,5.79202226350561


==> plots/raw_data/old/dpi/profiles_72_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y,PV_x,PV_y
0,-12.201168878381,6.10673300834531,-11.9832925863758,6.11360588763307,146,145
1,-11.848168878381,6.12052633047765,-11.6302925863758,6.12749499979374,144,143
2,-11.495168878381,6.13451257245239,-11.2772925863758,6.13451257245239,142,142
3,-11.142168878381,6.14869720744434,-10.9242925863758,6.15586569692295,140,139
4,-10.789168878381,6.16308594489644,-10.5712925863758,6.17768474431759,138,136
5,-10.436168878381,6.18506485161522,-10.2182925863758,6.18506485161522,135,135
6,-10.083168878381,6.19999050183189,-9.86529258637576,6.2151423068525,133,131
7,-9.73016887838099,6.22280517959806,-9.51229258637576,6.23052722569197,130,129
8,-9.37716887838099,6.24615254359506,-9.15929258637576,6.25405772310217,127,126
9,-9.02416887838099,6.26202589275135,-8.80629258637576,6.27005806444861,125,124
10,-8.67116887838099,6.28631858532039,-8.45329258637576,6.28631858532039,122,122
11,-8.31816887838099,6.31121613694212,-8.10029258637576,6.31121613694212,119,119
12,-7.96516887838099,6.33674943894728,-7.74729258637576,6.33674943894728,116,116
13,-7.61216887838099,6.36295181134131,-7.39429258637576,6.36295181134131,113,113
14,-7.25916887838099,6.38985926426123,-7.04129258637576,6.38985926426123,110,110
15,-6.90616887838099,6.40820840292943,-6.68829258637576,6.41751079559174,108,107
16,-6.55316887838099,6.43637927989612,-6.33529258637576,6.43637927989612,105,105
17,-6.20016887838099,6.45561064182401,-5.98229258637576,6.46536681676938,103,102
18,-5.84716887838099,6.48516944406556,-5.62929258637576,6.48516944406556,100,100
19,-5.49416887838099,6.50537215138307,-5.27629258637576,6.51562865155026,98,97
20,-5.14116887838099,6.53646273845311,-4.92329258637576,6.53646273845311,95,95
21,-4.78816887838099,6.55774013690039,-4.57029258637576,6.56855105300461,93,92
22,-4.43516887838099,6.5794801235368,-4.21729258637576,6.59052995972338,91,90
23,-4.08216887838099,6.60170326032151,-3.86429258637576,6.61300281557544,89,88
24,-3.72916887838099,6.63599233380014,-3.51129258637576,6.63599233380014,86,86
25,-3.37616887838099,6.65952283121033,-3.15829258637576,6.65952283121033,84,84
26,-3.02316887838099,6.68362038278939,-2.80529258637576,6.67149902225705,82,83
27,-2.67016887838099,6.70831299537977,-2.45229258637576,6.68362038278939,80,82
28,-2.31716887838099,6.73363080336405,-2.09929258637576,6.70831299537977,78,80
29,-1.96416887838099,6.75960628976732,-1.74629258637576,6.72089177758662,76,79
30,-1.61116887838099,6.78627453684948,-1.39329258637576,6.74653420819996,74,77
31,-1.25816887838099,6.79988018890526,-1.04029258637576,6.75960628976732,73,76
32,-0.90516887838099,6.82765975301233,-0.687292586375759,6.78627453684948,71,74
33,-0.55216887838099,6.84184438800429,-0.334292586375759,6.81367351103759,70,72
34,-0.19916887838099,6.84184438800429,0.0187074136242412,6.84184438800429,70,70
35,0.15383112161901,6.84184438800429,0.371707413624241,6.79988018890526,70,73
36,0.50683112161901,6.84184438800429,0.724707413624241,6.68362038278939,70,82
37,0.85983112161901,6.84184438800429,1.07770741362424,6.65952283121033,70,84
38,1.21283112161901,6.82765975301233,1.43070741362424,6.65952283121033,71,84
39,1.56583112161901,6.81367351103759,1.78370741362424,6.64768837356333,72,85
40,1.91883112161901,6.78627453684948,2.13670741362424,6.64768837356333,74,85
41,2.27183112161901,6.75960628976732,2.48970741362424,6.61300281557544,76,88
42,2.62483112161901,6.73363080336405,2.84270741362424,6.5794801235368,78,91
43,2.97783112161901,6.69589047538121,3.19570741362424,6.54704484778364,81,94
44,3.33083112161901,6.67149902225705,3.54870741362424,6.63599233380014,83,86
45,3.68383112161901,6.64768837356333,3.90170741362424,6.69589047538121,85,81
46,4.03683112161901,6.61300281557544,4.25470741362424,6.65952283121033,88,84
47,4.38983112161901,6.59052995972338,4.60770741362424,6.62443151139906,90,87
48,4.74283112161901,6.55774013690039,4.96070741362424,6.5794801235368,93,91
49,5.09583112161901,6.53646273845311,5.31370741362424,6.54704484778364,95,94
50,5.44883112161901,6.50537215138307,5.66670741362424,6.51562865155026,98,97
51,5.80183112161901,6.48516944406556,6.01970741362424,6.48516944406556,100,100
52,6.15483112161901,6.45561064182401,6.37270741362424,6.44594873091227,103,104
53,6.50783112161901,6.42690053594158,6.72570741362424,6.41751079559174,106,107
54,6.86083112161901,6.3989917478245,7.07870741362424,6.3989917478245,109,109
55,7.21383112161901,6.37184075875855,7.43170741362424,6.37184075875855,112,112
56,7.56683112161901,6.35414118165915,7.78470741362424,6.33674943894728,114,116
57,7.91983112161901,6.32816569525589,8.13770741362424,6.31121613694212,117,119
58,8.27283112161901,6.31121613694212,8.49070741362424,6.28631858532039,119,122
59,8.62583112161901,6.28631858532039,8.84370741362424,6.26202589275135,122,125
60,8.97883112161901,6.26202589275135,9.19670741362424,6.24615254359506,125,127
61,9.33183112161901,6.23830936613403,9.54970741362424,6.2151423068525,128,131
62,9.68483112161901,6.2151423068525,9.90270741362424,6.19999050183189,131,133
63,10.037831121619,6.19249983010274,10.2557074136242,6.18506485161522,134,135
64,10.390831121619,6.17768474431759,10.6087074136242,6.16308594489644,136,138
65,10.743831121619,6.16308594489644,10.9617074136242,6.14869720744434,138,140
66,11.096831121619,6.14869720744434,11.3147074136242,6.13451257245239,140,142
67,11.449831121619,6.13451257245239,11.6677074136242,6.12052633047765,142,144
68,11.802831121619,6.12052633047765,12.0207074136242,6.10673300834531,144,146


==> plots/raw_data/old/dpi/profiles_800_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y
0,-6.7904553125612095,5.782071932652441,-6.818279854436414,5.782071932652441
1,-6.7584553125612095,5.782071932652441,-6.786279854436414,5.782071932652441
2,-6.726455312561209,5.782071932652441,-6.7542798544364135,5.77221963620943
3,-6.694455312561209,5.79202226350561,-6.7222798544364135,5.78703472199457
4,-6.662455312561209,5.79202226350561,-6.6902798544364135,5.782071932652441
5,-6.630455312561209,5.79202226350561,-6.6582798544364135,5.782071932652441
6,-6.598455312561209,5.78703472199457,-6.626279854436413,5.797034805329154
7,-6.566455312561209,5.782071932652441,-6.594279854436413,5.79202226350561
8,-6.534455312561209,5.79202226350561,-6.562279854436413,5.79202226350561
9,-6.502455312561209,5.807135901315657,-6.530279854436413,5.79202226350561
10,-6.470455312561209,5.78703472199457,-6.498279854436413,5.79202226350561
11,-6.438455312561209,5.782071932652441,-6.466279854436413,5.777133651011859
12,-6.406455312561209,5.782071932652441,-6.434279854436413,5.782071932652441
13,-6.374455312561209,5.777133651011859,-6.402279854436413,5.79202226350561
14,-6.342455312561209,5.782071932652441,-6.370279854436413,5.802072599359111
15,-6.310455312561209,5.782071932652441,-6.338279854436413,5.802072599359111
16,-6.278455312561209,5.78703472199457,-6.306279854436413,5.78703472199457
17,-6.246455312561209,5.79202226350561,-6.274279854436413,5.78703472199457
18,-6.214455312561209,5.797034805329154,-6.242279854436413,5.79202226350561
19,-6.182455312561209,5.79202226350561,-6.210279854436413,5.782071932652441
20,-6.150455312561209,5.782071932652441,-6.178279854436413,5.77221963620943
21,-6.11845531256121,5.777133651011859,-6.146279854436413,5.777133651011859
22,-6.08645531256121,5.782071932652441,-6.114279854436413,5.782071932652441
23,-6.05445531256121,5.782071932652441,-6.082279854436413,5.777133651011859
24,-6.02245531256121,5.782071932652441,-6.050279854436413,5.77221963620943
25,-5.99045531256121,5.78703472199457,-6.018279854436413,5.782071932652441
26,-5.95845531256121,5.782071932652441,-5.986279854436414,5.782071932652441
27,-5.92645531256121,5.782071932652441,-5.954279854436414,5.777133651011859
28,-5.89445531256121,5.78703472199457,-5.922279854436414,5.79202226350561
29,-5.8624553125612096,5.78703472199457,-5.890279854436414,5.78703472199457
30,-5.8304553125612095,5.782071932652441,-5.858279854436414,5.77221963620943
31,-5.7984553125612095,5.78703472199457,-5.826279854436414,5.782071932652441
32,-5.7664553125612095,5.802072599359111,-5.794279854436414,5.78703472199457
33,-5.734455312561209,5.79202226350561,-5.7622798544364136,5.782071932652441
34,-5.702455312561209,5.797034805329154,-5.7302798544364135,5.79202226350561
35,-5.670455312561209,5.782071932652441,-5.6982798544364135,5.79202226350561
36,-5.638455312561209,5.777133651011859,-5.6662798544364135,5.79202226350561
37,-5.606455312561209,5.782071932652441,-5.634279854436413,5.78703472199457
38,-5.574455312561209,5.782071932652441,-5.602279854436413,5.777133651011859
39,-5.542455312561209,5.762463461264065,-5.570279854436413,5.777133651011859
40,-5.510455312561209,5.777133651011859,-5.538279854436413,5.777133651011859
41,-5.478455312561209,5.79202226350561,-5.506279854436413,5.777133651011859
42,-5.446455312561209,5.777133651011859,-5.474279854436413,5.77221963620943
43,-5.414455312561209,5.777133651011859,-5.442279854436413,5.79202226350561
44,-5.382455312561209,5.782071932652441,-5.410279854436413,5.77221963620943
45,-5.350455312561209,5.78703472199457,-5.378279854436413,5.767329650915237
46,-5.318455312561209,5.78703472199457,-5.346279854436413,5.782071932652441
47,-5.286455312561209,5.782071932652441,-5.314279854436413,5.797034805329154
48,-5.254455312561209,5.782071932652441,-5.282279854436413,5.797034805329154
49,-5.222455312561209,5.77221963620943,-5.250279854436413,5.797034805329154
50,-5.190455312561209,5.77221963620943,-5.218279854436413,5.777133651011859
51,-5.158455312561209,5.777133651011859,-5.186279854436413,5.767329650915237
52,-5.126455312561209,5.777133651011859,-5.154279854436413,5.782071932652441
53,-5.09445531256121,5.82764944114876,-5.122279854436413,5.777133651011859
54,-5.06245531256121,5.859231013199059,-5.090279854436413,5.77221963620943
55,-5.03045531256121,5.908556079761561,-5.058279854436413,5.777133651011859
56,-4.99845531256121,5.84331555789316,-5.026279854436413,5.78703472199457
57,-4.96645531256121,5.79202226350561,-4.994279854436413,5.782071932652441
58,-4.93445531256121,5.78703472199457,-4.962279854436414,5.797034805329154
59,-4.90245531256121,5.777133651011859,-4.930279854436414,5.79202226350561
60,-4.87045531256121,5.782071932652441,-4.898279854436414,5.777133651011859
61,-4.8384553125612095,5.782071932652441,-4.866279854436414,5.777133651011859
62,-4.8064553125612095,5.797034805329154,-4.834279854436414,5.777133651011859
63,-4.7744553125612095,5.797034805329154,-4.802279854436414,5.78703472199457
64,-4.7424553125612094,5.79202226350561,-4.770279854436414,5.812224970823129
65,-4.710455312561209,5.777133651011859,-4.7382798544364135,5.797034805329154
66,-4.678455312561209,5.782071932652441,-4.7062798544364135,5.782071932652441
67,-4.646455312561209,5.782071932652441,-4.6742798544364135,5.782071932652441
68,-4.614455312561209,5.782071932652441,-4.6422798544364134,5.78703472199457
69,-4.582455312561209,5.782071932652441,-4.610279854436413,5.767329650915237
70,-4.550455312561209,5.782071932652441,-4.578279854436413,5.777133651011859
71,-4.518455312561209,5.782071932652441,-4.546279854436413,5.79202226350561
72,-4.486455312561209,5.782071932652441,-4.514279854436413,5.802072599359111
73,-4.454455312561209,5.782071932652441,-4.482279854436413,5.79202226350561
74,-4.422455312561209,5.777133651011859,-4.450279854436413,5.79202226350561
75,-4.390455312561209,5.782071932652441,-4.418279854436413,5.777133651011859
76,-4.358455312561209,5.777133651011859,-4.386279854436413,5.767329650915237
77,-4.326455312561209,5.79202226350561,-4.354279854436413,5.77221963620943
78,-4.294455312561209,5.782071932652441,-4.322279854436413,5.77221963620943
79,-4.262455312561209,5.782071932652441,-4.290279854436413,5.777133651011859
80,-4.230455312561209,5.777133651011859,-4.258279854436413,5.77221963620943
81,-4.198455312561209,5.78703472199457,-4.226279854436413,5.77221963620943
82,-4.166455312561209,5.797034805329154,-4.194279854436413,5.777133651011859
83,-4.134455312561209,5.79202226350561,-4.162279854436413,5.782071932652441
84,-4.102455312561209,5.797034805329154,-4.130279854436413,5.797034805329154
85,-4.07045531256121,5.807135901315657,-4.098279854436413,5.812224970823129
86,-4.03845531256121,5.797034805329154,-4.066279854436413,5.822481470990318
87,-4.00645531256121,5.797034805329154,-4.034279854436413,5.817340071489899
88,-3.974455312561209,5.78703472199457,-4.002279854436413,5.812224970823129
89,-3.942455312561209,5.802072599359111,-3.9702798544364133,5.822481470990318
90,-3.910455312561209,5.802072599359111,-3.9382798544364133,5.812224970823129
91,-3.878455312561209,5.79202226350561,-3.9062798544364132,5.822481470990318
92,-3.846455312561209,5.78703472199457,-3.874279854436413,5.822481470990318
93,-3.8144553125612095,5.78703472199457,-3.842279854436413,5.822481470990318
94,-3.7824553125612095,5.782071932652441,-3.810279854436413,5.822481470990318
95,-3.7504553125612095,5.777133651011859,-3.778279854436413,5.807135901315657
96,-3.7184553125612094,5.782071932652441,-3.746279854436413,5.807135901315657
97,-3.6864553125612094,5.79202226350561,-3.714279854436413,5.817340071489899
98,-3.6544553125612094,5.79202226350561,-3.6822798544364135,5.812224970823129
99,-3.6224553125612093,5.782071932652441,-3.6502798544364135,5.807135901315657
100,-3.5904553125612093,5.79202226350561,-3.6182798544364134,5.79202226350561
101,-3.5584553125612093,5.79202226350561,-3.5862798544364134,5.782071932652441
102,-3.5264553125612093,5.79202226350561,-3.5542798544364134,5.78703472199457
103,-3.4944553125612092,5.802072599359111,-3.5222798544364133,5.797034805329154
104,-3.462455312561209,5.78703472199457,-3.4902798544364133,5.782071932652441
105,-3.430455312561209,5.79202226350561,-3.4582798544364133,5.78703472199457
106,-3.398455312561209,5.78703472199457,-3.4262798544364133,5.812224970823129
107,-3.366455312561209,5.777133651011859,-3.3942798544364132,5.797034805329154
108,-3.334455312561209,5.78703472199457,-3.362279854436413,5.802072599359111
109,-3.3024553125612095,5.79202226350561,-3.330279854436413,5.812224970823129
110,-3.2704553125612095,5.782071932652441,-3.298279854436413,5.817340071489899
111,-3.2384553125612094,5.782071932652441,-3.266279854436413,5.82764944114876
112,-3.2064553125612094,5.79202226350561,-3.234279854436413,5.838066202007016
113,-3.1744553125612094,5.79202226350561,-3.202279854436413,5.802072599359111
114,-3.1424553125612094,5.78703472199457,-3.1702798544364135,5.78703472199457
115,-3.1104553125612093,5.79202226350561,-3.1382798544364134,5.807135901315657
116,-3.0784553125612093,5.79202226350561,-3.1062798544364134,5.822481470990318
117,-3.0464553125612093,5.79202226350561,-3.0742798544364134,5.82764944114876
118,-3.0144553125612092,5.79202226350561,-3.0422798544364134,5.82764944114876
119,-2.982455312561209,5.812224970823129,-3.0102798544364133,5.838066202007016
120,-2.950455312561209,5.817340071489899,-2.9782798544364133,5.838066202007016
121,-2.918455312561209,5.797034805329154,-2.9462798544364133,5.817340071489899
122,-2.886455312561209,5.79202226350561,-2.9142798544364132,5.812224970823129
123,-2.854455312561209,5.807135901315657,-2.882279854436413,5.822481470990318
124,-2.822455312561209,5.812224970823129,-2.850279854436413,5.84331555789316
125,-2.7904553125612095,5.807135901315657,-2.818279854436413,5.848592614994003
126,-2.7584553125612095,5.838066202007016,-2.786279854436413,5.848592614994003
127,-2.7264553125612094,5.832844258025864,-2.754279854436413,5.848592614994003
128,-2.6944553125612094,5.822481470990318,-2.722279854436413,5.859231013199059
129,-2.6624553125612094,5.822481470990318,-2.690279854436413,5.853897667223697
130,-2.6304553125612093,5.838066202007016,-2.6582798544364135,5.84331555789316
131,-2.5984553125612093,5.822481470990318,-2.6262798544364134,5.853897667223697
132,-2.5664553125612093,5.822481470990318,-2.5942798544364134,5.880853477212225
133,-2.5344553125612093,5.838066202007016,-2.5622798544364134,5.89184259878782
134,-2.5024553125612092,5.832844258025864,-2.5302798544364133,5.880853477212225
135,-2.470455312561209,5.832844258025864,-2.4982798544364133,5.880853477212225
136,-2.438455312561209,5.832844258025864,-2.4662798544364133,5.908556079761561
137,-2.406455312561209,5.848592614994003,-2.4342798544364133,5.908556079761561
138,-2.374455312561209,5.84331555789316,-2.4022798544364132,5.931284330839117
139,-2.342455312561209,5.848592614994003,-2.370279854436413,5.925553656130132
140,-2.310455312561209,5.859231013199059,-2.338279854436413,5.925553656130132
141,-2.2784553125612095,5.8699838049753215,-2.306279854436413,5.931284330839117
142,-2.2464553125612094,5.8699838049753215,-2.274279854436413,5.9486760735509865
143,-2.2144553125612094,5.8699838049753215,-2.242279854436413,5.954541193003384
144,-2.1824553125612094,5.8699838049753215,-2.210279854436413,5.9486760735509865
145,-2.1504553125612094,5.8699838049753215,-2.178279854436413,5.966375650650387
146,-2.1184553125612093,5.89184259878782,-2.1462798544364134,5.984394156153066
147,-2.0864553125612093,5.902953824212891,-2.1142798544364134,5.978351841697103
148,-2.0544553125612093,5.908556079761561,-2.0822798544364134,6.002743294821262
149,-2.0224553125612093,5.908556079761561,-2.0502798544364134,5.9965894292468835
150,-1.9904553125612092,5.908556079761561,-2.0182798544364133,6.008935265069183
151,-1.9584553125612092,5.908556079761561,-1.9862798544364133,6.027744597026679
152,-1.9264553125612092,5.914189897479817,-1.9542798544364133,6.015165814819819
153,-1.8944553125612094,5.9486760735509865,-1.9222798544364132,6.034093824705338
154,-1.8624553125612093,5.9486760735509865,-1.8902798544364132,6.059901708661211
155,-1.8304553125612093,5.937048035555867,-1.8582798544364132,6.1067330083453095
156,-1.7984553125612093,5.960440915130572,-1.8262798544364132,6.120526330477645
157,-1.7664553125612092,5.990473202229447,-1.7942798544364131,6.127494999793739
158,-1.7344553125612092,5.954541193003384,-1.7622798544364133,6.120526330477645
159,-1.7024553125612092,5.978351841697103,-1.7302798544364133,6.127494999793739
160,-1.6704553125612092,5.990473202229447,-1.6982798544364133,6.113605887633072
161,-1.6384553125612094,5.9965894292468835,-1.6662798544364132,6.134512572452385
162,-1.6064553125612093,6.034093824705338,-1.6342798544364132,6.134512572452385
163,-1.5744553125612093,6.066459109207369,-1.6022798544364132,6.134512572452385
164,-1.5424553125612093,6.059901708661211,-1.5702798544364132,6.170358704225521
165,-1.5104553125612092,6.053387027640017,-1.5382798544364131,6.230527225691974
166,-1.4784553125612092,6.1067330083453095,-1.5062798544364133,6.254057723102168
167,-1.4464553125612092,6.1067330083453095,-1.4742798544364133,6.254057723102168
168,-1.4144553125612092,6.113605887633072,-1.4422798544364133,6.254057723102168
169,-1.3824553125612093,6.120526330477645,-1.4102798544364132,6.278155274681229
170,-1.3504553125612093,6.120526330477645,-1.3782798544364132,6.2945490844569045
171,-1.3184553125612093,6.127494999793739,-1.3462798544364132,6.246152543595055
172,-1.2864553125612093,6.141579739675477,-1.3142798544364132,6.278155274681229
173,-1.2544553125612092,6.1776847443175935,-1.2822798544364131,6.32816569525589
174,-1.2224553125612092,6.192499830102735,-1.2502798544364133,6.319655005587981
175,-1.1904553125612092,6.230527225691974,-1.2182798544364133,6.3028478872716
176,-1.1584553125612091,6.207537707467275,-1.1862798544364133,6.311216136942116
177,-1.1264553125612093,6.222805179598064,-1.1542798544364132,6.35414118165915
178,-1.0944553125612093,6.230527225691974,-1.1222798544364132,6.380809428741312
179,-1.0624553125612093,6.270058064448609,-1.0902798544364132,6.408208402929426
180,-1.0304553125612093,6.2945490844569045,-1.0582798544364131,6.389859264261229
181,-0.9984553125612092,6.319655005587981,-1.0262798544364131,6.371840758758552
182,-0.9664553125612092,6.2945490844569045,-0.9942798544364132,6.362951811341305
183,-0.9344553125612093,6.3028478872716,-0.9622798544364132,6.380809428741312
184,-0.9024553125612093,6.3028478872716,-0.9302798544364133,6.389859264261229
185,-0.8704553125612092,6.345407501690396,-0.8982798544364132,6.426900535941579
186,-0.8384553125612092,6.336749438947281,-0.8662798544364132,6.398991747824502
187,-0.8064553125612093,6.35414118165915,-0.8342798544364132,6.371840758758552
188,-0.7744553125612093,6.389859264261229,-0.8022798544364133,6.41751079559174
189,-0.7424553125612092,6.426900535941579,-0.7702798544364132,6.45561064182401
190,-0.7104553125612092,6.45561064182401,-0.7382798544364132,6.475219113212386
191,-0.6784553125612093,6.465366816769375,-0.7062798544364132,6.445948730912273
192,-0.6464553125612092,6.475219113212386,-0.6742798544364133,6.436379279896123
193,-0.6144553125612092,6.465366816769375,-0.6422798544364132,6.495219779919056
194,-0.5824553125612092,6.45561064182401,-0.6102798544364132,6.547044847783642
195,-0.5504553125612093,6.465366816769375,-0.5782798544364132,6.547044847783642
196,-0.5184553125612092,6.485169444065555,-0.5462798544364132,6.495219779919056
197,-0.4864553125612092,6.485169444065555,-0.5142798544364132,6.495219779919056
198,-0.45445531256120925,6.536462738453105,-0.4822798544364132,6.536462738453105
199,-0.4224553125612092,6.52599143858581,-0.4502798544364132,6.52599143858581
200,-0.39045531256120924,6.579480123536796,-0.4182798544364132,6.515628651550263
201,-0.3584553125612092,6.515628651550263,-0.3862798544364132,6.536462738453105
202,-0.32645531256120924,6.515628651550263,-0.3542798544364132,6.624431511399062
203,-0.2944553125612092,6.465366816769375,-0.3222798544364132,6.547044847783642
204,-0.26245531256120924,6.465366816769375,-0.2902798544364132,6.515628651550263
205,-0.2304553125612092,6.505372151383074,-0.2582798544364132,6.495219779919056
206,-0.1984553125612092,6.515628651550263,-0.22627985443641319,6.45561064182401
207,-0.1664553125612092,6.495219779919056,-0.19427985443641319,6.495219779919056
208,-0.1344553125612092,6.590529959723381,-0.16227985443641318,6.52599143858581
209,-0.10245531256120921,6.579480123536796,-0.13027985443641318,6.568551053004605
210,-0.07045531256120921,6.547044847783642,-0.0982798544364132,6.536462738453105
211,-0.03845531256120921,6.52599143858581,-0.0662798544364132,6.536462738453105
212,-0.006455312561209211,6.547044847783642,-0.03427985443641319,6.547044847783642
213,0.02554468743879079,6.495219779919056,-0.0022798544364131886,6.568551053004605
214,0.05754468743879079,6.52599143858581,0.029720145563586813,6.568551053004605
215,0.0895446874387908,6.601703260321506,0.06172014556358681,6.601703260321506
216,0.1215446874387908,6.547044847783642,0.0937201455635868,6.579480123536796
217,0.1535446874387908,6.536462738453105,0.12572014556358682,6.52599143858581
218,0.1855446874387908,6.505372151383074,0.15772014556358682,6.5577401369003905
219,0.2175446874387908,6.547044847783642,0.18972014556358682,6.475219113212386
220,0.2495446874387908,6.52599143858581,0.22172014556358682,6.515628651550263
221,0.2815446874387908,6.52599143858581,0.2537201455635868,6.547044847783642
222,0.31354468743879077,6.515628651550263,0.2857201455635868,6.52599143858581
223,0.3455446874387908,6.485169444065555,0.3177201455635868,6.5577401369003905
224,0.37754468743879077,6.495219779919056,0.3497201455635868,6.568551053004605
225,0.4095446874387908,6.515628651550263,0.3817201455635868,6.485169444065555
226,0.4415446874387908,6.485169444065555,0.4137201455635868,6.475219113212386
227,0.4735446874387908,6.485169444065555,0.4457201455635868,6.465366816769375
228,0.5055446874387908,6.52599143858581,0.47772014556358683,6.475219113212386
229,0.5375446874387908,6.536462738453105,0.5097201455635868,6.505372151383074
230,0.5695446874387908,6.485169444065555,0.5417201455635868,6.52599143858581
231,0.6015446874387907,6.41751079559174,0.5737201455635869,6.536462738453105
232,0.6335446874387908,6.436379279896123,0.6057201455635868,6.547044847783642
233,0.6655446874387908,6.436379279896123,0.6377201455635868,6.536462738453105
234,0.6975446874387908,6.389859264261229,0.6697201455635868,6.436379279896123
235,0.7295446874387908,6.371840758758552,0.7017201455635869,6.495219779919056
236,0.7615446874387908,6.362951811341305,0.7337201455635868,6.495219779919056
237,0.7935446874387908,6.336749438947281,0.7657201455635868,6.408208402929426
238,0.8255446874387908,6.345407501690396,0.7977201455635868,6.408208402929426
239,0.8575446874387908,6.311216136942116,0.8297201455635869,6.465366816769375
240,0.8895446874387908,6.336749438947281,0.8617201455635868,6.485169444065555
241,0.9215446874387908,6.286318585320389,0.8937201455635868,6.515628651550263
242,0.9535446874387908,6.286318585320389,0.9257201455635868,6.536462738453105
243,0.9855446874387908,6.3028478872716,0.9577201455635869,6.445948730912273
244,1.0175446874387908,6.311216136942116,0.9897201455635868,6.465366816769375
245,1.0495446874387908,6.270058064448609,1.021720145563587,6.436379279896123
246,1.0815446874387908,6.254057723102168,1.0537201455635867,6.389859264261229
247,1.1135446874387909,6.254057723102168,1.0857201455635868,6.389859264261229
248,1.145544687438791,6.207537707467275,1.1177201455635868,6.336749438947281
249,1.1775446874387907,6.230527225691974,1.1497201455635868,6.345407501690396
250,1.2095446874387907,6.246152543595055,1.1817201455635868,6.336749438947281
251,1.2415446874387908,6.192499830102735,1.2137201455635869,6.311216136942116
252,1.2735446874387908,6.1776847443175935,1.245720145563587,6.311216136942116
253,1.3055446874387908,6.185064851615216,1.277720145563587,6.311216136942116
254,1.3375446874387908,6.134512572452385,1.3097201455635867,6.2945490844569045
255,1.3695446874387909,6.113605887633072,1.3417201455635868,6.270058064448609
256,1.401544687438791,6.09990704327491,1.3737201455635868,6.262025892751345
257,1.4335446874387907,6.073059793238722,1.4057201455635868,6.246152543595055
258,1.4655446874387907,6.073059793238722,1.4377201455635868,6.1776847443175935
259,1.4975446874387908,6.07970433595739,1.4697201455635869,6.230527225691974
260,1.5295446874387908,6.07970433595739,1.501720145563587,6.222805179598064
261,1.5615446874387908,6.059901708661211,1.533720145563587,6.215142306852495
262,1.5935446874387909,6.040483622804109,1.5657201455635867,6.148697207444341
263,1.6255446874387909,6.059901708661211,1.5977201455635868,6.134512572452385
264,1.657544687438791,6.034093824705338,1.6297201455635868,6.148697207444341
265,1.6895446874387907,5.990473202229447,1.6617201455635868,6.093127356289531
266,1.7215446874387907,5.990473202229447,1.6937201455635869,6.141579739675477
267,1.7535446874387908,5.9965894292468835,1.7257201455635869,6.127494999793739
268,1.7855446874387908,5.966375650650387,1.757720145563587,6.134512572452385
269,1.8175446874387908,5.960440915130572,1.789720145563587,6.09990704327491
270,1.8495446874387909,5.966375650650387,1.8217201455635867,6.093127356289531
271,1.8815446874387909,5.925553656130132,1.8537201455635868,6.1067330083453095
272,1.913544687438791,5.931284330839117,1.8857201455635868,6.09990704327491
273,1.9455446874387907,5.937048035555867,1.9177201455635868,6.046914513134399
274,1.9775446874387907,5.931284330839117,1.9497201455635869,6.040483622804109
275,2.0095446874387908,5.931284330839117,1.9817201455635869,6.066459109207369
276,2.041544687438791,5.925553656130132,2.0137201455635867,6.046914513134399
277,2.073544687438791,5.8973827791634355,2.0457201455635867,5.990473202229447
278,2.105544687438791,5.902953824212891,2.0777201455635868,5.97234581763689
279,2.137544687438791,5.89184259878782,2.109720145563587,5.954541193003384
280,2.169544687438791,5.880853477212225,2.141720145563587,5.954541193003384
281,2.201544687438791,5.8699838049753215,2.173720145563587,5.937048035555867
282,2.233544687438791,5.87540387244466,2.205720145563587,5.942845153240193
283,2.265544687438791,5.87540387244466,2.237720145563587,5.9198556350154945
284,2.297544687438791,5.8699838049753215,2.269720145563587,5.914189897479817
285,2.3295446874387906,5.84331555789316,2.301720145563587,5.914189897479817
286,2.3615446874387906,5.853897667223697,2.333720145563587,5.914189897479817
287,2.3935446874387907,5.859231013199059,2.365720145563587,5.908556079761561
288,2.4255446874387907,5.864592956340445,2.397720145563587,5.914189897479817
289,2.4575446874387907,5.853897667223697,2.429720145563587,5.89184259878782
290,2.4895446874387908,5.838066202007016,2.4617201455635866,5.864592956340445
291,2.521544687438791,5.832844258025864,2.4937201455635867,5.853897667223697
292,2.553544687438791,5.817340071489899,2.5257201455635867,5.859231013199059
293,2.585544687438791,5.807135901315657,2.5577201455635867,5.8699838049753215
294,2.617544687438791,5.822481470990318,2.5897201455635868,5.8699838049753215
295,2.649544687438791,5.817340071489899,2.621720145563587,5.859231013199059
296,2.681544687438791,5.822481470990318,2.653720145563587,5.859231013199059
297,2.713544687438791,5.812224970823129,2.685720145563587,5.853897667223697
298,2.745544687438791,5.817340071489899,2.717720145563587,5.82764944114876
299,2.777544687438791,5.807135901315657,2.749720145563587,5.832844258025864
300,2.809544687438791,5.807135901315657,2.781720145563587,5.82764944114876
301,2.8415446874387906,5.802072599359111,2.813720145563587,5.82764944114876
302,2.8735446874387907,5.807135901315657,2.845720145563587,5.832844258025864
303,2.9055446874387907,5.807135901315657,2.877720145563587,5.832844258025864
304,2.9375446874387907,5.807135901315657,2.909720145563587,5.832844258025864
305,2.9695446874387907,5.812224970823129,2.941720145563587,5.822481470990318
306,3.0015446874387908,5.817340071489899,2.9737201455635867,5.817340071489899
307,3.033544687438791,5.802072599359111,3.0057201455635867,5.812224970823129
308,3.065544687438791,5.802072599359111,3.0377201455635867,5.812224970823129
309,3.097544687438791,5.812224970823129,3.0697201455635867,5.812224970823129
310,3.129544687438791,5.802072599359111,3.1017201455635868,5.812224970823129
311,3.161544687438791,5.797034805329154,3.133720145563587,5.807135901315657
312,3.193544687438791,5.797034805329154,3.165720145563587,5.797034805329154
313,3.225544687438791,5.79202226350561,3.197720145563587,5.79202226350561
314,3.257544687438791,5.79202226350561,3.229720145563587,5.797034805329154
315,3.289544687438791,5.797034805329154,3.261720145563587,5.807135901315657
316,3.321544687438791,5.797034805329154,3.293720145563587,5.802072599359111
317,3.3535446874387906,5.802072599359111,3.325720145563587,5.802072599359111
318,3.3855446874387907,5.79202226350561,3.357720145563587,5.802072599359111
319,3.4175446874387907,5.782071932652441,3.389720145563587,5.812224970823129
320,3.4495446874387907,5.78703472199457,3.421720145563587,5.812224970823129
321,3.4815446874387908,5.78703472199457,3.453720145563587,5.807135901315657
322,3.513544687438791,5.797034805329154,3.4857201455635867,5.79202226350561
323,3.545544687438791,5.78703472199457,3.5177201455635867,5.78703472199457
324,3.577544687438791,5.78703472199457,3.5497201455635867,5.78703472199457
325,3.609544687438791,5.79202226350561,3.5817201455635868,5.79202226350561
326,3.641544687438791,5.78703472199457,3.613720145563587,5.78703472199457
327,3.673544687438791,5.802072599359111,3.645720145563587,5.79202226350561
328,3.705544687438791,5.78703472199457,3.677720145563587,5.79202226350561
329,3.737544687438791,5.777133651011859,3.709720145563587,5.782071932652441
330,3.769544687438791,5.78703472199457,3.741720145563587,5.802072599359111
331,3.801544687438791,5.79202226350561,3.773720145563587,5.79202226350561
332,3.833544687438791,5.78703472199457,3.805720145563587,5.79202226350561
333,3.8655446874387906,5.79202226350561,3.837720145563587,5.797034805329154
334,3.8975446874387907,5.777133651011859,3.869720145563587,5.802072599359111
335,3.9295446874387907,5.777133651011859,3.901720145563587,5.78703472199457
336,3.9615446874387907,5.78703472199457,3.933720145563587,5.79202226350561
337,3.9935446874387908,5.777133651011859,3.965720145563587,5.807135901315657
338,4.025544687438791,5.782071932652441,3.9977201455635867,5.802072599359111
339,4.057544687438791,5.78703472199457,4.029720145563587,5.782071932652441
340,4.089544687438791,5.79202226350561,4.061720145563587,5.78703472199457
341,4.12154468743879,5.797034805329154,4.093720145563587,5.777133651011859
342,4.1535446874387905,5.78703472199457,4.125720145563587,5.78703472199457
343,4.1855446874387905,5.797034805329154,4.157720145563587,5.797034805329154
344,4.2175446874387905,5.79202226350561,4.189720145563587,5.807135901315657
345,4.2495446874387905,5.78703472199457,4.221720145563587,5.782071932652441
346,4.281544687438791,5.782071932652441,4.2537201455635865,5.782071932652441
347,4.313544687438791,5.782071932652441,4.2857201455635865,5.79202226350561
348,4.345544687438791,5.777133651011859,4.3177201455635865,5.78703472199457
349,4.377544687438791,5.777133651011859,4.3497201455635865,5.777133651011859
350,4.409544687438791,5.777133651011859,4.381720145563587,5.767329650915237
351,4.441544687438791,5.782071932652441,4.413720145563587,5.77221963620943
352,4.473544687438791,5.797034805329154,4.445720145563587,5.79202226350561
353,4.505544687438791,5.78703472199457,4.477720145563587,5.807135901315657
354,4.537544687438791,5.777133651011859,4.509720145563587,5.78703472199457
355,4.569544687438791,5.78703472199457,4.541720145563587,5.79202226350561
356,4.601544687438791,5.78703472199457,4.573720145563587,5.802072599359111
357,4.633544687438791,5.782071932652441,4.605720145563587,5.797034805329154
358,4.665544687438791,5.78703472199457,4.637720145563587,5.79202226350561
359,4.697544687438791,5.79202226350561,4.669720145563587,5.79202226350561
360,4.729544687438791,5.77221963620943,4.701720145563587,5.802072599359111
361,4.761544687438791,5.77221963620943,4.733720145563587,5.79202226350561
362,4.793544687438791,5.78703472199457,4.765720145563587,5.79202226350561
363,4.825544687438791,5.79202226350561,4.797720145563587,5.807135901315657
364,4.857544687438791,5.78703472199457,4.829720145563587,5.78703472199457
365,4.889544687438791,5.797034805329154,4.861720145563587,5.79202226350561
366,4.921544687438791,5.797034805329154,4.893720145563587,5.782071932652441
367,4.953544687438791,5.777133651011859,4.925720145563587,5.777133651011859
368,4.985544687438791,5.777133651011859,4.957720145563587,5.782071932652441
369,5.017544687438791,5.78703472199457,4.989720145563587,5.79202226350561
370,5.049544687438791,5.78703472199457,5.021720145563587,5.782071932652441
371,5.081544687438791,5.777133651011859,5.053720145563587,5.782071932652441
372,5.113544687438791,5.782071932652441,5.085720145563587,5.79202226350561
373,5.1455446874387905,5.78703472199457,5.117720145563587,5.802072599359111
374,5.1775446874387905,5.782071932652441,5.149720145563587,5.79202226350561
375,5.2095446874387905,5.777133651011859,5.181720145563587,5.777133651011859
376,5.2415446874387905,5.77221963620943,5.213720145563587,5.77221963620943
377,5.273544687438791,5.78703472199457,5.245720145563587,5.767329650915237
378,5.305544687438791,5.782071932652441,5.2777201455635865,5.78703472199457
379,5.337544687438791,5.77221963620943,5.3097201455635865,5.78703472199457
380,5.369544687438791,5.78703472199457,5.3417201455635865,5.782071932652441
381,5.401544687438791,5.78703472199457,5.373720145563587,5.782071932652441
382,5.433544687438791,5.79202226350561,5.405720145563587,5.777133651011859
383,5.465544687438791,5.79202226350561,5.437720145563587,5.777133651011859
384,5.497544687438791,5.797034805329154,5.469720145563587,5.78703472199457
385,5.529544687438791,5.78703472199457,5.501720145563587,5.782071932652441
386,5.561544687438791,5.777133651011859,5.533720145563587,5.782071932652441
387,5.593544687438791,5.782071932652441,5.565720145563587,5.777133651011859
388,5.625544687438791,5.797034805329154,5.597720145563587,5.782071932652441
389,5.657544687438791,5.78703472199457,5.629720145563587,5.777133651011859
390,5.689544687438791,5.782071932652441,5.661720145563587,5.782071932652441
391,5.721544687438791,5.78703472199457,5.693720145563587,5.782071932652441
392,5.753544687438791,5.78703472199457,5.725720145563587,5.79202226350561
393,5.785544687438791,5.79202226350561,5.757720145563587,5.79202226350561
394,5.817544687438791,5.79202226350561,5.789720145563587,5.782071932652441
395,5.849544687438791,5.782071932652441,5.821720145563587,5.777133651011859
396,5.881544687438791,5.777133651011859,5.853720145563587,5.797034805329154
397,5.913544687438791,5.782071932652441,5.885720145563587,5.78703472199457
398,5.945544687438791,5.78703472199457,5.917720145563587,5.782071932652441
399,5.977544687438791,5.79202226350561,5.949720145563587,5.79202226350561
400,6.009544687438791,5.79202226350561,5.981720145563587,5.79202226350561
401,6.041544687438791,5.78703472199457,6.013720145563587,5.79202226350561
402,6.073544687438791,5.782071932652441,6.045720145563587,5.78703472199457
403,6.105544687438791,5.777133651011859,6.077720145563587,5.79202226350561
404,6.137544687438791,5.79202226350561,6.109720145563587,5.79202226350561
405,6.1695446874387905,5.797034805329154,6.141720145563587,5.79202226350561
406,6.2015446874387905,5.802072599359111,6.173720145563587,5.797034805329154
407,6.2335446874387905,5.782071932652441,6.205720145563587,5.78703472199457
408,6.265544687438791,5.79202226350561,6.237720145563587,5.78703472199457
409,6.297544687438791,5.777133651011859,6.269720145563587,5.79202226350561
410,6.329544687438791,5.78703472199457,6.3017201455635865,5.79202226350561
411,6.361544687438791,5.78703472199457,6.3337201455635865,5.77221963620943
412,6.393544687438791,5.78703472199457,6.365720145563587,5.77221963620943
413,6.425544687438791,5.78703472199457,6.397720145563587,5.782071932652441
414,6.457544687438791,5.77221963620943,6.429720145563587,5.777133651011859
415,6.489544687438791,5.777133651011859,6.461720145563587,5.767329650915237
416,6.521544687438791,5.78703472199457,6.493720145563587,5.77221963620943
417,6.553544687438791,5.77221963620943,6.525720145563587,5.777133651011859
418,6.585544687438791,5.782071932652441,6.557720145563587,5.782071932652441
419,6.617544687438791,5.782071932652441,6.589720145563587,5.782071932652441
420,6.649544687438791,5.782071932652441,6.621720145563587,5.78703472199457
421,6.681544687438791,5.777133651011859,6.653720145563587,5.78703472199457
422,6.713544687438791,5.782071932652441,6.685720145563587,5.782071932652441
423,6.745544687438791,5.782071932652441,6.717720145563587,5.77221963620943
424,6.777544687438791,5.777133651011859,6.749720145563587,5.767329650915237
425,6.809544687438791,5.78703472199457,6.781720145563587,5.77221963620943
426,6.841544687438791,5.782071932652441,6.813720145563587,5.777133651011859
427,6.873544687438791,5.782071932652441,6.845720145563587,5.777133651011859
428,6.905544687438791,5.78703472199457,6.877720145563587,5.78703472199457
429,6.937544687438791,5.78703472199457,6.909720145563587,5.782071932652441
430,6.969544687438791,5.777133651011859,6.941720145563587,5.77221963620943


==> plots/raw_data/old/dpi/profiles_900_dpi.csv <==
idx,mm_x,OD_x,mm_y,OD_y
0,-7.1284228874644615,5.777133651011859,-7.199333413994077,5.954541193003384
1,-7.100422887464461,5.777133651011859,-7.171333413994077,5.864592956340445
2,-7.0724228874644615,5.777133651011859,-7.1433334139940765,5.79202226350561
3,-7.044422887464461,5.79202226350561,-7.115333413994077,5.838066202007016
4,-7.016422887464461,5.78703472199457,-7.0873334139940765,5.84331555789316
5,-6.988422887464461,5.782071932652441,-7.059333413994077,5.782071932652441
6,-6.960422887464461,5.777133651011859,-7.031333413994076,5.77221963620943
7,-6.932422887464461,5.777133651011859,-7.003333413994077,5.77221963620943
8,-6.904422887464461,5.782071932652441,-6.975333413994076,5.777133651011859
9,-6.876422887464461,5.78703472199457,-6.947333413994077,5.782071932652441
10,-6.848422887464461,5.78703472199457,-6.919333413994076,5.782071932652441
11,-6.820422887464461,5.797034805329154,-6.891333413994077,5.777133651011859
12,-6.792422887464461,5.79202226350561,-6.863333413994076,5.77221963620943
13,-6.764422887464461,5.78703472199457,-6.835333413994077,5.777133651011859
14,-6.736422887464461,5.782071932652441,-6.807333413994076,5.777133651011859
15,-6.708422887464462,5.782071932652441,-6.779333413994077,5.782071932652441
16,-6.680422887464461,5.782071932652441,-6.751333413994076,5.79202226350561
17,-6.6524228874644615,5.79202226350561,-6.723333413994077,5.78703472199457
18,-6.624422887464461,5.79202226350561,-6.695333413994076,5.79202226350561
19,-6.5964228874644615,5.777133651011859,-6.6673334139940765,5.782071932652441
20,-6.568422887464461,5.777133651011859,-6.639333413994077,5.77221963620943
21,-6.540422887464461,5.777133651011859,-6.6113334139940765,5.77221963620943
22,-6.512422887464461,5.802072599359111,-6.583333413994077,5.77221963620943
23,-6.484422887464461,5.797034805329154,-6.555333413994076,5.767329650915237
24,-6.456422887464461,5.79202226350561,-6.527333413994077,5.782071932652441
25,-6.428422887464461,5.78703472199457,-6.499333413994076,5.78703472199457
26,-6.400422887464461,5.797034805329154,-6.471333413994077,5.777133651011859
27,-6.372422887464461,5.78703472199457,-6.443333413994076,5.77221963620943
28,-6.344422887464461,5.797034805329154,-6.415333413994077,5.782071932652441
29,-6.316422887464461,5.78703472199457,-6.387333413994076,5.797034805329154
30,-6.288422887464461,5.782071932652441,-6.359333413994077,5.797034805329154
31,-6.260422887464461,5.79202226350561,-6.331333413994076,5.797034805329154
32,-6.232422887464462,5.78703472199457,-6.303333413994077,5.78703472199457
33,-6.204422887464461,5.777133651011859,-6.275333413994076,5.777133651011859
34,-6.1764228874644616,5.78703472199457,-6.247333413994077,5.797034805329154
35,-6.148422887464461,5.78703472199457,-6.219333413994076,5.79202226350561
36,-6.1204228874644615,5.782071932652441,-6.1913334139940766,5.797034805329154
37,-6.092422887464461,5.777133651011859,-6.163333413994077,5.782071932652441
38,-6.0644228874644615,5.777133651011859,-6.1353334139940765,5.782071932652441
39,-6.036422887464461,5.777133651011859,-6.107333413994077,5.782071932652441
40,-6.008422887464461,5.78703472199457,-6.0793334139940765,5.78703472199457
41,-5.980422887464461,5.782071932652441,-6.051333413994077,5.782071932652441
42,-5.952422887464461,5.782071932652441,-6.023333413994076,5.77221963620943
43,-5.924422887464461,5.782071932652441,-5.995333413994077,5.777133651011859
44,-5.896422887464461,5.797034805329154,-5.967333413994076,5.777133651011859
45,-5.868422887464461,5.797034805329154,-5.939333413994077,5.777133651011859
46,-5.840422887464461,5.79202226350561,-5.911333413994076,5.782071932652441
47,-5.812422887464461,5.782071932652441,-5.883333413994077,5.782071932652441
48,-5.784422887464461,5.79202226350561,-5.855333413994076,5.782071932652441
49,-5.756422887464461,5.797034805329154,-5.827333413994077,5.79202226350561
50,-5.728422887464461,5.782071932652441,-5.799333413994076,5.782071932652441
51,-5.700422887464462,5.782071932652441,-5.771333413994077,5.767329650915237
52,-5.672422887464461,5.802072599359111,-5.743333413994076,5.777133651011859
53,-5.6444228874644615,5.79202226350561,-5.715333413994077,5.802072599359111
54,-5.616422887464461,5.797034805329154,-5.687333413994076,5.797034805329154
55,-5.5884228874644615,5.797034805329154,-5.6593334139940765,5.79202226350561
56,-5.560422887464461,5.78703472199457,-5.631333413994077,5.78703472199457
57,-5.532422887464461,5.777133651011859,-5.6033334139940765,5.78703472199457
58,-5.504422887464461,5.782071932652441,-5.575333413994077,5.78703472199457
59,-5.476422887464461,5.78703472199457,-5.547333413994076,5.777133651011859
60,-5.448422887464461,5.78703472199457,-5.519333413994077,5.777133651011859
61,-5.420422887464461,5.78703472199457,-5.491333413994076,5.777133651011859
62,-5.392422887464461,5.78703472199457,-5.463333413994077,5.78703472199457
63,-5.364422887464461,5.78703472199457,-5.435333413994076,5.782071932652441
64,-5.336422887464461,5.79202226350561,-5.407333413994077,5.777133651011859
65,-5.308422887464461,5.77221963620943,-5.379333413994076,5.797034805329154
66,-5.280422887464461,5.797034805329154,-5.351333413994077,5.807135901315657
67,-5.252422887464461,5.807135901315657,-5.323333413994076,5.812224970823129
68,-5.224422887464461,5.78703472199457,-5.295333413994077,5.797034805329154
69,-5.196422887464461,5.797034805329154,-5.267333413994076,5.79202226350561
70,-5.1684228874644615,5.79202226350561,-5.239333413994077,5.812224970823129
71,-5.140422887464461,5.78703472199457,-5.211333413994076,5.777133651011859
72,-5.1124228874644615,5.78703472199457,-5.1833334139940765,5.77221963620943
73,-5.084422887464461,5.78703472199457,-5.155333413994076,5.77221963620943
74,-5.0564228874644614,5.802072599359111,-5.1273334139940765,5.78703472199457
75,-5.028422887464461,5.79202226350561,-5.099333413994077,5.78703472199457
76,-5.000422887464461,5.78703472199457,-5.0713334139940764,5.777133651011859
77,-4.972422887464461,5.78703472199457,-5.043333413994077,5.79202226350561
78,-4.944422887464461,5.777133651011859,-5.015333413994076,5.782071932652441
79,-4.916422887464461,5.777133651011859,-4.987333413994077,5.782071932652441
80,-4.888422887464461,5.79202226350561,-4.959333413994076,5.777133651011859
81,-4.860422887464461,5.78703472199457,-4.931333413994077,5.782071932652441
82,-4.832422887464461,5.777133651011859,-4.903333413994076,5.777133651011859
83,-4.804422887464461,5.782071932652441,-4.875333413994077,5.777133651011859
84,-4.776422887464461,5.777133651011859,-4.847333413994076,5.78703472199457
85,-4.748422887464461,5.777133651011859,-4.819333413994077,5.79202226350561
86,-4.720422887464461,5.78703472199457,-4.791333413994076,5.797034805329154
87,-4.692422887464462,5.782071932652441,-4.763333413994077,5.78703472199457
88,-4.664422887464461,5.777133651011859,-4.735333413994076,5.777133651011859
89,-4.6364228874644615,5.78703472199457,-4.707333413994077,5.78703472199457
90,-4.608422887464461,5.797034805329154,-4.679333413994076,5.767329650915237
91,-4.5804228874644615,5.797034805329154,-4.6513334139940765,5.78703472199457
92,-4.552422887464461,5.797034805329154,-4.623333413994077,5.802072599359111
93,-4.524422887464461,5.79202226350561,-4.5953334139940765,5.79202226350561
94,-4.496422887464461,5.782071932652441,-4.567333413994077,5.79202226350561
95,-4.468422887464461,5.78703472199457,-4.539333413994076,5.782071932652441
96,-4.440422887464461,5.78703472199457,-4.511333413994077,5.777133651011859
97,-4.412422887464461,5.797034805329154,-4.483333413994076,5.78703472199457
98,-4.384422887464461,5.78703472199457,-4.455333413994077,5.797034805329154
99,-4.356422887464461,5.79202226350561,-4.427333413994076,5.79202226350561
100,-4.328422887464461,5.79202226350561,-4.399333413994077,5.812224970823129
101,-4.300422887464461,5.797034805329154,-4.371333413994076,5.797034805329154
102,-4.272422887464461,5.782071932652441,-4.343333413994077,5.78703472199457
103,-4.244422887464461,5.78703472199457,-4.315333413994076,5.812224970823129
104,-4.216422887464461,5.79202226350561,-4.287333413994077,5.807135901315657
105,-4.188422887464461,5.78703472199457,-4.259333413994076,5.797034805329154
106,-4.1604228874644615,5.79202226350561,-4.231333413994077,5.79202226350561
107,-4.132422887464461,5.797034805329154,-4.203333413994076,5.78703472199457
108,-4.1044228874644615,5.79202226350561,-4.1753334139940765,5.79202226350561
109,-4.076422887464461,5.777133651011859,-4.147333413994076,5.79202226350561
110,-4.048422887464461,5.777133651011859,-4.1193334139940765,5.777133651011859
111,-4.020422887464461,5.777133651011859,-4.091333413994077,5.767329650915237
112,-3.992422887464461,5.782071932652441,-4.063333413994076,5.762463461264065
113,-3.964422887464461,5.802072599359111,-4.035333413994077,5.77221963620943
114,-3.9364228874644613,5.79202226350561,-4.007333413994076,5.79202226350561
115,-3.9084228874644613,5.797034805329154,-3.9793334139940764,5.802072599359111
116,-3.8804228874644613,5.79202226350561,-3.9513334139940763,5.782071932652441
117,-3.8524228874644613,5.78703472199457,-3.9233334139940763,5.782071932652441
118,-3.8244228874644612,5.777133651011859,-3.8953334139940763,5.782071932652441
119,-3.796422887464461,5.79202226350561,-3.8673334139940767,5.782071932652441
120,-3.768422887464461,5.802072599359111,-3.8393334139940767,5.782071932652441
121,-3.740422887464461,5.802072599359111,-3.8113334139940767,5.78703472199457
122,-3.712422887464461,5.78703472199457,-3.7833334139940766,5.79202226350561
123,-3.684422887464461,5.777133651011859,-3.7553334139940766,5.802072599359111
124,-3.656422887464461,5.767329650915237,-3.7273334139940766,5.78703472199457
125,-3.628422887464461,5.762463461264065,-3.6993334139940766,5.777133651011859
126,-3.600422887464461,5.777133651011859,-3.6713334139940765,5.79202226350561
127,-3.572422887464461,5.782071932652441,-3.6433334139940765,5.782071932652441
128,-3.544422887464461,5.802072599359111,-3.6153334139940765,5.78703472199457
129,-3.516422887464461,5.802072599359111,-3.5873334139940765,5.79202226350561
130,-3.488422887464461,5.802072599359111,-3.5593334139940764,5.782071932652441
131,-3.460422887464461,5.79202226350561,-3.5313334139940764,5.77221963620943
132,-3.432422887464461,5.807135901315657,-3.5033334139940764,5.782071932652441
133,-3.4044228874644613,5.802072599359111,-3.4753334139940764,5.78703472199457
134,-3.3764228874644613,5.807135901315657,-3.4473334139940763,5.782071932652441
135,-3.3484228874644613,5.807135901315657,-3.4193334139940763,5.78703472199457
136,-3.3204228874644612,5.802072599359111,-3.3913334139940763,5.79202226350561
137,-3.292422887464461,5.79202226350561,-3.3633334139940763,5.807135901315657
138,-3.264422887464461,5.79202226350561,-3.3353334139940767,5.802072599359111
139,-3.236422887464461,5.78703472199457,-3.3073334139940767,5.817340071489899
140,-3.208422887464461,5.79202226350561,-3.2793334139940766,5.82764944114876
141,-3.180422887464461,5.797034805329154,-3.2513334139940766,5.822481470990318
142,-3.152422887464461,5.78703472199457,-3.2233334139940766,5.797034805329154
143,-3.124422887464461,5.79202226350561,-3.1953334139940766,5.802072599359111
144,-3.096422887464461,5.802072599359111,-3.1673334139940765,5.802072599359111
145,-3.068422887464461,5.802072599359111,-3.1393334139940765,5.807135901315657
146,-3.040422887464461,5.807135901315657,-3.1113334139940765,5.812224970823129
147,-3.012422887464461,5.807135901315657,-3.0833334139940765,5.812224970823129
148,-2.984422887464461,5.802072599359111,-3.0553334139940764,5.822481470990318
149,-2.956422887464461,5.79202226350561,-3.0273334139940764,5.832844258025864
150,-2.928422887464461,5.797034805329154,-2.9993334139940764,5.817340071489899
151,-2.9004228874644613,5.802072599359111,-2.9713334139940764,5.802072599359111
152,-2.8724228874644613,5.802072599359111,-2.9433334139940763,5.802072599359111
153,-2.8444228874644613,5.812224970823129,-2.9153334139940763,5.802072599359111
154,-2.8164228874644612,5.802072599359111,-2.8873334139940763,5.812224970823129
155,-2.788422887464461,5.807135901315657,-2.8593334139940763,5.82764944114876
156,-2.760422887464461,5.807135901315657,-2.8313334139940767,5.82764944114876
157,-2.732422887464461,5.812224970823129,-2.8033334139940767,5.82764944114876
158,-2.704422887464461,5.802072599359111,-2.7753334139940766,5.82764944114876
159,-2.676422887464461,5.802072599359111,-2.7473334139940766,5.82764944114876
160,-2.648422887464461,5.817340071489899,-2.7193334139940766,5.838066202007016
161,-2.620422887464461,5.812224970823129,-2.6913334139940766,5.848592614994003
162,-2.592422887464461,5.832844258025864,-2.6633334139940765,5.859231013199059
163,-2.564422887464461,5.82764944114876,-2.6353334139940765,5.848592614994003
164,-2.536422887464461,5.822481470990318,-2.6073334139940765,5.84331555789316
165,-2.508422887464461,5.817340071489899,-2.5793334139940765,5.859231013199059
166,-2.480422887464461,5.822481470990318,-2.5513334139940764,5.8699838049753215
167,-2.452422887464461,5.82764944114876,-2.5233334139940764,5.8699838049753215
168,-2.424422887464461,5.84331555789316,-2.4953334139940764,5.880853477212225
169,-2.3964228874644613,5.838066202007016,-2.4673334139940764,5.880853477212225
170,-2.3684228874644613,5.848592614994003,-2.4393334139940763,5.8973827791634355
171,-2.3404228874644613,5.84331555789316,-2.4113334139940763,5.908556079761561
172,-2.3124228874644612,5.853897667223697,-2.3833334139940763,5.908556079761561
173,-2.284422887464461,5.853897667223697,-2.3553334139940763,5.908556079761561
174,-2.256422887464461,5.848592614994003,-2.3273334139940767,5.902953824212891
175,-2.228422887464461,5.8699838049753215,-2.2993334139940766,5.914189897479817
176,-2.200422887464461,5.859231013199059,-2.2713334139940766,5.931284330839117
177,-2.172422887464461,5.8699838049753215,-2.2433334139940766,5.954541193003384
178,-2.144422887464461,5.864592956340445,-2.2153334139940766,5.960440915130572
179,-2.116422887464461,5.8699838049753215,-2.1873334139940765,5.937048035555867
180,-2.088422887464461,5.902953824212891,-2.1593334139940765,5.966375650650387
181,-2.060422887464461,5.908556079761561,-2.1313334139940765,5.97234581763689
182,-2.032422887464461,5.89184259878782,-2.1033334139940765,5.97234581763689
183,-2.004422887464461,5.902953824212891,-2.0753334139940764,5.9965894292468835
184,-1.9764228874644612,5.902953824212891,-2.0473334139940764,5.990473202229447
185,-1.9484228874644611,5.902953824212891,-2.0193334139940764,5.990473202229447
186,-1.920422887464461,5.925553656130132,-1.9913334139940764,5.990473202229447
187,-1.892422887464461,5.960440915130572,-1.9633334139940763,6.027744597026679
188,-1.864422887464461,5.937048035555867,-1.9353334139940765,6.027744597026679
189,-1.836422887464461,5.954541193003384,-1.9073334139940765,6.027744597026679
190,-1.808422887464461,5.954541193003384,-1.8793334139940765,6.040483622804109
191,-1.780422887464461,5.942845153240193,-1.8513334139940765,6.046914513134399
192,-1.7524228874644612,5.978351841697103,-1.8233334139940764,6.053387027640017
193,-1.7244228874644612,5.9965894292468835,-1.7953334139940764,6.07970433595739
194,-1.6964228874644611,6.015165814819819,-1.7673334139940764,6.09990704327491
195,-1.668422887464461,6.046914513134399,-1.7393334139940764,6.07970433595739
196,-1.640422887464461,6.034093824705338,-1.7113334139940763,6.127494999793739
197,-1.612422887464461,6.021435427833414,-1.6833334139940765,6.141579739675477
198,-1.584422887464461,6.015165814819819,-1.6553334139940765,6.1067330083453095
199,-1.556422887464461,6.015165814819819,-1.6273334139940765,6.148697207444341
200,-1.528422887464461,6.040483622804109,-1.5993334139940765,6.141579739675477
201,-1.5004228874644612,6.059901708661211,-1.5713334139940764,6.141579739675477
202,-1.4724228874644611,6.07970433595739,-1.5433334139940764,6.1776847443175935
203,-1.4444228874644611,6.073059793238722,-1.5153334139940764,6.207537707467275
204,-1.416422887464461,6.066459109207369,-1.4873334139940764,6.238309366134029
205,-1.388422887464461,6.093127356289531,-1.4593334139940763,6.230527225691974
206,-1.360422887464461,6.120526330477645,-1.4313334139940765,6.192499830102735
207,-1.332422887464461,6.127494999793739,-1.4033334139940765,6.222805179598064
208,-1.304422887464461,6.1776847443175935,-1.3753334139940765,6.222805179598064
209,-1.276422887464461,6.246152543595055,-1.3473334139940765,6.246152543595055
210,-1.2484228874644612,6.238309366134029,-1.3193334139940764,6.311216136942116
211,-1.2204228874644611,6.246152543595055,-1.2913334139940764,6.32816569525589
212,-1.1924228874644611,6.230527225691974,-1.2633334139940764,6.336749438947281
213,-1.164422887464461,6.238309366134029,-1.2353334139940764,6.319655005587981
214,-1.136422887464461,6.199990501831892,-1.2073334139940763,6.336749438947281
215,-1.108422887464461,6.207537707467275,-1.1793334139940765,6.32816569525589
216,-1.080422887464461,6.230527225691974,-1.1513334139940765,6.345407501690396
217,-1.052422887464461,6.254057723102168,-1.1233334139940765,6.398991747824502
218,-1.024422887464461,6.345407501690396,-1.0953334139940765,6.371840758758552
219,-0.9964228874644611,6.238309366134029,-1.0673334139940764,6.35414118165915
220,-0.968422887464461,6.246152543595055,-1.0393334139940764,6.408208402929426
221,-0.940422887464461,6.311216136942116,-1.0113334139940764,6.465366816769375
222,-0.9124228874644611,6.311216136942116,-0.9833334139940765,6.426900535941579
223,-0.8844228874644611,6.389859264261229,-0.9553334139940765,6.52599143858581
224,-0.856422887464461,6.362951811341305,-0.9273334139940764,6.485169444065555
225,-0.828422887464461,6.41751079559174,-0.8993334139940764,6.436379279896123
226,-0.8004228874644611,6.362951811341305,-0.8713334139940764,6.445948730912273
227,-0.7724228874644611,6.336749438947281,-0.8433334139940765,6.408208402929426
228,-0.7444228874644611,6.371840758758552,-0.8153334139940764,6.380809428741312
229,-0.716422887464461,6.41751079559174,-0.7873334139940764,6.465366816769375
230,-0.688422887464461,6.41751079559174,-0.7593334139940764,6.475219113212386
231,-0.6604228874644611,6.445948730912273,-0.7313334139940765,6.475219113212386
232,-0.6324228874644611,6.426900535941579,-0.7033334139940765,6.536462738453105
233,-0.604422887464461,6.475219113212386,-0.6753334139940764,6.601703260321506
234,-0.576422887464461,6.465366816769375,-0.6473334139940764,6.495219779919056
235,-0.5484228874644611,6.475219113212386,-0.6193334139940764,6.436379279896123
236,-0.5204228874644611,6.495219779919056,-0.5913334139940765,6.475219113212386
237,-0.49242288746446106,6.485169444065555,-0.5633334139940764,6.495219779919056
238,-0.46442288746446103,6.45561064182401,-0.5353334139940764,6.475219113212386
239,-0.43642288746446106,6.436379279896123,-0.5073334139940764,6.505372151383074
240,-0.40842288746446104,6.465366816769375,-0.4793334139940764,6.536462738453105
241,-0.38042288746446107,6.515628651550263,-0.4513334139940764,6.601703260321506
242,-0.35242288746446104,6.52599143858581,-0.4233334139940764,6.5577401369003905
243,-0.3244228874644611,6.495219779919056,-0.3953334139940764,6.515628651550263
244,-0.29642288746446105,6.515628651550263,-0.36733341399407643,6.465366816769375
245,-0.268422887464461,6.568551053004605,-0.3393334139940764,6.436379279896123
246,-0.24042288746446105,6.568551053004605,-0.31133341399407644,6.41751079559174
247,-0.21242288746446106,6.547044847783642,-0.2833334139940764,6.475219113212386
248,-0.18442288746446103,6.601703260321506,-0.25533341399407644,6.547044847783642
249,-0.15642288746446104,6.579480123536796,-0.22733341399407642,6.547044847783642
250,-0.12842288746446104,6.495219779919056,-0.19933341399407642,6.547044847783642
251,-0.10042288746446104,6.52599143858581,-0.17133341399407642,6.536462738453105
252,-0.07242288746446104,6.547044847783642,-0.14333341399407643,6.536462738453105
253,-0.04442288746446104,6.579480123536796,-0.11533341399407641,6.568551053004605
254,-0.016422887464461043,6.568551053004605,-0.08733341399407642,6.568551053004605
255,0.01157711253553896,6.5577401369003905,-0.05933341399407641,6.590529959723381
256,0.03957711253553896,6.52599143858581,-0.03133341399407641,6.624431511399062
257,0.06757711253553896,6.485169444065555,-0.003333413994076409,6.61300281557544
258,0.09557711253553897,6.5577401369003905,0.024666586005923592,6.579480123536796
259,0.12357711253553896,6.568551053004605,0.05266658600592359,6.61300281557544
260,0.15157711253553896,6.515628651550263,0.0806665860059236,6.568551053004605
261,0.17957711253553896,6.505372151383074,0.10866658600592359,6.505372151383074
262,0.20757711253553895,6.495219779919056,0.1366665860059236,6.536462738453105
263,0.23557711253553895,6.465366816769375,0.1646665860059236,6.547044847783642
264,0.26357711253553895,6.495219779919056,0.1926665860059236,6.536462738453105
265,0.291577112535539,6.52599143858581,0.2206665860059236,6.505372151383074
266,0.31957711253553894,6.515628651550263,0.2486665860059236,6.52599143858581
267,0.34757711253553897,6.495219779919056,0.2766665860059236,6.52599143858581
268,0.375577112535539,6.515628651550263,0.3046665860059236,6.52599143858581
269,0.40357711253553896,6.495219779919056,0.3326665860059236,6.547044847783642
270,0.431577112535539,6.495219779919056,0.3606665860059236,6.505372151383074
271,0.45957711253553896,6.426900535941579,0.3886665860059236,6.52599143858581
272,0.487577112535539,6.495219779919056,0.4166665860059236,6.52599143858581
273,0.515577112535539,6.475219113212386,0.4446665860059236,6.505372151383074
274,0.543577112535539,6.475219113212386,0.4726665860059236,6.515628651550263
275,0.571577112535539,6.495219779919056,0.5006665860059236,6.465366816769375
276,0.599577112535539,6.45561064182401,0.5286665860059236,6.495219779919056
277,0.6275771125355389,6.41751079559174,0.5566665860059236,6.485169444065555
278,0.655577112535539,6.398991747824502,0.5846665860059236,6.445948730912273
279,0.683577112535539,6.41751079559174,0.6126665860059236,6.485169444065555
280,0.711577112535539,6.426900535941579,0.6406665860059236,6.475219113212386
281,0.7395771125355389,6.436379279896123,0.6686665860059237,6.465366816769375
282,0.767577112535539,6.445948730912273,0.6966665860059236,6.475219113212386
283,0.795577112535539,6.408208402929426,0.7246665860059236,6.515628651550263
284,0.823577112535539,6.35414118165915,0.7526665860059236,6.485169444065555
285,0.851577112535539,6.32816569525589,0.7806665860059236,6.475219113212386
286,0.8795771125355389,6.345407501690396,0.8086665860059236,6.475219113212386
287,0.907577112535539,6.362951811341305,0.8366665860059236,6.445948730912273
288,0.935577112535539,6.319655005587981,0.8646665860059236,6.436379279896123
289,0.963577112535539,6.2945490844569045,0.8926665860059236,6.45561064182401
290,0.9915771125355389,6.3028478872716,0.9206665860059237,6.485169444065555
291,1.019577112535539,6.262025892751345,0.9486665860059236,6.41751079559174
292,1.047577112535539,6.286318585320389,0.9766665860059236,6.408208402929426
293,1.075577112535539,6.2945490844569045,1.0046665860059236,6.41751079559174
294,1.103577112535539,6.230527225691974,1.0326665860059236,6.426900535941579
295,1.131577112535539,6.222805179598064,1.0606665860059237,6.380809428741312
296,1.159577112535539,6.199990501831892,1.0886665860059237,6.380809428741312
297,1.187577112535539,6.199990501831892,1.1166665860059237,6.371840758758552
298,1.215577112535539,6.1776847443175935,1.1446665860059235,6.380809428741312
299,1.243577112535539,6.207537707467275,1.1726665860059236,6.389859264261229
300,1.271577112535539,6.163085944896442,1.2006665860059236,6.380809428741312
301,1.299577112535539,6.141579739675477,1.2286665860059236,6.35414118165915
302,1.327577112535539,6.141579739675477,1.2566665860059236,6.32816569525589
303,1.355577112535539,6.155865696922954,1.2846665860059236,6.311216136942116
304,1.383577112535539,6.148697207444341,1.3126665860059237,6.2945490844569045
305,1.411577112535539,6.134512572452385,1.3406665860059237,6.246152543595055
306,1.439577112535539,6.1067330083453095,1.3686665860059237,6.270058064448609
307,1.467577112535539,6.093127356289531,1.3966665860059235,6.270058064448609
308,1.495577112535539,6.07970433595739,1.4246665860059236,6.246152543595055
309,1.523577112535539,6.053387027640017,1.4526665860059236,6.238309366134029
310,1.551577112535539,6.040483622804109,1.4806665860059236,6.215142306852495
311,1.579577112535539,6.053387027640017,1.5086665860059236,6.185064851615216
312,1.607577112535539,6.027744597026679,1.5366665860059237,6.1776847443175935
313,1.635577112535539,6.015165814819819,1.5646665860059237,6.1776847443175935
314,1.663577112535539,5.990473202229447,1.5926665860059237,6.192499830102735
315,1.691577112535539,5.990473202229447,1.6206665860059237,6.170358704225521
316,1.719577112535539,5.966375650650387,1.6486665860059235,6.134512572452385
317,1.747577112535539,5.978351841697103,1.6766665860059236,6.113605887633072
318,1.775577112535539,5.966375650650387,1.7046665860059236,6.093127356289531
319,1.803577112535539,5.954541193003384,1.7326665860059236,6.09990704327491
320,1.831577112535539,5.942845153240193,1.7606665860059236,6.086393324108187
321,1.859577112535539,5.931284330839117,1.7886665860059237,6.066459109207369
322,1.887577112535539,5.9486760735509865,1.8166665860059237,6.053387027640017
323,1.915577112535539,5.937048035555867,1.8446665860059237,6.040483622804109
324,1.943577112535539,5.8973827791634355,1.8726665860059237,6.034093824705338
325,1.971577112535539,5.89184259878782,1.9006665860059235,6.040483622804109
326,1.999577112535539,5.886332942976851,1.9286665860059236,6.046914513134399
327,2.027577112535539,5.880853477212225,1.9566665860059236,6.034093824705338
328,2.055577112535539,5.89184259878782,1.9846665860059236,6.021435427833414
329,2.083577112535539,5.8973827791634355,2.0126665860059236,5.984394156153066
330,2.111577112535539,5.8973827791634355,2.0406665860059237,5.9965894292468835
331,2.139577112535539,5.87540387244466,2.0686665860059237,5.97234581763689
332,2.167577112535539,5.864592956340445,2.0966665860059237,5.966375650650387
333,2.195577112535539,5.864592956340445,2.1246665860059237,5.954541193003384
334,2.223577112535539,5.859231013199059,2.1526665860059238,5.954541193003384
335,2.251577112535539,5.859231013199059,2.180666586005924,5.937048035555867
336,2.279577112535539,5.859231013199059,2.208666586005924,5.914189897479817
337,2.307577112535539,5.8699838049753215,2.236666586005924,5.914189897479817
338,2.335577112535539,5.848592614994003,2.264666586005924,5.908556079761561
339,2.363577112535539,5.859231013199059,2.2926665860059234,5.908556079761561
340,2.391577112535539,5.853897667223697,2.3206665860059235,5.8973827791634355
341,2.419577112535539,5.84331555789316,2.3486665860059235,5.886332942976851
342,2.447577112535539,5.838066202007016,2.3766665860059235,5.8699838049753215
343,2.475577112535539,5.822481470990318,2.4046665860059235,5.89184259878782
344,2.503577112535539,5.817340071489899,2.4326665860059236,5.880853477212225
345,2.531577112535539,5.82764944114876,2.4606665860059236,5.87540387244466
346,2.559577112535539,5.82764944114876,2.4886665860059236,5.87540387244466
347,2.587577112535539,5.817340071489899,2.5166665860059236,5.89184259878782
348,2.615577112535539,5.817340071489899,2.5446665860059237,5.864592956340445
349,2.643577112535539,5.807135901315657,2.5726665860059237,5.853897667223697
350,2.671577112535539,5.848592614994003,2.6006665860059237,5.853897667223697
351,2.6995771125355392,5.822481470990318,2.6286665860059237,5.859231013199059
352,2.727577112535539,5.812224970823129,2.6566665860059238,5.84331555789316
353,2.755577112535539,5.807135901315657,2.684666586005924,5.832844258025864
354,2.783577112535539,5.807135901315657,2.712666586005924,5.853897667223697
355,2.811577112535539,5.807135901315657,2.740666586005924,5.853897667223697
356,2.839577112535539,5.822481470990318,2.768666586005924,5.848592614994003
357,2.867577112535539,5.822481470990318,2.7966665860059234,5.82764944114876
358,2.895577112535539,5.802072599359111,2.8246665860059235,5.832844258025864
359,2.923577112535539,5.79202226350561,2.8526665860059235,5.832844258025864
360,2.951577112535539,5.797034805329154,2.8806665860059235,5.82764944114876
361,2.979577112535539,5.802072599359111,2.9086665860059235,5.82764944114876
362,3.007577112535539,5.797034805329154,2.9366665860059236,5.838066202007016
363,3.035577112535539,5.79202226350561,2.9646665860059236,5.82764944114876
364,3.063577112535539,5.802072599359111,2.9926665860059236,5.822481470990318
365,3.091577112535539,5.807135901315657,3.0206665860059236,5.807135901315657
366,3.119577112535539,5.802072599359111,3.0486665860059237,5.802072599359111
367,3.147577112535539,5.802072599359111,3.0766665860059237,5.807135901315657
368,3.175577112535539,5.797034805329154,3.1046665860059237,5.817340071489899
369,3.2035771125355392,5.79202226350561,3.1326665860059237,5.807135901315657
370,3.231577112535539,5.79202226350561,3.1606665860059238,5.812224970823129
371,3.259577112535539,5.797034805329154,3.188666586005924,5.817340071489899
372,3.287577112535539,5.797034805329154,3.216666586005924,5.812224970823129
373,3.315577112535539,5.797034805329154,3.244666586005924,5.797034805329154
374,3.343577112535539,5.79202226350561,3.272666586005924,5.802072599359111
375,3.371577112535539,5.79202226350561,3.3006665860059234,5.807135901315657
376,3.399577112535539,5.797034805329154,3.3286665860059235,5.802072599359111
377,3.427577112535539,5.79202226350561,3.3566665860059235,5.797034805329154
378,3.455577112535539,5.78703472199457,3.3846665860059235,5.807135901315657
379,3.483577112535539,5.78703472199457,3.4126665860059235,5.807135901315657
380,3.511577112535539,5.77221963620943,3.4406665860059236,5.797034805329154
381,3.539577112535539,5.77221963620943,3.4686665860059236,5.79202226350561
382,3.567577112535539,5.777133651011859,3.4966665860059236,5.802072599359111
383,3.595577112535539,5.767329650915237,3.5246665860059236,5.807135901315657
384,3.623577112535539,5.777133651011859,3.5526665860059237,5.832844258025864
385,3.651577112535539,5.777133651011859,3.5806665860059237,5.807135901315657
386,3.679577112535539,5.797034805329154,3.6086665860059237,5.817340071489899
387,3.7075771125355392,5.79202226350561,3.6366665860059237,5.802072599359111
388,3.7355771125355393,5.78703472199457,3.6646665860059238,5.802072599359111
389,3.763577112535539,5.78703472199457,3.692666586005924,5.817340071489899
390,3.791577112535539,5.782071932652441,3.720666586005924,5.807135901315657
391,3.819577112535539,5.782071932652441,3.748666586005924,5.797034805329154
392,3.847577112535539,5.78703472199457,3.776666586005924,5.782071932652441
393,3.875577112535539,5.782071932652441,3.804666586005924,5.79202226350561
394,3.903577112535539,5.79202226350561,3.8326665860059235,5.79202226350561
395,3.931577112535539,5.79202226350561,3.8606665860059235,5.802072599359111
396,3.959577112535539,5.79202226350561,3.8886665860059235,5.807135901315657
397,3.987577112535539,5.797034805329154,3.9166665860059235,5.79202226350561
398,4.015577112535539,5.79202226350561,3.9446665860059236,5.797034805329154
399,4.043577112535539,5.79202226350561,3.9726665860059236,5.782071932652441
400,4.071577112535539,5.78703472199457,4.000666586005924,5.782071932652441
401,4.099577112535539,5.78703472199457,4.028666586005924,5.802072599359111
402,4.127577112535539,5.78703472199457,4.056666586005924,5.78703472199457
403,4.155577112535539,5.782071932652441,4.084666586005923,5.782071932652441
404,4.183577112535539,5.782071932652441,4.112666586005924,5.78703472199457
405,4.211577112535539,5.78703472199457,4.140666586005923,5.797034805329154
406,4.239577112535539,5.79202226350561,4.168666586005924,5.797034805329154
407,4.267577112535539,5.802072599359111,4.196666586005923,5.797034805329154
408,4.295577112535539,5.78703472199457,4.224666586005924,5.802072599359111
409,4.323577112535539,5.79202226350561,4.252666586005923,5.797034805329154
410,4.351577112535539,5.797034805329154,4.280666586005924,5.782071932652441
411,4.379577112535539,5.78703472199457,4.3086665860059234,5.777133651011859
412,4.407577112535539,5.78703472199457,4.336666586005924,5.782071932652441
413,4.435577112535539,5.77221963620943,4.3646665860059235,5.78703472199457
414,4.463577112535539,5.782071932652441,4.392666586005924,5.78703472199457
415,4.4915771125355395,5.79202226350561,4.4206665860059235,5.797034805329154
416,4.519577112535539,5.78703472199457,4.448666586005924,5.78703472199457
417,4.547577112535539,5.782071932652441,4.476666586005924,5.802072599359111
418,4.575577112535539,5.77221963620943,4.504666586005924,5.797034805329154
419,4.603577112535539,5.77221963620943,4.532666586005924,5.802072599359111
420,4.631577112535539,5.79202226350561,4.560666586005924,5.79202226350561
421,4.659577112535539,5.79202226350561,4.588666586005924,5.797034805329154
422,4.687577112535539,5.78703472199457,4.616666586005923,5.802072599359111
423,4.715577112535539,5.79202226350561,4.644666586005924,5.78703472199457
424,4.743577112535539,5.78703472199457,4.672666586005923,5.797034805329154
425,4.771577112535539,5.77221963620943,4.700666586005924,5.802072599359111
426,4.799577112535539,5.782071932652441,4.728666586005923,5.817340071489899
427,4.827577112535539,5.782071932652441,4.756666586005924,5.822481470990318
428,4.855577112535539,5.782071932652441,4.784666586005923,5.802072599359111
429,4.883577112535539,5.79202226350561,4.812666586005924,5.78703472199457
430,4.911577112535539,5.782071932652441,4.8406665860059235,5.777133651011859
431,4.939577112535539,5.77221963620943,4.868666586005924,5.79202226350561
432,4.9675771125355395,5.777133651011859,4.8966665860059235,5.78703472199457
433,4.995577112535539,5.777133651011859,4.924666586005924,5.802072599359111
434,5.023577112535539,5.767329650915237,4.952666586005924,5.802072599359111
435,5.051577112535539,5.767329650915237,4.980666586005924,5.782071932652441
436,5.079577112535539,5.767329650915237,5.008666586005924,5.78703472199457
437,5.107577112535539,5.777133651011859,5.036666586005924,5.78703472199457
438,5.135577112535539,5.78703472199457,5.064666586005924,5.782071932652441
439,5.163577112535539,5.777133651011859,5.092666586005923,5.78703472199457
440,5.191577112535539,5.79202226350561,5.120666586005924,5.77221963620943
441,5.219577112535539,5.78703472199457,5.148666586005923,5.79202226350561
442,5.247577112535539,5.782071932652441,5.176666586005924,5.78703472199457
443,5.275577112535539,5.782071932652441,5.204666586005923,5.782071932652441
444,5.303577112535539,5.78703472199457,5.232666586005924,5.77221963620943
445,5.331577112535539,5.77221963620943,5.260666586005923,5.78703472199457
446,5.359577112535539,5.782071932652441,5.288666586005924,5.78703472199457
447,5.387577112535539,5.78703472199457,5.3166665860059235,5.78703472199457
448,5.415577112535539,5.782071932652441,5.344666586005924,5.78703472199457
449,5.443577112535539,5.78703472199457,5.3726665860059235,5.78703472199457
450,5.471577112535539,5.79202226350561,5.400666586005924,5.78703472199457
451,5.4995771125355395,5.79202226350561,5.4286665860059236,5.777133651011859
452,5.527577112535539,5.802072599359111,5.456666586005924,5.77221963620943
453,5.555577112535539,5.797034805329154,5.484666586005924,5.78703472199457
454,5.583577112535539,5.797034805329154,5.512666586005924,5.79202226350561
455,5.611577112535539,5.797034805329154,5.540666586005924,5.797034805329154
456,5.639577112535539,5.782071932652441,5.568666586005924,5.777133651011859
457,5.667577112535539,5.777133651011859,5.596666586005924,5.797034805329154
458,5.695577112535539,5.79202226350561,5.624666586005923,5.797034805329154
459,5.723577112535539,5.777133651011859,5.652666586005924,5.777133651011859
460,5.751577112535539,5.777133651011859,5.680666586005923,5.777133651011859
461,5.779577112535539,5.78703472199457,5.708666586005924,5.782071932652441
462,5.807577112535539,5.777133651011859,5.736666586005923,5.762463461264065
463,5.835577112535539,5.78703472199457,5.764666586005924,5.77221963620943
464,5.863577112535539,5.79202226350561,5.792666586005923,5.767329650915237
465,5.891577112535539,5.79202226350561,5.820666586005924,5.79202226350561
466,5.919577112535539,5.79202226350561,5.8486665860059235,5.78703472199457
467,5.947577112535539,5.782071932652441,5.876666586005924,5.782071932652441
468,5.9755771125355395,5.777133651011859,5.9046665860059235,5.777133651011859
469,6.003577112535539,5.782071932652441,5.932666586005924,5.78703472199457
470,6.0315771125355395,5.782071932652441,5.960666586005924,5.79202226350561
471,6.059577112535539,5.777133651011859,5.988666586005924,5.78703472199457
472,6.087577112535539,5.79202226350561,6.016666586005924,5.79202226350561
473,6.115577112535539,5.797034805329154,6.044666586005924,5.79202226350561
474,6.143577112535539,5.782071932652441,6.072666586005924,5.797034805329154
475,6.171577112535539,5.78703472199457,6.100666586005924,5.802072599359111
476,6.199577112535539,5.79202226350561,6.128666586005924,5.782071932652441
477,6.227577112535539,5.782071932652441,6.156666586005923,5.777133651011859
478,6.255577112535539,5.782071932652441,6.184666586005924,5.77221963620943
479,6.283577112535539,5.797034805329154,6.212666586005923,5.782071932652441
480,6.311577112535539,5.777133651011859,6.240666586005924,5.767329650915237
481,6.339577112535539,5.78703472199457,6.268666586005923,5.767329650915237
482,6.367577112535539,5.78703472199457,6.296666586005924,5.767329650915237
483,6.395577112535539,5.777133651011859,6.3246665860059235,5.782071932652441
484,6.423577112535539,5.77221963620943,6.352666586005924,5.79202226350561
485,6.4515771125355394,5.77221963620943,6.3806665860059235,5.79202226350561
486,6.479577112535539,5.777133651011859,6.408666586005924,5.78703472199457
487,6.5075771125355395,5.782071932652441,6.436666586005924,5.782071932652441
488,6.535577112535539,5.777133651011859,6.464666586005924,5.777133651011859
489,6.563577112535539,5.782071932652441,6.492666586005924,5.77221963620943
490,6.591577112535539,5.77221963620943,6.520666586005924,5.767329650915237
491,6.619577112535539,5.802072599359111,6.548666586005924,5.777133651011859
492,6.647577112535539,5.782071932652441,6.576666586005924,5.777133651011859
493,6.675577112535539,5.782071932652441,6.604666586005924,5.77221963620943
494,6.703577112535539,5.782071932652441,6.632666586005923,5.777133651011859
495,6.731577112535539,5.782071932652441,6.660666586005924,5.777133651011859
496,6.759577112535539,5.782071932652441,6.688666586005923,5.782071932652441
497,6.787577112535539,5.782071932652441,6.716666586005924,5.782071932652441
498,6.815577112535539,5.78703472199457,6.744666586005923,5.782071932652441
499,6.843577112535539,5.777133651011859,6.772666586005924,5.79202226350561
500,6.871577112535539,5.78703472199457,6.800666586005923,5.782071932652441
501,6.899577112535539,5.777133651011859,6.828666586005924,5.782071932652441
502,6.927577112535539,5.78703472199457,6.8566665860059235,5.78703472199457
503,6.955577112535539,5.78703472199457,6.884666586005924,5.777133651011859
504,6.9835771125355395,5.797034805329154,6.9126665860059235,5.77221963620943
505,7.011577112535539,5.78703472199457,6.940666586005924,5.79202226350561
506,7.0395771125355395,5.79202226350561,6.968666586005924,5.78703472199457
507,7.067577112535539,5.802072599359111,6.996666586005924,5.77221963620943
508,7.095577112535539,5.797034805329154,7.024666586005924,5.767329650915237


==> plots/raw_data/old/orientation_5Gy_analysis.csv <==
idx,dose,red,green,blue,Orientation,std_red,std_green,std_blue
0,5.1,6.63095392471218,6.66514305444554,6.69571633248194,0,0.0121797890472729,0.0129014662169685,0.0107182388051259
1,5.1,6.65865776059894,6.70476702676023,6.72665787135948,45,0.0117440605521245,0.0124532044316152,0.0101854445041904
2,5.1,6.69388129200691,6.74168968306626,6.75516986014152,90,0.0109518853474272,0.0117607911372224,0.00955361127980929
3,5.1,6.67005771331242,6.70999736369082,6.73200977266927,135,0.0114450971939345,0.0121406685678623,0.00977929473203557
4,5.1,6.63233180037426,6.66665062061188,6.69676508991716,180,0.0116992324268795,0.0122262015292497,0.00982091208782666
5,5.1,6.65832215450916,6.70416650624141,6.7284618522218,225,0.0116511192143358,0.0121332237236866,0.00992463453146155
6,5.1,6.69538195696082,6.74358914083972,6.75765736516514,270,0.0110512159230435,0.0118461006204354,0.00992593252795117
7,5.1,6.67068226783337,6.71100591143685,6.73282212320133,315,0.0115317341130016,0.0123704467991701,0.010131614022811


==> plots/raw_data/old/position_5Gy_analysis.csv <==
idx,dose,red,green,blue,Position,x,y
0,5.1,6.67509363561759,6.70615688661996,6.74436629295359,CL,-1,0
1,5.1,6.63936600216777,6.66006046218825,6.68206606066249,CR,1,0
2,5.1,6.63180251910098,6.6595249262034,6.69451128061757,TC,0,1
3,5.1,6.630524317066,6.65641988551437,6.66123259627299,BC,0,-1
4,5.1,6.67299593768891,6.70358789350001,6.72039125795209,BL,-1,-1
5,5.1,6.63982987064848,6.65639220654091,6.68249986710889,BR,1,-1
6,5.1,6.6309060143641,6.65519221389141,6.68760163431867,CC,0,0
7,5.1,6.67886342063822,6.71089819095953,6.75606276081794,TL,-1,1
8,5.1,6.63891590970665,6.6594836011643,6.68932228105989,TR,1,1


==> plots/raw_data/old/warmup_analysis.csv <==
idx,dose,red,green,blue,Scan no
0,0,5.962759775736582,5.991427513105704,6.363755264106624,1
1,0,5.961673341798145,5.991658495810409,6.365907648282165,2
2,0,5.961809763167573,5.991489664110993,6.365126305781772,3
3,0,5.961493462764681,5.991488645331959,6.365584878044053,4
4,0,5.961510979636615,5.991111929572648,6.364845141643192,5
5,0,5.961523671693962,5.991732070332041,6.365712034285706,6
6,0,5.9616326697087185,5.991511036650696,6.365153174766889,7
7,0,5.961580674106405,5.9916991564575355,6.365418325905305,8
8,0,5.961649233643179,5.991617539276814,6.364959092073414,9
9,0,5.961636487815601,5.991725289417604,6.365379372003633,10
10,0,5.961670067765117,5.991512389272372,6.3649672419273475,11
11,0,5.961732665482235,5.991820544456316,6.365305923885618,12
12,0,5.961673751271894,5.991947947327195,6.3657116516259515,13
13,0,5.961818601466269,5.991734033847113,6.3651816928913565,14
14,0,5.961633683939254,5.991816755806661,6.365636162015373,15
15,0,5.961754418270795,5.9917789420304555,6.365106590351095,16
16,0,5.96172445112246,5.991940092522718,6.365439516934506,17
17,0,5.961832411610665,5.991797169163352,6.364997229980239,18
18,0,5.961805203984509,5.991964633056981,6.365481668641841,19
19,0,5.961868743748898,5.991785602356698,6.3649784044435,20


==> plots/raw_data/phantom_barchart.csv <==
Holder,Phantom Dose,Phantom Error,Film Multi US,Film Multi US Err,Film Multi DS,Film Multi DS Err,Film Multi Avg,Film Multi Avg Err,Film Green US,Film Green US Err,Film Green DS,Film Green DS Err,Film Green Avg,Film Green Avg Err,Mode,Film
,,,,,,,,,,,,,,,,
1,6.2,0.62,6.252500971,1.635933274,5.585947004,1.081552741,5.919223988,1.362365248,6.5865869,1.771519205,5.303121261,1.108131696,5.944854081,1.431724891,UHDR,EBT3
,,,,,,,,,,,,,,,,
2,6.9,0.69,7.33175019,1.773931999,5.934482533,1.030824062,6.633116362,1.396997497,7.679635663,1.885674479,6.142448998,1.12414159,6.911042331,1.496558547,UHDR,EBT3
,,,,,,,,,,,,,,,,
3,6.6,0.66,7.606848114,1.034312458,6.4700109,0.750976075,7.038429507,0.889748911,7.877666692,1.040439013,6.327688595,0.674518964,7.102677644,0.852422107,UHDR,EBT3
,,,,,,,,,,,,,,,,
4,8.2,0.82,9.828557182,2.092461629,7.498246945,1.143755283,8.663402064,1.604392079,10.03788805,1.982971297,7.848438538,1.14352997,8.943163294,1.552282049,CONV,EBT3
,,,,,,,,,,,,,,,,
5,8.6,0.86,9.744856338,1.814484284,7.567092484,0.976905897,8.655974411,1.386804206,9.649128738,1.660712057,7.507302417,0.916954526,8.578215578,1.280145424,CONV,EBT3
,,,,,,,,,,,,,,,,
6,9.1,0.91,10.63711218,0.986022821,8.248368024,0.609406887,9.442740102,0.791479748,10.79951496,0.752771753,8.386953394,0.463298151,9.593234177,0.603313501,CONV,EBT3
,,,,,,,,,,,,,,,,
7,7.2,0.72,8.094161767,0.979535397,6.651676787,0.653265548,7.372919277,0.812537414,8.045489361,0.962792524,6.641917252,0.661561547,7.343703307,0.808500271,UHDR,EBTXD
,,,,,,,,,,,,,,,,
8,9.2,0.92,10.90059923,0.577579715,8.327788477,0.359807514,9.614193854,0.464786857,10.86780787,0.570206013,8.471637027,0.467634509,9.669722449,0.520724822,CONV,EBTXD
,,,,,,,,,,,,,,,,
9,6.1,0.61,7.246557191,1.808038319,6.736037194,1.147955977,6.991297193,1.493708178,5.70641821,1.740510297,4.768376371,1.096205376,5.237397291,1.414486972,UHDR,MDV3
,,,,,,,,,,,,,,,,
10,8.9,0.89,12.3346382,0.725909776,9.545729139,0.475398374,10.94018367,0.596402484,11.19311365,0.854947649,8.858006707,0.786749991,10.02556018,0.830452108,CONV,MDV3


==> plots/raw_data/phantom_deviation.csv <==
Film Multi UHDR,Film Green UHDR,Film Multi CONV,Film Green CONV,Film Multi UHDR avg,Film Green UHDR avg,Film Multi CONV avg,Film Green CONV avg
,,,,,,,
-4.528645355,-4.11525675806452,5.651244683,9.06296700000001,3.0518866332,-1.69680875771329,7.4988007606,6.39644758952691
,,,,,,,
-3.867878812,0.16003378260869,0.650865244,-0.253307232558135,,,,
,,,,,,,
6.642871318,7.61632793939394,3.766374747,5.42015579120879,,,,
,,,,,,,
2.401656625,1.99587926388889,4.502107109,5.10567879347827,,,,
,,,,,,,
14.61142939,-14.1410280163934,22.92341202,12.6467435955056,,,,


==> plots/raw_data/profiles_M004.csv <==
idx,mm_x,OD_x,mm_y,OD_y,Dose_y
0,-10.3770612486405,5.94867607355099,-10.8898964005375,5.90295382421289,0.726873857784268
1,-10.2920612486405,5.94284515324019,-10.8048964005375,5.91985563501549,0.931703435583692
2,-10.2070612486405,5.94284515324019,-10.7198964005375,5.90855607976156,0.794247693190199
3,-10.1220612486405,5.97234581763689,-10.6348964005375,5.91418989747982,0.862518212134644
4,-10.0370612486405,5.96044091513057,-10.5498964005375,5.91985563501549,0.931703435583692
5,-9.95206124864048,5.96044091513057,-10.4648964005375,5.91985563501549,0.931703435583692
6,-9.86706124864048,5.96044091513057,-10.3798964005375,5.92555365613013,1.00182187065858
7,-9.78206124864048,5.96044091513057,-10.2948964005375,5.91985563501549,0.931703435583692
8,-9.69706124864048,5.96044091513057,-10.2098964005375,5.94867607355099,1.29201582858013
9,-9.61206124864048,5.9783518416971,-10.1248964005375,5.93128433083912,1.07289252714083
10,-9.52706124864048,5.97234581763689,-10.0398964005375,5.92555365613013,1.00182187065858
11,-9.44206124864048,5.97234581763689,-9.95489640053747,5.93128433083912,1.07289252714083
12,-9.35706124864048,5.96637565065039,-9.86989640053747,5.92555365613013,1.00182187065858
13,-9.27206124864048,5.98439415615307,-9.78489640053747,5.93704803555587,1.14493493465448
14,-9.18706124864048,5.97234581763689,-9.69989640053747,5.98439415615307,1.75878722254089
15,-9.10206124864048,5.9783518416971,-9.61489640053747,5.93128433083912,1.07289252714083
16,-9.01706124864048,5.99047320222945,-9.52989640053747,5.93128433083912,1.07289252714083
17,-8.93206124864048,5.98439415615307,-9.44489640053747,5.93128433083912,1.07289252714083
18,-8.84706124864048,5.98439415615307,-9.35989640053747,5.93704803555587,1.14493493465448
19,-8.76206124864048,5.99047320222945,-9.27489640053747,5.94284515324019,1.21796916055798
20,-8.67706124864048,5.99047320222945,-9.18989640053747,5.94867607355099,1.29201582858013
21,-8.59206124864048,5.99658942924688,-9.10489640053747,5.93704803555587,1.14493493465448
22,-8.50706124864048,5.99658942924688,-9.01989640053747,5.94284515324019,1.21796916055798
23,-8.42206124864048,5.99658942924688,-8.93489640053747,5.95454119300338,1.36709613823647
24,-8.33706124864048,6.00274329482126,-8.84989640053747,5.94867607355099,1.29201582858013
25,-8.25206124864048,5.99658942924688,-8.76489640053747,5.95454119300338,1.36709613823647
26,-8.16706124864048,5.99658942924688,-8.67989640053747,5.99047320222945,1.84054947750194
27,-8.08206124864048,6.00893526506918,-8.59489640053747,6.05990170866121,2.82540453089269
28,-7.99706124864048,6.02143542783341,-8.50989640053747,6.02143542783341,2.2679046766542
29,-7.91206124864048,6.01516581481982,-8.42489640053747,5.98439415615307,1.75878722254089
30,-7.82706124864048,6.01516581481982,-8.33989640053747,5.99047320222945,1.84054947750194
31,-7.74206124864048,6.01516581481982,-8.25489640053747,5.99047320222945,1.84054947750194
32,-7.65706124864048,6.02143542783341,-8.16989640053747,5.9783518416971,1.67819909363166
33,-7.57206124864048,6.02143542783341,-8.08489640053747,5.98439415615307,1.75878722254089
34,-7.48706124864048,6.02143542783341,-7.99989640053747,5.99047320222945,1.84054947750194
35,-7.40206124864048,6.02143542783341,-7.91489640053747,5.99047320222945,1.84054947750194
36,-7.31706124864048,6.03409382470534,-7.82989640053747,5.99047320222945,1.84054947750194
37,-7.23206124864048,6.03409382470534,-7.74489640053747,6.00274329482126,2.00770052141615
38,-7.14706124864048,6.02774459702668,-7.65989640053747,5.99047320222945,1.84054947750194
39,-7.06206124864048,6.04048362280411,-7.57489640053747,6.02143542783341,2.2679046766542
40,-6.97706124864048,6.04048362280411,-7.48989640053747,5.99658942924688,1.92351170639514
41,-6.89206124864048,6.0469145131344,-7.40489640053747,5.99658942924688,1.92351170639514
42,-6.80706124864048,6.05338702764002,-7.31989640053747,6.02143542783341,2.2679046766542
43,-6.72206124864048,6.05990170866121,-7.23489640053747,6.07970433595739,3.12450556088294
44,-6.63706124864048,6.05990170866121,-7.14989640053747,6.10673300834531,3.54671206861662
45,-6.55206124864048,6.05338702764002,-7.06489640053747,6.12749499979374,3.88243050520151
46,-6.46706124864048,6.05990170866121,-6.97989640053747,6.02143542783341,2.2679046766542
47,-6.38206124864048,6.05990170866121,-6.89489640053747,6.02774459702668,2.35728226797705
48,-6.29706124864048,6.06645910920737,-6.80989640053747,6.02143542783341,2.2679046766542
49,-6.21206124864048,6.07305979323872,-6.72489640053747,6.01516581481982,2.17986835224924
50,-6.12706124864048,6.07305979323872,-6.63989640053747,6.02774459702668,2.35728226797705
51,-6.04206124864048,6.07305979323872,-6.55489640053747,6.02143542783341,2.2679046766542
52,-5.95706124864048,6.07970433595739,-6.46989640053747,6.04048362280411,2.54018575653262
53,-5.87206124864048,6.08639332410819,-6.38489640053747,6.05338702764002,2.72883761072565
54,-5.78706124864048,6.07970433595739,-6.29989640053747,6.05338702764002,2.72883761072565
55,-5.70206124864048,6.08639332410819,-6.21489640053747,6.05338702764002,2.72883761072565
56,-5.61706124864048,6.08639332410819,-6.12989640053747,6.09312735628953,3.33212737068079
57,-5.53206124864048,6.09312735628953,-6.04489640053747,6.05338702764002,2.72883761072565
58,-5.44706124864048,6.09990704327491,-5.95989640053747,6.03409382470534,2.44803201357631
59,-5.36206124864048,6.10673300834531,-5.87489640053747,6.04048362280411,2.54018575653262
60,-5.27706124864048,6.11360588763307,-5.78989640053747,6.05338702764002,2.72883761072565
61,-5.19206124864048,6.10673300834531,-5.70489640053747,6.05338702764002,2.72883761072565
62,-5.10706124864048,6.11360588763307,-5.61989640053747,6.05990170866121,2.82540453089269
63,-5.02206124864048,6.10673300834531,-5.53489640053747,6.05990170866121,2.82540453089269
64,-4.93706124864048,6.10673300834531,-5.44989640053747,6.07305979323872,3.02320068504341
65,-4.85206124864048,6.11360588763307,-5.36489640053747,6.07305979323872,3.02320068504341
66,-4.76706124864048,6.11360588763307,-5.27989640053747,6.06645910920737,2.92351314996072
67,-4.68206124864048,6.12749499979374,-5.19489640053747,6.07305979323872,3.02320068504341
68,-4.59706124864048,6.12052633047765,-5.10989640053747,6.08639332410819,3.2274674592323
69,-4.51206124864048,6.12052633047765,-5.02489640053747,6.07305979323872,3.02320068504341
70,-4.42706124864048,6.14157973967548,-4.93989640053747,6.11360588763307,3.65672588400978
71,-4.34206124864048,6.12749499979374,-4.85489640053747,6.14869720744434,4.23593167702841
72,-4.25706124864048,6.12749499979374,-4.76989640053747,6.12749499979374,3.88243050520151
73,-4.17206124864048,6.13451257245239,-4.68489640053747,6.13451257245239,3.99821980711687
74,-4.08706124864048,6.14869720744434,-4.59989640053747,6.14869720744434,4.23593167702841
75,-4.00206124864048,6.14157973967548,-4.51489640053747,6.11360588763307,3.65672588400978
76,-3.91706124864048,6.14869720744434,-4.42989640053747,6.14157973967548,4.11603564043641
77,-3.83206124864048,6.14869720744434,-4.34489640053747,6.14869720744434,4.23593167702841
78,-3.74706124864048,6.14869720744434,-4.25989640053747,6.16308594489644,4.48218869435037
79,-3.66206124864048,6.15586569692295,-4.17489640053747,6.14869720744434,4.23593167702841
80,-3.57706124864048,6.15586569692295,-4.08989640053747,6.20753770746727,5.27710089160964
81,-3.49206124864048,6.15586569692295,-4.00489640053747,6.16308594489644,4.48218869435037
82,-3.40706124864048,6.15586569692295,-3.91989640053747,6.38080942874131,8.95066874673833
83,-3.32206124864048,6.15586569692295,-3.83489640053747,6.3454075016904,8.11618560105378
84,-3.23706124864048,6.15586569692295,-3.74989640053747,6.14869720744434,4.23593167702841
85,-3.15206124864048,6.15586569692295,-3.66489640053747,6.15586569692295,4.3579635009461
86,-3.06706124864048,6.15586569692295,-3.57989640053747,6.19249983010274,5.00224995519143
87,-2.98206124864048,6.16308594489644,-3.49489640053747,6.18506485161522,4.86863222240825
88,-2.89706124864048,6.16308594489644,-3.40989640053747,6.15586569692295,4.3579635009461
89,-2.81206124864048,6.15586569692295,-3.32489640053747,6.26202589275134,6.32717834747168
90,-2.72706124864048,6.16308594489644,-3.23989640053747,6.59052995972338,15.0627002521768
91,-2.64206124864048,6.16308594489644,-3.15489640053747,6.40820840292943,9.63043604059311
92,-2.55706124864048,6.16308594489644,-3.06989640053747,6.32816569525589,7.72667589437201
93,-2.47206124864048,6.17035870422552,-2.98489640053747,6.31121613694212,7.35405121713664
94,-2.38706124864048,6.16308594489644,-2.89989640053747,6.28631858532039,6.82444752530181
95,-2.30206124864048,6.17768474431759,-2.81489640053747,6.18506485161522,4.86863222240825
96,-2.21706124864048,6.19249983010274,-2.72989640053747,6.15586569692295,4.3579635009461
97,-2.13206124864048,6.17768474431759,-2.64489640053747,6.14869720744434,4.23593167702841
98,-2.04706124864048,6.17768474431759,-2.55989640053747,6.15586569692295,4.3579635009461
99,-1.96206124864048,6.18506485161522,-2.47489640053747,6.15586569692295,4.3579635009461
100,-1.87706124864048,6.18506485161522,-2.38989640053747,6.15586569692295,4.3579635009461
101,-1.79206124864048,6.19249983010274,-2.30489640053747,6.15586569692295,4.3579635009461
102,-1.70706124864048,6.19249983010274,-2.21989640053747,6.15586569692295,4.3579635009461
103,-1.62206124864048,6.19249983010274,-2.13489640053747,6.15586569692295,4.3579635009461
104,-1.53706124864048,6.19249983010274,-2.04989640053747,6.15586569692295,4.3579635009461
105,-1.45206124864048,6.19249983010274,-1.96489640053747,6.16308594489644,4.48218869435037
106,-1.36706124864048,6.18506485161522,-1.87989640053747,6.17768474431759,4.73746005736331
107,-1.28206124864048,6.18506485161522,-1.79489640053747,6.16308594489644,4.48218869435037
108,-1.19706124864048,6.19249983010274,-1.70989640053747,6.17035870422552,4.60866692810787
109,-1.11206124864048,6.19999050183189,-1.62489640053747,6.17768474431759,4.73746005736331
110,-1.02706124864048,6.19249983010274,-1.53989640053747,6.17768474431759,4.73746005736331
111,-0.942061248640478,6.19999050183189,-1.45489640053747,6.17035870422552,4.60866692810787
112,-0.857061248640478,6.19249983010274,-1.36989640053747,6.17035870422552,4.60866692810787
113,-0.772061248640478,6.19249983010274,-1.28489640053747,6.18506485161522,4.86863222240825
114,-0.687061248640478,6.19249983010274,-1.19989640053747,6.19999050183189,5.13838229184261
115,-0.602061248640478,6.19249983010274,-1.11489640053747,6.18506485161522,4.86863222240825
116,-0.517061248640478,6.18506485161522,-1.02989640053747,6.19249983010274,5.00224995519143
117,-0.432061248640478,6.19249983010274,-0.944896400537472,6.19249983010274,5.00224995519143
118,-0.347061248640478,6.18506485161522,-0.859896400537472,6.19249983010274,5.00224995519143
119,-0.262061248640478,6.19249983010274,-0.774896400537472,6.18506485161522,4.86863222240825
120,-0.177061248640478,6.19249983010274,-0.689896400537472,6.20753770746727,5.27710089160964
121,-0.0920612486404781,6.18506485161522,-0.604896400537472,6.19249983010274,5.00224995519143
122,-0.00706124864047809,6.18506485161522,-0.519896400537472,6.20753770746727,5.27710089160964
123,0.0779387513595219,6.19249983010274,-0.434896400537472,6.19999050183189,5.13838229184261
124,0.162938751359522,6.17768474431759,-0.349896400537472,6.20753770746727,5.27710089160964
125,0.247938751359522,6.17035870422552,-0.264896400537472,6.19999050183189,5.13838229184261
126,0.332938751359522,6.18506485161522,-0.179896400537472,6.20753770746727,5.27710089160964
127,0.417938751359522,6.17768474431759,-0.0948964005374717,6.22280517959806,5.56259739506556
128,0.502938751359522,6.17768474431759,-0.00989640053747166,6.20753770746727,5.27710089160964
129,0.587938751359522,6.18506485161522,0.0751035994625283,6.20753770746727,5.27710089160964
130,0.672938751359522,6.17768474431759,0.160103599462528,6.20753770746727,5.27710089160964
131,0.757938751359522,6.19249983010274,0.245103599462528,6.20753770746727,5.27710089160964
132,0.842938751359522,6.17768474431759,0.330103599462528,6.2151423068525,5.4184801626393
133,0.927938751359522,6.17768474431759,0.415103599462528,6.20753770746727,5.27710089160964
134,1.01293875135952,6.17768474431759,0.500103599462528,6.2151423068525,5.4184801626393
135,1.09793875135952,6.18506485161522,0.585103599462528,6.20753770746727,5.27710089160964
136,1.18293875135952,6.16308594489644,0.670103599462528,6.22280517959806,5.56259739506556
137,1.26793875135952,6.17768474431759,0.755103599462528,6.19999050183189,5.13838229184261
138,1.35293875135952,6.17035870422552,0.840103599462528,6.2151423068525,5.4184801626393
139,1.43793875135952,6.18506485161522,0.925103599462528,6.20753770746727,5.27710089160964
140,1.52293875135952,6.16308594489644,1.01010359946253,6.2151423068525,5.4184801626393
141,1.60793875135952,6.15586569692295,1.09510359946253,6.20753770746727,5.27710089160964
142,1.69293875135952,6.16308594489644,1.18010359946253,6.22280517959806,5.56259739506556
143,1.77793875135952,6.16308594489644,1.26510359946253,6.2151423068525,5.4184801626393
144,1.86293875135952,6.15586569692295,1.35010359946253,6.2151423068525,5.4184801626393
145,1.94793875135952,6.15586569692295,1.43510359946253,6.2151423068525,5.4184801626393
146,2.03293875135952,6.15586569692295,1.52010359946253,6.2151423068525,5.4184801626393
147,2.11793875135952,6.15586569692295,1.60510359946253,6.20753770746727,5.27710089160964
148,2.20293875135952,6.15586569692295,1.69010359946253,6.20753770746727,5.27710089160964
149,2.28793875135952,6.15586569692295,1.77510359946253,6.19249983010274,5.00224995519143
150,2.37293875135952,6.15586569692295,1.86010359946253,6.19999050183189,5.13838229184261
151,2.45793875135952,6.14869720744434,1.94510359946253,6.20753770746727,5.27710089160964
152,2.54293875135952,6.14869720744434,2.03010359946253,6.19999050183189,5.13838229184261
153,2.62793875135952,6.14869720744434,2.11510359946253,6.19249983010274,5.00224995519143
154,2.71293875135952,6.14157973967548,2.20010359946253,6.20753770746727,5.27710089160964
155,2.79793875135952,6.15586569692295,2.28510359946253,6.20753770746727,5.27710089160964
156,2.88293875135952,6.16308594489644,2.37010359946253,6.18506485161522,4.86863222240825
157,2.96793875135952,6.13451257245239,2.45510359946253,6.19249983010274,5.00224995519143
158,3.05293875135952,6.14869720744434,2.54010359946253,6.19999050183189,5.13838229184261
159,3.13793875135952,6.12749499979374,2.62510359946253,6.18506485161522,4.86863222240825
160,3.22293875135952,6.13451257245239,2.71010359946253,6.18506485161522,4.86863222240825
161,3.30793875135952,6.12749499979374,2.79510359946253,6.19249983010274,5.00224995519143
162,3.39293875135952,6.12052633047765,2.88010359946253,6.17035870422552,4.60866692810787
163,3.47793875135952,6.12052633047765,2.96510359946253,6.17035870422552,4.60866692810787
164,3.56293875135952,6.11360588763307,3.05010359946253,6.17035870422552,4.60866692810787
165,3.64793875135952,6.11360588763307,3.13510359946253,6.17035870422552,4.60866692810787
166,3.73293875135952,6.10673300834531,3.22010359946253,6.17768474431759,4.73746005736331
167,3.81793875135952,6.10673300834531,3.30510359946253,6.17035870422552,4.60866692810787
168,3.90293875135952,6.10673300834531,3.39010359946253,6.16308594489644,4.48218869435037
169,3.98793875135952,6.09990704327491,3.47510359946253,6.16308594489644,4.48218869435037
170,4.07293875135952,6.09990704327491,3.56010359946253,6.16308594489644,4.48218869435037
171,4.15793875135952,6.09990704327491,3.64510359946253,6.15586569692295,4.3579635009461
172,4.24293875135952,6.08639332410819,3.73010359946253,6.15586569692295,4.3579635009461
173,4.32793875135952,6.08639332410819,3.81510359946253,6.15586569692295,4.3579635009461
174,4.41293875135952,6.08639332410819,3.90010359946253,6.14869720744434,4.23593167702841
175,4.49793875135952,6.09312735628953,3.98510359946253,6.14869720744434,4.23593167702841
176,4.58293875135952,6.09312735628953,4.07010359946253,6.15586569692295,4.3579635009461
177,4.66793875135952,6.08639332410819,4.15510359946253,6.14869720744434,4.23593167702841
178,4.75293875135952,6.09312735628953,4.24010359946253,6.14869720744434,4.23593167702841
179,4.83793875135952,6.07970433595739,4.32510359946253,6.13451257245239,3.99821980711687
180,4.92293875135952,6.07970433595739,4.41010359946253,6.14157973967548,4.11603564043641
181,5.00793875135952,6.09312735628953,4.49510359946253,6.14157973967548,4.11603564043641
182,5.09293875135952,6.13451257245239,4.58010359946253,6.14157973967548,4.11603564043641
183,5.17793875135952,6.14157973967548,4.66510359946253,6.12749499979374,3.88243050520151
184,5.26293875135952,6.13451257245239,4.75010359946253,6.12052633047765,3.76861589348016
185,5.34793875135952,6.14869720744434,4.83510359946253,6.12749499979374,3.88243050520151
186,5.43293875135952,6.14157973967548,4.92010359946253,6.12052633047765,3.76861589348016
187,5.51793875135952,6.14157973967548,5.00510359946253,6.12052633047765,3.76861589348016
188,5.60293875135952,6.12052633047765,5.09010359946253,6.12749499979374,3.88243050520151
189,5.68793875135952,6.07970433595739,5.17510359946253,6.10673300834531,3.54671206861662
190,5.77293875135952,6.16308594489644,5.26010359946253,6.10673300834531,3.54671206861662
191,5.85793875135952,6.14157973967548,5.34510359946253,6.10673300834531,3.54671206861662
192,5.94293875135952,6.12749499979374,5.43010359946253,6.09990704327491,3.43852764906499
193,6.02793875135952,6.10673300834531,5.51510359946253,6.09990704327491,3.43852764906499
194,6.11293875135952,6.07305979323872,5.60010359946253,6.09312735628953,3.33212737068079
195,6.19793875135952,6.07305979323872,5.68510359946253,6.09990704327491,3.43852764906499
196,6.28293875135952,6.09312735628953,5.77010359946253,6.07970433595739,3.12450556088294
197,6.36793875135952,6.15586569692295,5.85510359946253,6.08639332410819,3.2274674592323
198,6.45293875135952,6.13451257245239,5.94010359946253,6.07305979323872,3.02320068504341
199,6.53793875135952,6.14157973967548,6.02510359946253,6.06645910920737,2.92351314996072
200,6.62293875135952,6.17035870422552,6.11010359946253,6.07970433595739,3.12450556088294
201,6.70793875135952,6.16308594489644,6.19510359946253,6.07305979323872,3.02320068504341
202,6.79293875135952,6.14869720744434,6.28010359946253,6.06645910920737,2.92351314996072
203,6.87793875135952,6.15586569692295,6.36510359946253,6.06645910920737,2.92351314996072
204,6.96293875135952,6.14869720744434,6.45010359946253,6.06645910920737,2.92351314996072
205,7.04793875135952,6.14157973967548,6.53510359946253,6.06645910920737,2.92351314996072
206,7.13293875135952,6.14869720744434,6.62010359946253,6.05338702764002,2.72883761072565
207,7.21793875135952,6.09990704327491,6.70510359946253,6.05990170866121,2.82540453089269
208,7.30293875135952,6.07305979323872,6.79010359946253,6.0469145131344,2.63377633290203
209,7.38793875135952,6.05338702764002,6.87510359946253,6.0469145131344,2.63377633290203
210,7.47293875135952,6.00893526506918,6.96010359946253,6.05990170866121,2.82540453089269
211,7.55793875135952,6.02774459702668,7.04510359946253,6.03409382470534,2.44803201357631
212,7.64293875135952,6.02143542783341,7.13010359946253,6.04048362280411,2.54018575653262
213,7.72793875135952,6.00274329482126,7.21510359946253,6.04048362280411,2.54018575653262
214,7.81293875135952,6.01516581481982,7.30010359946253,6.04048362280411,2.54018575653262
215,7.89793875135952,6.00274329482126,7.38510359946253,6.02774459702668,2.35728226797705
216,7.98293875135952,6.02774459702668,7.47010359946253,6.02774459702668,2.35728226797705
217,8.06793875135952,6.03409382470534,7.55510359946253,6.02143542783341,2.2679046766542
218,8.15293875135952,6.01516581481982,7.64010359946253,6.02143542783341,2.2679046766542
219,8.23793875135952,5.98439415615307,7.72510359946253,6.02774459702668,2.35728226797705
220,8.32293875135952,5.97234581763689,7.81010359946253,6.01516581481982,2.17986835224924
221,8.40793875135952,5.97234581763689,7.89510359946253,6.01516581481982,2.17986835224924
222,8.49293875135952,5.96044091513057,7.98010359946253,6.00893526506918,2.09314332753715
223,8.57793875135952,5.96044091513057,8.06510359946253,6.00893526506918,2.09314332753715
224,8.66293875135952,5.95454119300338,8.15010359946253,6.00893526506918,2.09314332753715
225,8.74793875135952,5.94867607355099,8.23510359946253,6.00274329482126,2.00770052141615
226,8.83293875135952,5.94867607355099,8.32010359946253,5.99658942924688,1.92351170639514
227,8.91793875135952,5.94284515324019,8.40510359946253,5.99047320222945,1.84054947750194
228,9.00293875135952,5.95454119300338,8.49010359946253,5.99658942924688,1.92351170639514
229,9.08793875135952,5.94284515324019,8.57510359946253,5.99658942924688,1.92351170639514
230,9.17293875135952,5.95454119300338,8.66010359946253,5.99047320222945,1.84054947750194
231,9.25793875135952,5.94284515324019,8.74510359946253,5.99658942924688,1.92351170639514
232,9.34293875135952,5.94284515324019,8.83010359946253,5.99047320222945,1.84054947750194
233,9.42793875135952,5.94284515324019,8.91510359946253,6.02143542783341,2.2679046766542
234,9.51293875135952,5.94867607355099,9.00010359946253,5.9783518416971,1.67819909363166


==> plots/raw_data/rpl_barchart.csv <==
Holder,RPL Dose,RPL Error,Film Multi US,Film Multi US Err,Film Multi DS,Film Multi DS Err,Film Multi Avg,Film Multi Avg Err,Film Green US,Film Green US Err,Film Green DS,Film Green DS Err,Film Green Avg,Film Green Avg Err,Mode,Film
,,,,,,,,,,,,,,,,
1,11.1,0.5,10.03923594,0.457595172,9.441090665,0.313610294,9.740163303,0.277373736,9.769575218,0.467810561,9.305183949,0.281257998,9.537379584,0.272925256,CONV,EBTXD
,,,,,,,,,,,,,,,,
2,18.2,0.9,15.56445284,0.677501411,13.59560925,0.62300989,14.58003105,0.460203619,15.53808256,0.791259318,13.35835555,0.577814958,14.44821906,0.489888108,CONV,EBTXD
,,,,,,,,,,,,,,,,
3,17.6,0.9,16.00109192,0.546291192,14.05049342,0.59238573,15.02579267,0.402912807,15.55863065,0.488179102,14.06331757,0.52874431,14.81097411,0.359822658,CONV,EBTXD
,,,,,,,,,,,,,,,,
4,16.8,0.7,15.0644654,0.738473912,13.70997722,0.562841142,14.38722131,0.464255821,15.37698631,0.786149105,13.74236335,0.516490814,14.55967483,0.470317227,CONV,EBTXD
,,,,,,,,,,,,,,,,
5,18.5,0.9,20.77437388,0.858653234,18.85540869,0.697395069,19.81489129,0.553092501,21.06001214,0.717300931,19.11635056,0.632171666,20.08818135,0.478059003,CONV,EBTXD
,,,,,,,,,,,,,,,,
6,24.3,1.2,19.7610842,0.948731364,17.93129626,1.040903923,18.84619023,0.704196737,19.67390781,0.769984487,17.8627815,0.948554792,18.76834466,0.61086666,CONV,EBTXD
,,,,,,,,,,,,,,,,
7,25.5,1.2,20.76663969,0.838064179,18.18805823,0.66473663,19.47734896,0.534842583,21.26134772,0.665381854,18.35696144,0.538283157,19.80915458,0.427925744,CONV,EBTXD
,,,,,,,,,,,,,,,,
8,12.2,0.7,10.37812344,0.482789671,10.00408615,0.354750987,10.1911048,0.299555558,10.14640548,0.511025366,9.852669436,0.352019432,9.999537458,0.31026787,UHDR,EBTXD
,,,,,,,,,,,,,,,,
9,12.8,0.6,12.12396786,0.498073148,10.7703005,0.382015278,11.44713418,0.313852088,12.23991721,0.9329694,10.6034833,0.570726154,11.42170026,0.546845555,UHDR,MDV3
,,,,,,,,,,,,,,,,
10,8.9,0.5,11.07144986,0.496476069,10.26391682,0.381691067,10.66768334,0.313120008,10.58894027,0.562680508,9.822020032,0.564424114,10.20548015,0.398492137,UHDR,MDV3
,,,,,,,,,,,,,,,,
11,15.6,0.7,16.27523525,0.663039781,14.65508649,0.550737714,15.46516087,0.430968033,16.31990591,0.744901112,14.47625637,0.669081481,15.39808114,0.500636519,UHDR,MDV3
,,,,,,,,,,,,,,,,
12,17.2,0.8,16.75050174,0.679582963,14.82336187,0.515337719,15.78693181,0.426440491,16.35896526,0.937971001,14.17066719,0.642240396,15.26481623,0.568388583,UHDR,MDV3
,,,,,,,,,,,,,,,,
13,16.9,0.7,16.55175717,0.656968834,14.31071797,0.522552131,15.43123757,0.419722759,15.22594712,0.703898442,13.96669315,0.5517445,14.59632014,0.447184249,UHDR,MDV3
,,,,,,,,,,,,,,,,
14,21.1,1.1,20.55640263,0.86925957,18.84265345,0.778193339,19.69952804,0.583351753,20.98133705,1.177797402,18.39750601,0.968978742,19.68942153,0.762582212,UHDR,MDV3
,,,,,,,,,,,,,,,,
15,21.1,1.1,20.75390149,0.745687698,18.4860369,0.810158157,19.6199692,0.550546633,20.42980069,1.25859023,17.42703471,0.905404583,18.9284177,0.77521075,UHDR,MDV3
,,,,,,,,,,,,,,,,
16,19.8,1,18.48026596,0.864994439,18.03080435,0.682133929,18.25553516,0.55079989,17.21555467,0.878510266,18.39893158,0.840838888,17.80724313,0.608027615,UHDR,MDV3


==> plots/raw_data/rpl_deviation.csv <==
Film Multi UHDR,Film Green UHDR,Film Multi CONV,Film Green CONV,Film Multi UHDR avg,Film Green UHDR avg,Film Multi CONV avg,Film Green CONV avg
,,,,,,,
-16.4663541,-18.0365782131147,-12.25078105,-14.0776614054054,-5.15519724066667,-7.48382048986714,-14.2975795362857,-14.3385914040535
,,,,,,,
-10.56926422,-10.76796671875,-19.88993929,-20.614180989011,,,,
,,,,,,,
19.86161056,14.6683162921348,-14.62617801,-15.8467380113636,,,,
,,,,,,,
-0.864353397,-1.29435166666666,-14.36177792,-13.3352688690476,,,,
,,,,,,,
-8.215512733,-11.2510684302326,7.107520486,8.58476405405405,,,,
,,,,,,,
-8.690901953,-13.6312417751479,-22.4436616,-22.764013744856,,,,
,,,,,,,
-6.637307867,-6.68520601895735,-23.61823937,-22.3170408627451,,,,
,,,,,,,
-7.014363981,-10.2918592417062,,,,,,
,,,,,,,
-7.800327475,-10.0644286363636,,,,,,


==> plots/raw_data/sim_data.csv <==
idx,depths,Dmax,sigX,sigY,PDD
0,0,122.763771094466,1.04539033422336,1.19966269823931,100
1,4.08163265306122,122.329595991275,1.07074475487119,1.22115146991085,99.6463328722139
2,8.16326530612245,121.699473067313,1.09811147732124,1.25153715794003,99.1330520253127
3,12.2448979591837,118.54181943939,1.12974625506947,1.28325437249116,96.5609140079054
4,16.3265306122449,115.295755869528,1.1723418373979,1.31845154142771,93.9167596772568
5,20.4081632653061,111.730112248604,1.22184006761758,1.36113638685071,91.0122842044565
6,24.4897959183673,109.201745946259,1.26179948507171,1.4029021833451,88.9527463784317
7,28.5714285714286,105.077032511687,1.31826093410907,1.44512619903648,85.5928679731011
8,32.6530612244898,100.666017639907,1.37984805067847,1.49565879263531,81.9997762714904
9,36.734693877551,95.7209191626428,1.44576503085886,1.55808977400127,77.9716347170419
10,40.8163265306122,90.0871786268467,1.52175132318588,1.62277613742292,73.3825442341005
11,44.8979591836735,84.9915725321737,1.59268193035795,1.70091390919645,69.2318033035763
12,48.9795918367347,79.5647243394441,1.67103934397317,1.78995588485083,64.811241647358
13,53.0612244897959,74.366339643685,1.77688161384673,1.85608000019158,60.5767800880443
14,57.1428571428571,69.2775091619857,1.85289636007558,1.94888492313482,56.4315583859645
15,61.2244897959184,63.6910435129564,1.99046712135083,2.06422331276735,51.8809767288317
16,65.3061224489796,59.2380716115093,2.07982941350207,2.15417708338085,48.2537079819141
17,69.3877551020408,54.8271475656409,2.18958571137075,2.27765394338188,44.6606902645989
18,73.4693877551021,50.4775128446336,2.32083309190171,2.4247033790746,41.1175971498882
19,77.5510204081633,46.615944781214,2.42372490595983,2.51118506833097,37.9720697446994
20,81.6326530612245,42.5335017257024,2.57489763073379,2.66377417737531,34.6466236304952
21,85.7142857142857,39.9368933749958,2.69249173796477,2.73820189386671,32.5314977040454
22,89.795918367347,36.3283322403942,2.849446997881,2.93359715207556,29.5920628020131
23,93.8775510204082,32.6928480350723,3.00000817162964,3.04496057012528,26.6306971051869
24,97.9591836734694,31.3377231696877,3.07321507420905,3.20139926641767,25.5268495666962
25,102.040816326531,28.7900949622302,3.24860114800281,3.33671345130278,23.4516215212029
26,106.122448979592,26.8588340944867,3.39761266207884,3.44767198624268,21.8784694010572
27,110.204081632653,25.255098274385,3.52616714944955,3.56879288954522,20.5721101993122
28,114.285714285714,23.1741971766845,3.71305930327882,3.7805862463108,18.8770652531129
29,118.367346938776,21.536104185033,3.86613111273914,3.91909604033699,17.542719641987
30,122.448979591837,19.7291317647897,4.03334241861691,4.09783500596916,16.070809481413
31,126.530612244898,19.0792996181031,4.17013345708831,4.19976051407923,15.541474042388
32,130.612244897959,17.7125058937802,4.31426828842958,4.41341802040814,14.4281213715327
33,134.69387755102,16.4672826515656,4.51559055089922,4.55862342520105,13.4137966802063
34,138.775510204082,15.627968353661,4.62557139841124,4.69943764214316,12.7301142791022
35,142.857142857143,14.5219085725493,4.82845552930421,4.83878095375324,11.8291483253433
36,146.938775510204,12.917139607708,5.0870280038494,5.14927068465051,10.521947552237
37,151.020408163265,12.1105669154583,5.32150454905201,5.37166297220229,9.86493556485752
38,155.102040816327,11.9369531862465,5.39971279954667,5.45377117416644,9.72351458400628
39,159.183673469388,10.8918523507441,5.59922451976149,5.62075621181794,8.87220411497692
40,163.265306122449,10.1296889877636,5.82949081375904,5.94876539328013,8.25136674888295
41,167.34693877551,9.50224031922423,6.04362816507508,6.06587043910021,7.74026427708243
42,171.428571428571,9.18556158836261,6.10978542781463,6.39246801248154,7.48230647077006
43,175.510204081633,8.41640576554547,6.31526416317039,6.51554038603497,6.85577323872616
44,179.591836734694,8.0809079058883,6.58829634634065,6.61069523917634,6.58248588638587
45,183.673469387755,7.76668715124787,6.70009484110549,6.86380579770961,6.32653028007051
46,187.755102040816,6.76664050898399,6.98831681161901,7.22023735501497,5.5119197208247
47,191.836734693878,7.06432470350911,7.13349814281596,7.28378078181272,5.75440509893846
48,195.918367346939,6.40179850041189,7.22760338558417,7.52434109710657,5.21472942981339
49,200,6.24929838957674,7.43307256018756,7.75310736766907,5.09050702325519


==> plots/water_residue.tikz <==
\begin{tikzpicture}
    \begin{axis}[%
    name=xplot,
    grid=both, 
    xlabel=pixel ,
    ylabel=PV,
    xmin=0,
    xmax=234,
    height=0.45\linewidth
]
    \addplot%[point meta=explicit]
    table [x=idx, y=PV_y, col sep=comma] {plots/raw_data/profiles_M004.csv}; 

    \end{axis}

\end{tikzpicture}

